Turbo: Effective Caching in Differentially-Private Databases

Differentially-private (DP) databases allow for privacy-preserving analytics over sensitive datasets or data streams. In these systems, user privacy is a limited resource that must be conserved with each query. We propose Turbo, a novel, state-of-the-art caching layer for linear query workloads over DP databases. Turbo builds upon private multiplicative weights (PMW), a DP mechanism that is powerful in theory but ineffective in practice, and transforms it into a highly-effective caching mechanism, PMW-Bypass, that uses prior query results obtained through an external DP mechanism to train a PMW to answer arbitrary future linear queries accurately and "for free" from a privacy perspective. Our experiments on public Covid19 and CitiBike datasets show that Turbo with PMW-Bypass conserves 1.7-15.9x more budget compared to vanilla PMW and simpler cache designs, a significant improvement. Moreover, Turbo provides support for range query workloads, such as timeseries or streams, where opportunities exist to further conserve privacy budget through DP parallel composition and warm-starting of PMW state. Our work provides a theoretical foundation and general system design for effective caching in DP databases.

==> results/monoblock/citibike/laplace_vs_hybrid/budget_utilization.csv <==
zipf_k,Hybrid+Cache,Laplace+Cache,PMW
0.0,0.6033770550454332,1.0385370909101255,22.583264609451156


==> results/monoblock/citibike/laplace_vs_hybrid/cumulative_budget_utilization.csv <==
task,cumulative_budget,mechanism,zipf_k,block,budget,key,learning_rate,warmup,planner,heuristic
0,0.0004179223705884358,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
100,0.0417922370588436,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
200,0.08233070700592189,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
300,0.12203333221182332,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
400,0.16048219030595942,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
500,0.19433390232362274,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
600,0.22893167107315682,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
700,0.2586041593849352,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
800,0.2882766476967122,Hybrid+Cache,0.0,0,0.0004179223705884358,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
900,0.3179491360084892,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1000,0.34135278876144004,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1100,0.3705175666933227,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1200,0.3901599181109779,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1300,0.41213022773355174,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1400,0.4278317017972994,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1500,0.4381899730527037,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1600,0.4390258177938805,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1700,0.44353317586104707,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1800,0.45045828014243816,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
1900,0.4602190530086422,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2000,0.4602190530086422,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2100,0.46672623491944487,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2200,0.46672623491944487,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2300,0.4699798258748462,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2400,0.4764870077856489,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2500,0.4764870077856489,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2600,0.47974059874105024,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2700,0.47974059874105024,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2800,0.47974059874105024,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
2900,0.47974059874105024,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3000,0.4829941896964516,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3100,0.4829941896964516,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3200,0.48950137160725427,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3300,0.48950137160725427,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3400,0.48950137160725427,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3500,0.4927549625626556,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3600,0.49600855351805695,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3700,0.49600855351805695,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3800,0.4992621444734583,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
3900,0.5090229173396625,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4000,0.5126944306656525,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4100,0.5187836902058669,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4200,0.5187836902058669,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4300,0.5220372811612684,Hybrid+Cache,0.0,0,0.002835668584812941,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4400,0.5252908721166698,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4500,0.5285444630720713,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4600,0.5285444630720713,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4700,0.5285444630720713,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4800,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
4900,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5000,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5100,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5200,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5300,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5400,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5500,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5600,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5700,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5800,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
5900,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6000,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6100,0.5317980540274727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6200,0.5350516449828742,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6300,0.5350516449828742,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6400,0.5383052359382756,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6500,0.5415588268936771,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6600,0.5415588268936771,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6700,0.5415588268936771,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6800,0.5448124178490785,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
6900,0.54806600880448,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7000,0.5513195997598814,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7100,0.5513195997598814,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7200,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7300,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7400,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7500,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7600,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7700,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7800,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
7900,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8000,0.5578267816706843,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8100,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8200,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8300,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8400,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8500,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8600,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8700,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8800,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
8900,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9000,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9100,0.5610803726260858,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9200,0.5643339635814872,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9300,0.5643339635814872,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9400,0.5643339635814872,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9500,0.5643339635814872,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9600,0.5643339635814872,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9700,0.5643339635814872,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9800,0.5675875545368887,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
9900,0.5708411454922901,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10000,0.577348327403093,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10100,0.5806019183584945,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10200,0.583855509313896,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10300,0.583855509313896,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10400,0.583855509313896,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10500,0.5871091002692974,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10600,0.5871091002692974,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10700,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10800,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
10900,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11000,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11100,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11200,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11300,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11400,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11500,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11600,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11700,0.5903626912246989,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11800,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
11900,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12000,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12100,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12200,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12300,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12400,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12500,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12600,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12700,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12800,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
12900,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13000,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13100,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13200,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13300,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13400,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13500,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13600,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13700,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13800,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
13900,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14000,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14100,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14200,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14300,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14400,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14500,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14600,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14700,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14800,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
14900,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15000,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15100,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15200,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15300,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15400,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15500,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15600,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15700,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15800,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
15900,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16000,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16100,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16200,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16300,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16400,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16500,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16600,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16700,0.5936162821801003,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16800,0.5968698731355018,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
16900,0.5968698731355018,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17000,0.5968698731355018,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17100,0.5968698731355018,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17200,0.5968698731355018,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17300,0.5968698731355018,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17400,0.6001234640909032,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17500,0.6001234640909032,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
17900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
18900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
19900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
20900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
21900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
22900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
23900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
24900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
25900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
26900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
27900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
28900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
29900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
30900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
31900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
32900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
33900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
34900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
35900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
36900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
37900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
38900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
39900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
40900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
41900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
42900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
43900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
44900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
45900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
46900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
47900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
48900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
49900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
50900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
51900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
52900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
53900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
54900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
55900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
56900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
57900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
58900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
59900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
60900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
61900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
62900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
63900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
64900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
65900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
66900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
67900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
68900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69000,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69100,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69200,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69300,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69400,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69500,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69600,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69700,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69800,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69900,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
69999,0.6033770550463047,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:5-1+lr4+tau0.01+cachedupdatesFalse,4,False,NoCuts,bin_visits:5-1
0,0.0004179223705884358,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
100,0.0417922370588436,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
200,0.08233070700592189,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
300,0.12203333221182332,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
400,0.16048219030595942,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
500,0.19433390232362274,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
600,0.2273497696001092,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
700,0.2578581026530645,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
800,0.28920228044719515,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
900,0.32012853587073736,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
1000,0.3468755675883955,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
1100,0.3786376677531145,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
1200,0.4083101560648915,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
1300,0.43463926541196124,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
1400,0.4576249957943237,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
1500,0.48144657091786297,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
1600,0.4989993104825761,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
1700,0.5198954290119991,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
1800,0.5395377804296569,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
1900,0.5591801318473147,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
2000,0.579240405635561,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
2100,0.5980469123120419,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2200,0.613510040023815,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2300,0.6327344690708844,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
2400,0.6490334415238345,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2500,0.6640786468650192,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
2600,0.6782880074650269,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2700,0.689153989100327,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2800,0.7021095825885694,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2900,0.7138114089650464,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3000,0.7276028471944657,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
3100,0.7384688288297657,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3200,0.7493348104650658,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3300,0.7610366368415428,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3400,0.7681413171415467,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3500,0.7790072987768467,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3600,0.7848582119650852,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3700,0.792798737006266,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3800,0.8032467962709776,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3900,0.8120231660533354,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4000,0.8199636910945162,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4100,0.8312475951004047,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4200,0.8400239648827624,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4300,0.8454569557004125,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4400,0.8550691702239471,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4500,0.8600842386710087,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4600,0.868442686082778,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
4700,0.8768011334945472,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
4800,0.8834878914239627,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
4900,0.8893388046122012,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5000,0.8943538730592627,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5100,0.9014585533592666,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
5200,0.9052198546945628,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5300,0.9102349231416244,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5400,0.9148320692180975,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5500,0.9194292152945706,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
5600,0.9223546718886898,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
5700,0.926115973223986,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5800,0.9294593521886937,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5900,0.9328027311534014,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6000,0.9365640324886976,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6100,0.9419970233063476,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6200,0.9440866351592899,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6300,0.9474300141239976,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6400,0.9503554707181169,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6500,0.9532809273122361,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6600,0.9582959957592977,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6700,0.9616393747240054,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6800,0.9641469089475362,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6900,0.9674902879122439,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7000,0.9725053563593055,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
7100,0.9729232787298939,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7200,0.9741770458416593,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7300,0.9754308129534247,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7400,0.9762666576946016,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7500,0.9796100366593093,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7600,0.9821175708828401,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7700,0.9825354932534286,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7800,0.9850430274769594,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7900,0.9862967945887248,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8000,0.9879684840710786,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8100,0.9908939406651979,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8200,0.9921477077769633,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8300,0.9950731643710825,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8400,0.9967448538534364,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8500,0.9975806985946133,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8600,1.000088232818144,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8700,1.0030136894122632,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8800,1.0038495341534401,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8900,1.004685378894617,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9000,1.006357068376971,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9100,1.0067749907475594,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9200,1.0092825249710902,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9300,1.010118369712267,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9400,1.0113721368240325,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9500,1.0122079815652094,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9600,1.0134617486769748,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9700,1.0142975934181517,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9800,1.0151334381593287,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9900,1.016387205271094,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10000,1.017223050012271,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10100,1.0188947394946248,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10200,1.0197305842358018,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10300,1.0197305842358018,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10400,1.0201485066063902,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10500,1.0205664289769787,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10600,1.0205664289769787,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10700,1.0214022737181556,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10800,1.021820196088744,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10900,1.022656040829921,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11000,1.0230739632005095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11100,1.023491885571098,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11200,1.0239098079416864,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11300,1.0243277303122749,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11400,1.0247456526828633,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11500,1.0259994197946287,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11600,1.0259994197946287,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11700,1.0264173421652172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11800,1.0264173421652172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11900,1.0264173421652172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12000,1.0268352645358056,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12100,1.0272531869063941,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12200,1.0285069540181595,Laplace+Cache,0.0,0,0.0004179223705884358,Laplace+Cache,,,NoCuts,
12300,1.028924876388748,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12400,1.028924876388748,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12500,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12600,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12700,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12800,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12900,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13000,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13100,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13200,1.0301786435005134,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13300,1.0305965658711018,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13400,1.0314324106122787,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13500,1.0314324106122787,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13600,1.0314324106122787,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13700,1.0314324106122787,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13800,1.0322682553534557,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13900,1.0322682553534557,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14000,1.0326861777240441,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14100,1.0326861777240441,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14200,1.0326861777240441,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14300,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14400,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14500,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14600,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14700,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14800,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14900,1.0331041000946326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15000,1.0339399448358095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15100,1.0339399448358095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15200,1.0339399448358095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15300,1.0339399448358095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15400,1.0339399448358095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15500,1.0339399448358095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15600,1.034357867206398,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15700,1.034357867206398,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15800,1.034357867206398,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15900,1.034357867206398,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16000,1.035193711947575,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16100,1.0356116343181634,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16200,1.0356116343181634,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16300,1.0360295566887519,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16400,1.0360295566887519,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16500,1.0360295566887519,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16600,1.0364474790593403,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16700,1.0364474790593403,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16800,1.0364474790593403,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16900,1.0364474790593403,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17000,1.0368654014299288,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17100,1.0368654014299288,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17200,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17300,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17400,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17500,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17600,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17700,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17800,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17900,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18000,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18100,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18200,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18300,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18400,1.0372833238005172,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18500,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18600,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18700,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18800,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18900,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19000,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19100,1.0377012461711057,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19200,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19300,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19400,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19500,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19600,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19700,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19800,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19900,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20000,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20100,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20200,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20300,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20400,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20500,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20600,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20700,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20800,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20900,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21000,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21100,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21200,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21300,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21400,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21500,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21600,1.0381191685416942,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69000,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69100,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69200,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69300,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69400,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69500,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69600,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69700,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69800,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69900,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69999,1.0385370909122826,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
0,0.002835668584812941,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
100,0.063329931727489,PMW,0.0,0,0.0,PMW,,,NoCuts,
200,0.11248152053091337,PMW,0.0,0,0.0,PMW,,,NoCuts,
300,0.1616331093343376,PMW,0.0,0,0.0,PMW,,,NoCuts,
400,0.2032229152449273,PMW,0.0,0,0.0,PMW,,,NoCuts,
500,0.2523745040483515,PMW,0.0,0,0.0,PMW,,,NoCuts,
600,0.27505985272685496,PMW,0.0,0,0.0,PMW,,,NoCuts,
700,0.3204305500838619,PMW,0.0,0,0.0,PMW,,,NoCuts,
800,0.3809248132265378,PMW,0.0,0,0.0,PMW,,,NoCuts,
900,0.42629551058354476,PMW,0.0,0,0.0,PMW,,,NoCuts,
1000,0.46032353360129996,PMW,0.0,0,0.0,PMW,,,NoCuts,
1100,0.5094751224047244,PMW,0.0,0,0.0,PMW,,,NoCuts,
1200,0.5472840368688978,PMW,0.0,0,0.0,PMW,,,NoCuts,
1300,0.5813120598866538,PMW,0.0,0,0.0,PMW,,,NoCuts,
1400,0.6389706544445182,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
1500,0.6767795689086916,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
1600,0.732547717743347,PMW,0.0,0,0.0,PMW,,,NoCuts,
1700,0.7864254208547942,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
1800,0.8384126782430328,PMW,0.0,0,0.0,PMW,,,NoCuts,
1900,0.8800024841536236,PMW,0.0,0,0.0,PMW,,,NoCuts,
2000,0.9026878328321277,PMW,0.0,0,0.0,PMW,,,NoCuts,
2100,0.9215922900642145,PMW,0.0,0,0.0,PMW,,,NoCuts,
2200,0.9518394216355532,PMW,0.0,0,0.0,PMW,,,NoCuts,
2300,1.0123336847782305,PMW,0.0,0,0.0,PMW,,,NoCuts,
2400,1.0236763591174822,PMW,0.0,0,0.0,PMW,,,NoCuts,
2500,1.0577043821352374,PMW,0.0,0,0.0,PMW,,,NoCuts,
2600,1.0955132965994099,PMW,0.0,0,0.0,PMW,,,NoCuts,
2700,1.1257604281707478,PMW,0.0,0,0.0,PMW,,,NoCuts,
2800,1.159788451188503,PMW,0.0,0,0.0,PMW,,,NoCuts,
2900,1.1938164742062582,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
3000,1.2429680630096824,PMW,0.0,0,0.0,PMW,,,NoCuts,
3100,1.2883387603666894,PMW,0.0,0,0.0,PMW,,,NoCuts,
3200,1.3346546805853006,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
3300,1.3866419379735377,PMW,0.0,0,0.0,PMW,,,NoCuts,
3400,1.420669960991293,PMW,0.0,0,0.0,PMW,,,NoCuts,
3500,1.4773833326875516,PMW,0.0,0,0.0,PMW,,,NoCuts,
3600,1.530315812937393,PMW,0.0,0,0.0,PMW,,,NoCuts,
3700,1.5681247274015655,PMW,0.0,0,0.0,PMW,,,NoCuts,
3800,1.605933641865738,PMW,0.0,0,0.0,PMW,,,NoCuts,
3900,1.6550852306691621,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
4000,1.7080177109190036,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
4100,1.7496075168295933,PMW,0.0,0,0.0,PMW,,,NoCuts,
4200,1.7836355398473485,PMW,0.0,0,0.0,PMW,,,NoCuts,
4300,1.833732351512377,PMW,0.0,0,0.003780891446417255,PMW,,,NoCuts,
4400,1.8743769345613623,PMW,0.0,0,0.0,PMW,,,NoCuts,
4500,1.9046240661327003,PMW,0.0,0,0.0,PMW,,,NoCuts,
4600,1.9499947634897072,PMW,0.0,0,0.0,PMW,,,NoCuts,
4700,1.9726801121682107,PMW,0.0,0,0.0,PMW,,,NoCuts,
4800,2.0152151409404055,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
4900,2.0331743753108884,PMW,0.0,0,0.0,PMW,,,NoCuts,
5000,2.070983289775063,PMW,0.0,0,0.0,PMW,,,NoCuts,
5100,2.1239157700249076,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
5200,2.169286467381917,PMW,0.0,0,0.0,PMW,,,NoCuts,
5300,2.199533598953257,PMW,0.0,0,0.0,PMW,,,NoCuts,
5400,2.2524660792031015,PMW,0.0,0,0.0,PMW,,,NoCuts,
5500,2.290274993667276,PMW,0.0,0,0.0,PMW,,,NoCuts,
5600,2.3394265824707032,PMW,0.0,0,0.0,PMW,,,NoCuts,
5700,2.3819616112429,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
5800,2.4301679771847224,PMW,0.0,0,0.0,PMW,,,NoCuts,
5900,2.483100457434567,PMW,0.0,0,0.0,PMW,,,NoCuts,
6000,2.517128480452324,PMW,0.0,0,0.0,PMW,,,NoCuts,
6100,2.578567966456608,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
6200,2.630555223844848,PMW,0.0,0,0.0,PMW,,,NoCuts,
6300,2.6834877040946927,PMW,0.0,0,0.0,PMW,,,NoCuts,
6400,2.751543750130207,PMW,0.0,0,0.0,PMW,,,NoCuts,
6500,2.7780099902551294,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
6600,2.7931335560407993,PMW,0.0,0,0.0,PMW,,,NoCuts,
6700,2.838504253397809,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
6800,2.8810392821700055,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
6900,2.9330265395582455,PMW,0.0,0,0.0,PMW,,,NoCuts,
7000,2.9746163454688377,PMW,0.0,0,0.0,PMW,,,NoCuts,
7100,3.0275488257186822,PMW,0.0,0,0.0,PMW,,,NoCuts,
7200,3.0767004145221093,PMW,0.0,0,0.0,PMW,,,NoCuts,
7300,3.1107284375398665,PMW,0.0,0,0.0,PMW,,,NoCuts,
7400,3.1371946776647888,PMW,0.0,0,0.0,PMW,,,NoCuts,
7500,3.1750035921289634,PMW,0.0,0,0.0,PMW,,,NoCuts,
7600,3.2317169638252254,PMW,0.0,0,0.0,PMW,,,NoCuts,
7700,3.28464944407507,PMW,0.0,0,0.0,PMW,,,NoCuts,
7800,3.3300201414320796,PMW,0.0,0,0.0,PMW,,,NoCuts,
7900,3.3716099473426717,PMW,0.0,0,0.0,PMW,,,NoCuts,
8000,3.4094188618068464,PMW,0.0,0,0.0,PMW,,,NoCuts,
8100,3.447227776271021,PMW,0.0,0,0.0,PMW,,,NoCuts,
8200,3.469913124949526,PMW,0.0,0,0.0,PMW,,,NoCuts,
8300,3.5077220394137005,PMW,0.0,0,0.0,PMW,,,NoCuts,
8400,3.55309273677071,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
8500,3.590901651234885,PMW,0.0,0,0.0,PMW,,,NoCuts,
8600,3.6107513313285766,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
8700,3.6551768058239817,PMW,0.0,0,0.0,PMW,,,NoCuts,
8800,3.696766611734574,PMW,0.0,0,0.0,PMW,,,NoCuts,
8900,3.750644314846023,PMW,0.0,0,0.003780891446417255,PMW,,,NoCuts,
9000,3.810193355127098,PMW,0.0,0,0.0,PMW,,,NoCuts,
9100,3.848947492452877,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
9200,3.874468509716195,PMW,0.0,0,0.0,PMW,,,NoCuts,
9300,3.923620098519622,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
9400,3.957648121537379,PMW,0.0,0,0.0,PMW,,,NoCuts,
9500,4.010580601787222,PMW,0.0,0,0.0,PMW,,,NoCuts,
9600,4.055951299144226,PMW,0.0,0,0.0,PMW,,,NoCuts,
9700,4.097541105054813,PMW,0.0,0,0.0,PMW,,,NoCuts,
9800,4.1164455622868985,PMW,0.0,0,0.0,PMW,,,NoCuts,
9900,4.16559715109032,PMW,0.0,0,0.0,PMW,,,NoCuts,
10000,4.188282499768822,PMW,0.0,0,0.0,PMW,,,NoCuts,
10100,4.238379311433848,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
10200,4.2714621115899964,PMW,0.0,0,0.0,PMW,,,NoCuts,
10300,4.309271026054167,PMW,0.0,0,0.0,PMW,,,NoCuts,
10400,4.335737266179086,PMW,0.0,0,0.0,PMW,,,NoCuts,
10500,4.373546180643256,PMW,0.0,0,0.0,PMW,,,NoCuts,
10600,4.40095764362978,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
10700,4.41891687800026,PMW,0.0,0,0.0,PMW,,,NoCuts,
10800,4.4491640095715965,PMW,0.0,0,0.0,PMW,,,NoCuts,
10900,4.479411141142933,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
11000,4.509658272714269,PMW,0.0,0,0.0,PMW,,,NoCuts,
11100,4.570152535856941,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
11200,4.626865907553197,PMW,0.0,0,0.0,PMW,,,NoCuts,
11300,4.653332147678116,PMW,0.0,0,0.0,PMW,,,NoCuts,
11400,4.683579279249452,PMW,0.0,0,0.0,PMW,,,NoCuts,
11500,4.722333416575227,PMW,0.0,0,0.003780891446417255,PMW,,,NoCuts,
11600,4.7818824568562945,PMW,0.0,0,0.0,PMW,,,NoCuts,
11700,4.827253154213299,PMW,0.0,0,0.0,PMW,,,NoCuts,
11800,4.872623851570303,PMW,0.0,0,0.0,PMW,,,NoCuts,
11900,4.915158880342495,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
12000,4.9482416804986435,PMW,0.0,0,0.0,PMW,,,NoCuts,
12100,4.990776709270835,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
12200,5.031421292319818,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
12300,5.05410664099832,PMW,0.0,0,0.0,PMW,,,NoCuts,
12400,5.1032582298017415,PMW,0.0,0,0.0,PMW,,,NoCuts,
12500,5.137286252819495,PMW,0.0,0,0.0,PMW,,,NoCuts,
12600,5.201561407408584,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
12700,5.2658365619976735,PMW,0.0,0,0.0,PMW,,,NoCuts,
12800,5.307426367908261,PMW,0.0,0,0.0,PMW,,,NoCuts,
12900,5.349016173818848,PMW,0.0,0,0.0,PMW,,,NoCuts,
13000,5.395332094037457,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
13100,5.4321957856400225,PMW,0.0,0,0.0,PMW,,,NoCuts,
13200,5.485128265889861,PMW,0.0,0,0.0,PMW,,,NoCuts,
13300,5.519156288907614,PMW,0.0,0,0.0,PMW,,,NoCuts,
13400,5.553184311925367,PMW,0.0,0,0.0,PMW,,,NoCuts,
13500,5.568307877711035,PMW,0.0,0,0.0,PMW,,,NoCuts,
13600,5.6061167921752055,PMW,0.0,0,0.0,PMW,,,NoCuts,
13700,5.659994495286648,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
13800,5.711981752674882,PMW,0.0,0,0.0,PMW,,,NoCuts,
13900,5.753571558585469,PMW,0.0,0,0.0,PMW,,,NoCuts,
14000,5.787599581603223,PMW,0.0,0,0.0,PMW,,,NoCuts,
14100,5.832970278960227,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
14200,5.855655627638729,PMW,0.0,0,0.0,PMW,,,NoCuts,
14300,5.885902759210065,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
14400,5.916149890781401,PMW,0.0,0,0.0,PMW,,,NoCuts,
14500,5.950177913799155,PMW,0.0,0,0.0,PMW,,,NoCuts,
14600,5.987986828263325,PMW,0.0,0,0.0,PMW,,,NoCuts,
14700,6.029576634173912,PMW,0.0,0,0.0,PMW,,,NoCuts,
14800,6.059823765745248,PMW,0.0,0,0.0,PMW,,,NoCuts,
14900,6.0900708973165845,PMW,0.0,0,0.0,PMW,,,NoCuts,
15000,6.116537137441504,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
15100,6.154346051905674,PMW,0.0,0,0.0,PMW,,,NoCuts,
15200,6.195935857816261,PMW,0.0,0,0.0,PMW,,,NoCuts,
15300,6.230909103695619,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
15400,6.245087446619682,PMW,0.0,0,0.0,PMW,,,NoCuts,
15500,6.290458143976687,PMW,0.0,0,0.0,PMW,,,NoCuts,
15600,6.305581709762355,PMW,0.0,0,0.0,PMW,,,NoCuts,
15700,6.350952407119359,PMW,0.0,0,0.0,PMW,,,NoCuts,
15800,6.388761321583529,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
15900,6.4265702360476995,PMW,0.0,0,0.0,PMW,,,NoCuts,
16000,6.490845390636789,PMW,0.0,0,0.0,PMW,,,NoCuts,
16100,6.505968956422457,PMW,0.0,0,0.0,PMW,,,NoCuts,
16200,6.543777870886627,PMW,0.0,0,0.0,PMW,,,NoCuts,
16300,6.562682328118712,PMW,0.0,0,0.0,PMW,,,NoCuts,
16400,6.6042721340293,PMW,0.0,0,0.0,PMW,,,NoCuts,
16500,6.64208104849347,PMW,0.0,0,0.0,PMW,,,NoCuts,
16600,6.683670854404057,PMW,0.0,0,0.0,PMW,,,NoCuts,
16700,6.71769887742181,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
16800,6.740384226100312,PMW,0.0,0,0.0,PMW,,,NoCuts,
16900,6.7592886833323975,PMW,0.0,0,0.0,PMW,,,NoCuts,
17000,6.800878489242985,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
17100,6.834906512260738,PMW,0.0,0,0.0,PMW,,,NoCuts,
17200,6.872715426724908,PMW,0.0,0,0.0,PMW,,,NoCuts,
17300,6.9218670155283295,PMW,0.0,0,0.0,PMW,,,NoCuts,
17400,6.9596759299925,PMW,0.0,0,0.0,PMW,,,NoCuts,
17500,7.008827518795921,PMW,0.0,0,0.0,PMW,,,NoCuts,
17600,7.042855541813674,PMW,0.0,0,0.0,PMW,,,NoCuts,
17700,7.069321781938593,PMW,0.0,0,0.0,PMW,,,NoCuts,
17800,7.107130696402764,PMW,0.0,0,0.0,PMW,,,NoCuts,
17900,7.152501393759768,PMW,0.0,0,0.0,PMW,,,NoCuts,
18000,7.178967633884687,PMW,0.0,0,0.0,PMW,,,NoCuts,
18100,7.197872091116772,PMW,0.0,0,0.0,PMW,,,NoCuts,
18200,7.221502662656879,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
18300,7.23284533699613,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
18400,7.2508045713666105,PMW,0.0,0,0.0,PMW,,,NoCuts,
18500,7.281051702937947,PMW,0.0,0,0.0,PMW,,,NoCuts,
18600,7.333984183187785,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
18700,7.364231314759121,PMW,0.0,0,0.0,PMW,,,NoCuts,
18800,7.39069755488404,PMW,0.0,0,0.0,PMW,,,NoCuts,
18900,7.4209446864553765,PMW,0.0,0,0.0,PMW,,,NoCuts,
19000,7.447410926580296,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
19100,7.496562515383717,PMW,0.0,0,0.0,PMW,,,NoCuts,
19200,7.526809646955053,PMW,0.0,0,0.0,PMW,,,NoCuts,
19300,7.56839945286564,PMW,0.0,0,0.0,PMW,,,NoCuts,
19400,7.625112824561896,PMW,0.0,0,0.0,PMW,,,NoCuts,
19500,7.6600860704412534,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
19600,7.723416002168738,PMW,0.0,0,0.0,PMW,,,NoCuts,
19700,7.7385395679544065,PMW,0.0,0,0.0,PMW,,,NoCuts,
19800,7.761224916632909,PMW,0.0,0,0.0,PMW,,,NoCuts,
19900,7.783910265311411,PMW,0.0,0,0.0,PMW,,,NoCuts,
20000,7.81037650543633,PMW,0.0,0,0.0,PMW,,,NoCuts,
20100,7.8481854199005,PMW,0.0,0,0.0,PMW,,,NoCuts,
20200,7.878432551471836,PMW,0.0,0,0.0,PMW,,,NoCuts,
20300,7.927584140275258,PMW,0.0,0,0.0,PMW,,,NoCuts,
20400,7.935145923168092,PMW,0.0,0,0.0,PMW,,,NoCuts,
20500,7.973900060493866,PMW,0.0,0,0.003780891446417255,PMW,,,NoCuts,
20600,8.01832553498927,PMW,0.0,0,0.0,PMW,,,NoCuts,
20700,8.052353558007031,PMW,0.0,0,0.0,PMW,,,NoCuts,
20800,8.086381581024792,PMW,0.0,0,0.0,PMW,,,NoCuts,
20900,8.120409604042553,PMW,0.0,0,0.0,PMW,,,NoCuts,
21000,8.18941087293968,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
21100,8.22721978740386,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
21200,8.279207044792106,PMW,0.0,0,0.0,PMW,,,NoCuts,
21300,8.320796850702703,PMW,0.0,0,0.0,PMW,,,NoCuts,
21400,8.3623866566133,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
21500,8.385072005291807,PMW,0.0,0,0.0,PMW,,,NoCuts,
21600,8.419100028309568,PMW,0.0,0,0.0,PMW,,,NoCuts,
21700,8.464470725666583,PMW,0.0,0,0.0,PMW,,,NoCuts,
21800,8.502279640130762,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
21900,8.536307663148524,PMW,0.0,0,0.0,PMW,,,NoCuts,
22000,8.597747149152815,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
22100,8.66863886377315,PMW,0.0,0,0.0,PMW,,,NoCuts,
22200,8.702666886790912,PMW,0.0,0,0.0,PMW,,,NoCuts,
22300,8.74047580125509,PMW,0.0,0,0.0,PMW,,,NoCuts,
22400,8.79718917295136,PMW,0.0,0,0.0,PMW,,,NoCuts,
22500,8.834998087415538,PMW,0.0,0,0.0,PMW,,,NoCuts,
22600,8.88793056766539,PMW,0.0,0,0.0,PMW,,,NoCuts,
22700,8.929520373575986,PMW,0.0,0,0.0,PMW,,,NoCuts,
22800,8.955986613700912,PMW,0.0,0,0.0,PMW,,,NoCuts,
22900,8.99379552816509,PMW,0.0,0,0.0,PMW,,,NoCuts,
23000,9.020261768290016,PMW,0.0,0,0.0,PMW,,,NoCuts,
23100,9.03160444262927,PMW,0.0,0,0.0,PMW,,,NoCuts,
23200,9.065632465647031,PMW,0.0,0,0.0,PMW,,,NoCuts,
23300,9.096824820079979,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
23400,9.126126728789718,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
23500,9.190401883378822,PMW,0.0,0,0.0,PMW,,,NoCuts,
23600,9.201744557718076,PMW,0.0,0,0.0,PMW,,,NoCuts,
23700,9.224429906396583,PMW,0.0,0,0.0,PMW,,,NoCuts,
23800,9.259403152275949,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
23900,9.30382862677136,PMW,0.0,0,0.0,PMW,,,NoCuts,
24000,9.345418432681956,PMW,0.0,0,0.0,PMW,,,NoCuts,
24100,9.376610787114904,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
24200,9.421036261610315,PMW,0.0,0,0.0,PMW,,,NoCuts,
24300,9.44750250173524,PMW,0.0,0,0.0,PMW,,,NoCuts,
24400,9.496654090538673,PMW,0.0,0,0.0,PMW,,,NoCuts,
24500,9.53824389644927,PMW,0.0,0,0.0,PMW,,,NoCuts,
24600,9.580778925221471,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
24700,9.613861725377628,PMW,0.0,0,0.0,PMW,,,NoCuts,
24800,9.678136879966733,PMW,0.0,0,0.0,PMW,,,NoCuts,
24900,9.71972668587733,PMW,0.0,0,0.0,PMW,,,NoCuts,
25000,9.776440057573598,PMW,0.0,0,0.0,PMW,,,NoCuts,
25100,9.802906297698524,PMW,0.0,0,0.0,PMW,,,NoCuts,
25200,9.859619669394792,PMW,0.0,0,0.0,PMW,,,NoCuts,
25300,9.90120947530539,PMW,0.0,0,0.0,PMW,,,NoCuts,
25400,9.946580172662404,PMW,0.0,0,0.0,PMW,,,NoCuts,
25500,9.965484629894494,PMW,0.0,0,0.0,PMW,,,NoCuts,
25600,9.995731761465837,PMW,0.0,0,0.0,PMW,,,NoCuts,
25700,10.022198001590763,PMW,0.0,0,0.0,PMW,,,NoCuts,
25800,10.078911373287031,PMW,0.0,0,0.0,PMW,,,NoCuts,
25900,10.120501179197628,PMW,0.0,0,0.0,PMW,,,NoCuts,
26000,10.15452920221539,PMW,0.0,0,0.0,PMW,,,NoCuts,
26100,10.177214550893897,PMW,0.0,0,0.0,PMW,,,NoCuts,
26200,10.230147031143748,PMW,0.0,0,0.0,PMW,,,NoCuts,
26300,10.283079511393598,PMW,0.0,0,0.0,PMW,,,NoCuts,
26400,10.302929191487292,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
26500,10.343573774536285,PMW,0.0,0,0.0,PMW,,,NoCuts,
26600,10.396506254786136,PMW,0.0,0,0.0,PMW,,,NoCuts,
26700,10.44187695214315,PMW,0.0,0,0.0,PMW,,,NoCuts,
26800,10.487247649500166,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
26900,10.528837455410763,PMW,0.0,0,0.0,PMW,,,NoCuts,
27000,10.55152280408927,PMW,0.0,0,0.0,PMW,,,NoCuts,
27100,10.581769935660613,PMW,0.0,0,0.0,PMW,,,NoCuts,
27200,10.58933171855345,PMW,0.0,0,0.0,PMW,,,NoCuts,
27300,10.608236175785539,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
27400,10.653606873142554,PMW,0.0,0,0.0,PMW,,,NoCuts,
27500,10.676292221821061,PMW,0.0,0,0.0,PMW,,,NoCuts,
27600,10.710320244838822,PMW,0.0,0,0.0,PMW,,,NoCuts,
27700,10.744348267856584,PMW,0.0,0,0.0,PMW,,,NoCuts,
27800,10.770814507981509,PMW,0.0,0,0.0,PMW,,,NoCuts,
27900,10.808623422445688,PMW,0.0,0,0.0,PMW,,,NoCuts,
28000,10.846432336909867,PMW,0.0,0,0.0,PMW,,,NoCuts,
28100,10.872898577034793,PMW,0.0,0,0.0,PMW,,,NoCuts,
28200,10.891803034266882,PMW,0.0,0,0.0,PMW,,,NoCuts,
28300,10.93339284017748,PMW,0.0,0,0.0,PMW,,,NoCuts,
28400,10.982544428980912,PMW,0.0,0,0.0,PMW,,,NoCuts,
28500,11.020353343445091,PMW,0.0,0,0.0,PMW,,,NoCuts,
28600,11.043038692123599,PMW,0.0,0,0.0,PMW,,,NoCuts,
28700,11.061943149355688,PMW,0.0,0,0.0,PMW,,,NoCuts,
28800,11.099752063819867,PMW,0.0,0,0.0,PMW,,,NoCuts,
28900,11.137560978284046,PMW,0.0,0,0.0,PMW,,,NoCuts,
29000,11.179150784194643,PMW,0.0,0,0.0,PMW,,,NoCuts,
29100,11.228302372998076,PMW,0.0,0,0.0,PMW,,,NoCuts,
29200,11.266111287462255,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
29300,11.300139310480017,PMW,0.0,0,0.0,PMW,,,NoCuts,
29400,11.33038644205136,PMW,0.0,0,0.0,PMW,,,NoCuts,
29500,11.371976247961957,PMW,0.0,0,0.0,PMW,,,NoCuts,
29600,11.390880705194046,PMW,0.0,0,0.0,PMW,,,NoCuts,
29700,11.42112783676539,PMW,0.0,0,0.0,PMW,,,NoCuts,
29800,11.443813185443897,PMW,0.0,0,0.0,PMW,,,NoCuts,
29900,11.477841208461658,PMW,0.0,0,0.0,PMW,,,NoCuts,
30000,11.523211905818673,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
30100,11.538335471604345,PMW,0.0,0,0.0,PMW,,,NoCuts,
30200,11.576144386068524,PMW,0.0,0,0.0,PMW,,,NoCuts,
30300,11.610172409086285,PMW,0.0,0,0.0,PMW,,,NoCuts,
30400,11.651762214996882,PMW,0.0,0,0.0,PMW,,,NoCuts,
30500,11.685790238014643,PMW,0.0,0,0.0,PMW,,,NoCuts,
30600,11.72738004392524,PMW,0.0,0,0.0,PMW,,,NoCuts,
30700,11.757627175496584,PMW,0.0,0,0.0,PMW,,,NoCuts,
30800,11.79921698140718,PMW,0.0,0,0.0,PMW,,,NoCuts,
30900,11.83702589587136,PMW,0.0,0,0.0,PMW,,,NoCuts,
31000,11.848368570210614,PMW,0.0,0,0.0,PMW,,,NoCuts,
31100,11.886177484674793,PMW,0.0,0,0.0,PMW,,,NoCuts,
31200,11.909808056214905,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
31300,11.939109964924643,PMW,0.0,0,0.0,PMW,,,NoCuts,
31400,11.988261553728076,PMW,0.0,0,0.0,PMW,,,NoCuts,
31500,12.023234799607442,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
31600,12.044974925424345,PMW,0.0,0,0.0,PMW,,,NoCuts,
31700,12.067660274102852,PMW,0.0,0,0.0,PMW,,,NoCuts,
31800,12.101688297120614,PMW,0.0,0,0.0,PMW,,,NoCuts,
31900,12.116811862906285,PMW,0.0,0,0.0,PMW,,,NoCuts,
32000,12.154620777370464,PMW,0.0,0,0.0,PMW,,,NoCuts,
32100,12.184867908941808,PMW,0.0,0,0.0,PMW,,,NoCuts,
32200,12.216060263374755,PMW,0.0,0,0.003780891446417255,PMW,,,NoCuts,
32300,12.260485737870166,PMW,0.0,0,0.0,PMW,,,NoCuts,
32400,12.30585643522718,PMW,0.0,0,0.0,PMW,,,NoCuts,
32500,12.347446241137778,PMW,0.0,0,0.0,PMW,,,NoCuts,
32600,12.389036047048375,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
32700,12.4155022871733,PMW,0.0,0,0.0,PMW,,,NoCuts,
32800,12.445749418744644,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
32900,12.46181820739192,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
33000,12.510024573333748,PMW,0.0,0,0.0,PMW,,,NoCuts,
33100,12.532709922012256,PMW,0.0,0,0.0,PMW,,,NoCuts,
33200,12.556340493552367,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
33300,12.612108642387032,PMW,0.0,0,0.0,PMW,,,NoCuts,
33400,12.642355773958375,PMW,0.0,0,0.0,PMW,,,NoCuts,
33500,12.676383796976136,PMW,0.0,0,0.0,PMW,,,NoCuts,
33600,12.70663092854748,PMW,0.0,0,0.0,PMW,,,NoCuts,
33700,12.725535385779569,PMW,0.0,0,0.0,PMW,,,NoCuts,
33800,12.748220734458076,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
33900,12.783193980337442,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
34000,12.820057671940017,PMW,0.0,0,0.0,PMW,,,NoCuts,
34100,12.876771043636285,PMW,0.0,0,0.0,PMW,,,NoCuts,
34200,12.899456392314793,PMW,0.0,0,0.0,PMW,,,NoCuts,
34300,12.944827089671808,PMW,0.0,0,0.0,PMW,,,NoCuts,
34400,12.99397867847524,PMW,0.0,0,0.0,PMW,,,NoCuts,
34500,13.020444918600166,PMW,0.0,0,0.0,PMW,,,NoCuts,
34600,13.043130267278674,PMW,0.0,0,0.0,PMW,,,NoCuts,
34700,13.080939181742853,PMW,0.0,0,0.0,PMW,,,NoCuts,
34800,13.114967204760614,PMW,0.0,0,0.0,PMW,,,NoCuts,
34900,13.148995227778375,PMW,0.0,0,0.0,PMW,,,NoCuts,
35000,13.19436592513539,PMW,0.0,0,0.0,PMW,,,NoCuts,
35100,13.220832165260315,PMW,0.0,0,0.0,PMW,,,NoCuts,
35200,13.24729840538524,PMW,0.0,0,0.0,PMW,,,NoCuts,
35300,13.278490759818188,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
35400,13.300230885635091,PMW,0.0,0,0.0,PMW,,,NoCuts,
35500,13.341820691545689,PMW,0.0,0,0.0,PMW,,,NoCuts,
35600,13.35694425733136,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
35700,13.406095846134793,PMW,0.0,0,0.0,PMW,,,NoCuts,
35800,13.451466543491808,PMW,0.0,0,0.0,PMW,,,NoCuts,
35900,13.48549456650957,PMW,0.0,0,0.0,PMW,,,NoCuts,
36000,13.515741698080912,PMW,0.0,0,0.0,PMW,,,NoCuts,
36100,13.55733150399151,PMW,0.0,0,0.0,PMW,,,NoCuts,
36200,13.576235961223599,PMW,0.0,0,0.0,PMW,,,NoCuts,
36300,13.598921309902106,PMW,0.0,0,0.0,PMW,,,NoCuts,
36400,13.632949332919868,PMW,0.0,0,0.0,PMW,,,NoCuts,
36500,13.651853790151957,PMW,0.0,0,0.0,PMW,,,NoCuts,
36600,13.697224487508972,PMW,0.0,0,0.0,PMW,,,NoCuts,
36700,13.731252510526733,PMW,0.0,0,0.0,PMW,,,NoCuts,
36800,13.77284231643733,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
36900,13.799308556562256,PMW,0.0,0,0.0,PMW,,,NoCuts,
37000,13.833336579580017,PMW,0.0,0,0.0,PMW,,,NoCuts,
37100,13.86358371115136,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
37200,13.893830842722704,PMW,0.0,0,0.0,PMW,,,NoCuts,
37300,13.94392765438774,PMW,0.0,0,0.003780891446417255,PMW,,,NoCuts,
37400,13.988353128883151,PMW,0.0,0,0.0,PMW,,,NoCuts,
37500,14.022381151900912,PMW,0.0,0,0.0,PMW,,,NoCuts,
37600,14.04506650057942,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
37700,14.071532740704345,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
37800,14.079094523597181,PMW,0.0,0,0.0,PMW,,,NoCuts,
37900,14.09799898082927,PMW,0.0,0,0.0,PMW,,,NoCuts,
38000,14.132027003847032,PMW,0.0,0,0.0,PMW,,,NoCuts,
38100,14.139588786739868,PMW,0.0,0,0.0,PMW,,,NoCuts,
38200,14.181178592650465,PMW,0.0,0,0.0,PMW,,,NoCuts,
38300,14.20764483277539,PMW,0.0,0,0.0,PMW,,,NoCuts,
38400,14.249234638685987,PMW,0.0,0,0.0,PMW,,,NoCuts,
38500,14.27948177025733,PMW,0.0,0,0.0,PMW,,,NoCuts,
38600,14.305948010382256,PMW,0.0,0,0.0,PMW,,,NoCuts,
38700,14.343756924846435,PMW,0.0,0,0.0,PMW,,,NoCuts,
38800,14.377784947864196,PMW,0.0,0,0.0,PMW,,,NoCuts,
38900,14.415593862328375,PMW,0.0,0,0.0,PMW,,,NoCuts,
39000,14.434498319560465,PMW,0.0,0,0.0,PMW,,,NoCuts,
39100,14.487430799810316,PMW,0.0,0,0.0,PMW,,,NoCuts,
39200,14.521458822828077,PMW,0.0,0,0.0,PMW,,,NoCuts,
39300,14.536582388613748,PMW,0.0,0,0.0,PMW,,,NoCuts,
39400,14.571555634493114,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
39500,14.60463843464927,PMW,0.0,0,0.0,PMW,,,NoCuts,
39600,14.646228240559868,PMW,0.0,0,0.0,PMW,,,NoCuts,
39700,14.676475372131211,PMW,0.0,0,0.0,PMW,,,NoCuts,
39800,14.718065178041808,PMW,0.0,0,0.0,PMW,,,NoCuts,
39900,14.737914858135502,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
40000,14.78612122407733,PMW,0.0,0,0.0,PMW,,,NoCuts,
40100,14.808806572755838,PMW,0.0,0,0.0,PMW,,,NoCuts,
40200,14.827711029987928,PMW,0.0,0,0.0,PMW,,,NoCuts,
40300,14.850396378666435,PMW,0.0,0,0.0,PMW,,,NoCuts,
40400,14.884424401684196,PMW,0.0,0,0.0,PMW,,,NoCuts,
40500,14.907109750362704,PMW,0.0,0,0.0,PMW,,,NoCuts,
40600,14.929795099041211,PMW,0.0,0,0.0,PMW,,,NoCuts,
40700,14.941137773380465,PMW,0.0,0,0.0,PMW,,,NoCuts,
40800,14.982727579291062,PMW,0.0,0,0.0,PMW,,,NoCuts,
40900,15.00541292796957,PMW,0.0,0,0.0,PMW,,,NoCuts,
41000,15.047002733880166,PMW,0.0,0,0.0,PMW,,,NoCuts,
41100,15.073468974005092,PMW,0.0,0,0.0,PMW,,,NoCuts,
41200,15.099935214130017,PMW,0.0,0,0.0,PMW,,,NoCuts,
41300,15.137744128594196,PMW,0.0,0,0.0,PMW,,,NoCuts,
41400,15.164210368719122,PMW,0.0,0,0.0,PMW,,,NoCuts,
41500,15.22092374041539,PMW,0.0,0,0.0,PMW,,,NoCuts,
41600,15.251170871986734,PMW,0.0,0,0.0,PMW,,,NoCuts,
41700,15.273856220665241,PMW,0.0,0,0.0,PMW,,,NoCuts,
41800,15.300322460790166,PMW,0.0,0,0.0,PMW,,,NoCuts,
41900,15.334350483807928,PMW,0.0,0,0.0,PMW,,,NoCuts,
42000,15.372159398272107,PMW,0.0,0,0.0,PMW,,,NoCuts,
42100,15.391063855504196,PMW,0.0,0,0.0,PMW,,,NoCuts,
42200,15.42131098707554,PMW,0.0,0,0.0,PMW,,,NoCuts,
42300,15.447777227200465,PMW,0.0,0,0.0,PMW,,,NoCuts,
42400,15.470462575878972,PMW,0.0,0,0.0,PMW,,,NoCuts,
42500,15.52055938754401,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
42600,15.527175947575241,PMW,0.0,0,0.0,PMW,,,NoCuts,
42700,15.553642187700166,PMW,0.0,0,0.0,PMW,,,NoCuts,
42800,15.572546644932256,PMW,0.0,0,0.0,PMW,,,NoCuts,
42900,15.610355559396435,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
43000,15.621698233735689,PMW,0.0,0,0.0,PMW,,,NoCuts,
43100,15.633986130936547,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
43200,15.667068931092704,PMW,0.0,0,0.0,PMW,,,NoCuts,
43300,15.716220519896137,PMW,0.0,0,0.0,PMW,,,NoCuts,
43400,15.735124977128226,PMW,0.0,0,0.0,PMW,,,NoCuts,
43500,15.766317331561174,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
43600,15.784276565931659,PMW,0.0,0,0.0,PMW,,,NoCuts,
43700,15.803181023163749,PMW,0.0,0,0.0,PMW,,,NoCuts,
43800,15.829647263288674,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
43900,15.882579743538525,PMW,0.0,0,0.0,PMW,,,NoCuts,
44000,15.924169549449122,PMW,0.0,0,0.0,PMW,,,NoCuts,
44100,15.943074006681211,PMW,0.0,0,0.0,PMW,,,NoCuts,
44200,15.958197572466883,PMW,0.0,0,0.0,PMW,,,NoCuts,
44300,15.996006486931062,PMW,0.0,0,0.0,PMW,,,NoCuts,
44400,16.014910944163137,PMW,0.0,0,0.0,PMW,,,NoCuts,
44500,16.0565007500737,PMW,0.0,0,0.0,PMW,,,NoCuts,
44600,16.0829669901986,PMW,0.0,0,0.0,PMW,,,NoCuts,
44700,16.090528773091428,PMW,0.0,0,0.0,PMW,,,NoCuts,
44800,16.125502018970767,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
44900,16.139680361894822,PMW,0.0,0,0.0,PMW,,,NoCuts,
45000,16.173708384912562,PMW,0.0,0,0.0,PMW,,,NoCuts,
45100,16.192612842144634,PMW,0.0,0,0.0,PMW,,,NoCuts,
45200,16.23798353950161,PMW,0.0,0,0.0,PMW,,,NoCuts,
45300,16.25688799673368,PMW,0.0,0,0.0,PMW,,,NoCuts,
45400,16.303203916952263,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
45500,16.317382259876318,PMW,0.0,0,0.0,PMW,,,NoCuts,
45600,16.347629391447636,PMW,0.0,0,0.0,PMW,,,NoCuts,
45700,16.370314740126123,PMW,0.0,0,0.0,PMW,,,NoCuts,
45800,16.404342763143855,PMW,0.0,0,0.0,PMW,,,NoCuts,
45900,16.423247220375927,PMW,0.0,0,0.0,PMW,,,NoCuts,
46000,16.449713460500828,PMW,0.0,0,0.0,PMW,,,NoCuts,
46100,16.48374148351856,PMW,0.0,0,0.0,PMW,,,NoCuts,
46200,16.506426832197047,PMW,0.0,0,0.0,PMW,,,NoCuts,
46300,16.53667396376836,PMW,0.0,0,0.0,PMW,,,NoCuts,
46400,16.57826376967893,PMW,0.0,0,0.0,PMW,,,NoCuts,
46500,16.61607268414308,PMW,0.0,0,0.0,PMW,,,NoCuts,
46600,16.64253892426798,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
46700,16.65010070716081,PMW,0.0,0,0.0,PMW,,,NoCuts,
46800,16.68412873017854,PMW,0.0,0,0.0,PMW,,,NoCuts,
46900,16.71815675319627,PMW,0.0,0,0.0,PMW,,,NoCuts,
47000,16.749349107629186,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
47100,16.789993690678145,PMW,0.0,0,0.0,PMW,,,NoCuts,
47200,16.82024082224946,PMW,0.0,0,0.0,PMW,,,NoCuts,
47300,16.842926170927946,PMW,0.0,0,0.0,PMW,,,NoCuts,
47400,16.858994959575206,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
47500,16.888296868284918,PMW,0.0,0,0.0,PMW,,,NoCuts,
47600,16.92610578274906,PMW,0.0,0,0.0,PMW,,,NoCuts,
47700,16.95635291432038,PMW,0.0,0,0.0,PMW,,,NoCuts,
47800,16.990380937338116,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
47900,17.005504503123774,PMW,0.0,0,0.0,PMW,,,NoCuts,
48000,17.02818985180226,PMW,0.0,0,0.0,PMW,,,NoCuts,
48100,17.058436983373575,PMW,0.0,0,0.0,PMW,,,NoCuts,
48200,17.08868411494489,PMW,0.0,0,0.0,PMW,,,NoCuts,
48300,17.10475290359215,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
48400,17.126493029409037,PMW,0.0,0,0.0,PMW,,,NoCuts,
48500,17.1680828353196,PMW,0.0,0,0.0,PMW,,,NoCuts,
48600,17.18698729255167,PMW,0.0,0,0.0,PMW,,,NoCuts,
48700,17.209672641230156,PMW,0.0,0,0.0,PMW,,,NoCuts,
48800,17.228577098462228,PMW,0.0,0,0.0,PMW,,,NoCuts,
48900,17.2474815556943,PMW,0.0,0,0.0,PMW,,,NoCuts,
49000,17.285290470158447,PMW,0.0,0,0.0,PMW,,,NoCuts,
49100,17.323099384622594,PMW,0.0,0,0.0,PMW,,,NoCuts,
49200,17.3495656247475,PMW,0.0,0,0.0,PMW,,,NoCuts,
49300,17.364689190533156,PMW,0.0,0,0.0,PMW,,,NoCuts,
49400,17.39871721355089,PMW,0.0,0,0.0,PMW,,,NoCuts,
49500,17.428964345122203,PMW,0.0,0,0.0,PMW,,,NoCuts,
49600,17.455430585247104,PMW,0.0,0,0.0,PMW,,,NoCuts,
49700,17.474335042479176,PMW,0.0,0,0.0,PMW,,,NoCuts,
49800,17.508363065496905,PMW,0.0,0,0.0,PMW,,,NoCuts,
49900,17.56885732863954,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
50000,17.599104460210857,PMW,0.0,0,0.0,PMW,,,NoCuts,
50100,17.621789808889346,PMW,0.0,0,0.0,PMW,,,NoCuts,
50200,17.636913374675004,PMW,0.0,0,0.0,PMW,,,NoCuts,
50300,17.663379614799904,PMW,0.0,0,0.0,PMW,,,NoCuts,
50400,17.693626746371223,PMW,0.0,0,0.0,PMW,,,NoCuts,
50500,17.73521655228178,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
50600,17.7654636838531,PMW,0.0,0,0.0,PMW,,,NoCuts,
50700,17.776806358192346,PMW,0.0,0,0.0,PMW,,,NoCuts,
50800,17.818396164102904,PMW,0.0,0,0.0,PMW,,,NoCuts,
50900,17.84864329567422,PMW,0.0,0,0.0,PMW,,,NoCuts,
51000,17.886452210138362,PMW,0.0,0,0.0,PMW,,,NoCuts,
51100,17.924261124602506,PMW,0.0,0,0.0,PMW,,,NoCuts,
51200,17.93560379894175,PMW,0.0,0,0.0,PMW,,,NoCuts,
51300,17.96207003906665,PMW,0.0,0,0.0,PMW,,,NoCuts,
51400,17.98097449629872,PMW,0.0,0,0.0,PMW,,,NoCuts,
51500,17.999878953530793,PMW,0.0,0,0.0,PMW,,,NoCuts,
51600,18.02256430220928,PMW,0.0,0,0.0,PMW,,,NoCuts,
51700,18.056592325227008,PMW,0.0,0,0.0,PMW,,,NoCuts,
51800,18.07549678245908,PMW,0.0,0,0.0,PMW,,,NoCuts,
51900,18.117086588369638,PMW,0.0,0,0.0,PMW,,,NoCuts,
52000,18.132210154155295,PMW,0.0,0,0.0,PMW,,,NoCuts,
52100,18.14355282849454,PMW,0.0,0,0.0,PMW,,,NoCuts,
52200,18.188923525851518,PMW,0.0,0,0.0,PMW,,,NoCuts,
52300,18.211608874530004,PMW,0.0,0,0.0,PMW,,,NoCuts,
52400,18.245636897547737,PMW,0.0,0,0.0,PMW,,,NoCuts,
52500,18.279664920565473,PMW,0.0,0,0.0,PMW,,,NoCuts,
52600,18.298569377797545,PMW,0.0,0,0.0,PMW,,,NoCuts,
52700,18.32125472647603,PMW,0.0,0,0.0,PMW,,,NoCuts,
52800,18.343940075154517,PMW,0.0,0,0.0,PMW,,,NoCuts,
52900,18.37040631527942,PMW,0.0,0,0.0,PMW,,,NoCuts,
53000,18.415777012636397,PMW,0.0,0,0.0,PMW,,,NoCuts,
53100,18.45736681854696,PMW,0.0,0,0.0,PMW,,,NoCuts,
53200,18.491394841564688,PMW,0.0,0,0.0,PMW,,,NoCuts,
53300,18.51408019024318,PMW,0.0,0,0.0,PMW,,,NoCuts,
53400,18.53676553892167,PMW,0.0,0,0.0,PMW,,,NoCuts,
53500,18.574574453385814,PMW,0.0,0,0.0,PMW,,,NoCuts,
53600,18.59347891061789,PMW,0.0,0,0.0,PMW,,,NoCuts,
53700,18.616164259296376,PMW,0.0,0,0.0,PMW,,,NoCuts,
53800,18.631287825082033,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
53900,18.653973173760523,PMW,0.0,0,0.0,PMW,,,NoCuts,
54000,18.680439413885427,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
54100,18.729591002688817,PMW,0.0,0,0.0,PMW,,,NoCuts,
54200,18.759838134260132,PMW,0.0,0,0.0,PMW,,,NoCuts,
54300,18.76739991715296,PMW,0.0,0,0.0,PMW,,,NoCuts,
54400,18.80142794017069,PMW,0.0,0,0.0,PMW,,,NoCuts,
54500,18.831675071742005,PMW,0.0,0,0.0,PMW,,,NoCuts,
54600,18.850579528974077,PMW,0.0,0,0.0,PMW,,,NoCuts,
54700,18.88460755199181,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
54800,18.926197357902367,PMW,0.0,0,0.0,PMW,,,NoCuts,
54900,18.949827929442456,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
55000,18.97912983815217,PMW,0.0,0,0.0,PMW,,,NoCuts,
55100,19.009376969723487,PMW,0.0,0,0.0,PMW,,,NoCuts,
55200,19.02071964406273,PMW,0.0,0,0.0,PMW,,,NoCuts,
55300,19.050966775634045,PMW,0.0,0,0.0,PMW,,,NoCuts,
55400,19.07743301575895,PMW,0.0,0,0.0,PMW,,,NoCuts,
55500,19.100118364437435,PMW,0.0,0,0.0,PMW,,,NoCuts,
55600,19.12752982742394,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
55700,19.149269953240825,PMW,0.0,0,0.0,PMW,,,NoCuts,
55800,19.17951708481214,PMW,0.0,0,0.0,PMW,,,NoCuts,
55900,19.213545107829873,PMW,0.0,0,0.0,PMW,,,NoCuts,
56000,19.25135402229402,PMW,0.0,0,0.0,PMW,,,NoCuts,
56100,19.27782026241892,PMW,0.0,0,0.0,PMW,,,NoCuts,
56200,19.281601153865335,PMW,0.0,0,0.0,PMW,,,NoCuts,
56300,19.30428650254382,PMW,0.0,0,0.0,PMW,,,NoCuts,
56400,19.31941006832948,PMW,0.0,0,0.0,PMW,,,NoCuts,
56500,19.34587630845438,PMW,0.0,0,0.0,PMW,,,NoCuts,
56600,19.368561657132865,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
56700,19.395027897257773,PMW,0.0,0,0.0,PMW,,,NoCuts,
56800,19.413932354489845,PMW,0.0,0,0.0,PMW,,,NoCuts,
56900,19.44417948606116,PMW,0.0,0,0.0,PMW,,,NoCuts,
57000,19.471590949047663,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
57100,19.523578206435865,PMW,0.0,0,0.0,PMW,,,NoCuts,
57200,19.55004444656077,PMW,0.0,0,0.0,PMW,,,NoCuts,
57300,19.56894890379284,PMW,0.0,0,0.0,PMW,,,NoCuts,
57400,19.61431960114982,PMW,0.0,0,0.0,PMW,,,NoCuts,
57500,19.63322405838189,PMW,0.0,0,0.0,PMW,,,NoCuts,
57600,19.682375647185285,PMW,0.0,0,0.0,PMW,,,NoCuts,
57700,19.69371832152453,PMW,0.0,0,0.0,PMW,,,NoCuts,
57800,19.70884188731019,PMW,0.0,0,0.0,PMW,,,NoCuts,
57900,19.723965453095847,PMW,0.0,0,0.0,PMW,,,NoCuts,
58000,19.75799347611358,PMW,0.0,0,0.0,PMW,,,NoCuts,
58100,19.78067882479207,PMW,0.0,0,0.0,PMW,,,NoCuts,
58200,19.8147068478098,PMW,0.0,0,0.0,PMW,,,NoCuts,
58300,19.83739219648829,PMW,0.0,0,0.0,PMW,,,NoCuts,
58400,19.860077545166778,PMW,0.0,0,0.0,PMW,,,NoCuts,
58500,19.867639328059607,PMW,0.0,0,0.0,PMW,,,NoCuts,
58600,19.883708116706867,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
58700,19.901667351077336,PMW,0.0,0,0.0,PMW,,,NoCuts,
58800,19.935695374095065,PMW,0.0,0,0.0,PMW,,,NoCuts,
58900,19.96216161421997,PMW,0.0,0,0.0,PMW,,,NoCuts,
59000,19.988627854344873,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
59100,20.033998551701853,PMW,0.0,0,0.0,PMW,,,NoCuts,
59200,20.04912211748751,PMW,0.0,0,0.0,PMW,,,NoCuts,
59300,20.07558835761241,PMW,0.0,0,0.0,PMW,,,NoCuts,
59400,20.102054597737315,PMW,0.0,0,0.0,PMW,,,NoCuts,
59500,20.128520837862215,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
59600,20.136082620755044,PMW,0.0,0,0.0,PMW,,,NoCuts,
59700,20.154987077987116,PMW,0.0,0,0.0,PMW,,,NoCuts,
59800,20.181453318112023,PMW,0.0,0,0.0,PMW,,,NoCuts,
59900,20.192795992451266,PMW,0.0,0,0.0,PMW,,,NoCuts,
60000,20.208864781098526,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
60100,20.23816668980824,PMW,0.0,0,0.0,PMW,,,NoCuts,
60200,20.264632929933143,PMW,0.0,0,0.0,PMW,,,NoCuts,
60300,20.291099170058047,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
60400,20.31000362729012,PMW,0.0,0,0.0,PMW,,,NoCuts,
60500,20.326072415937382,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
60600,20.356319547508697,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
60700,20.374278781879166,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
60800,20.40452591345048,PMW,0.0,0,0.0,PMW,,,NoCuts,
60900,20.423430370682553,PMW,0.0,0,0.0,PMW,,,NoCuts,
61000,20.442334827914628,PMW,0.0,0,0.0,PMW,,,NoCuts,
61100,20.465020176593118,PMW,0.0,0,0.0,PMW,,,NoCuts,
61200,20.477308073793964,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
61300,20.50282909105726,PMW,0.0,0,0.0,PMW,,,NoCuts,
61400,20.529295331182166,PMW,0.0,0,0.0,PMW,,,NoCuts,
61500,20.555761571307066,PMW,0.0,0,0.0,PMW,,,NoCuts,
61600,20.593570485771213,PMW,0.0,0,0.0,PMW,,,NoCuts,
61700,20.638941183128196,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
61800,20.67296920614593,PMW,0.0,0,0.0,PMW,,,NoCuts,
61900,20.703216337717254,PMW,0.0,0,0.0,PMW,,,NoCuts,
62000,20.72590168639574,PMW,0.0,0,0.0,PMW,,,NoCuts,
62100,20.744806143627812,PMW,0.0,0,0.0,PMW,,,NoCuts,
62200,20.75992970941347,PMW,0.0,0,0.0,PMW,,,NoCuts,
62300,20.78356028095356,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
62400,20.820423972556103,PMW,0.0,0,0.0,PMW,,,NoCuts,
62500,20.831766646895346,PMW,0.0,0,0.0,PMW,,,NoCuts,
62600,20.86201377846666,PMW,0.0,0,0.0,PMW,,,NoCuts,
62700,20.880918235698733,PMW,0.0,0,0.0,PMW,,,NoCuts,
62800,20.911165367270048,PMW,0.0,0,0.0,PMW,,,NoCuts,
62900,20.92250804160929,PMW,0.0,0,0.0,PMW,,,NoCuts,
63000,20.945193390287777,PMW,0.0,0,0.0,PMW,,,NoCuts,
63100,20.95653606462702,PMW,0.0,0,0.0,PMW,,,NoCuts,
63200,20.98300230475192,PMW,0.0,0,0.0,PMW,,,NoCuts,
63300,21.001906761983992,PMW,0.0,0,0.0,PMW,,,NoCuts,
63400,21.020811219216064,PMW,0.0,0,0.0,PMW,,,NoCuts,
63500,21.032153893555307,PMW,0.0,0,0.0,PMW,,,NoCuts,
63600,21.058620133680208,PMW,0.0,0,0.0,PMW,,,NoCuts,
63700,21.07752459091228,PMW,0.0,0,0.0,PMW,,,NoCuts,
63800,21.10399083103718,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
63900,21.138964076916515,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
64000,21.1607042027334,PMW,0.0,0,0.0,PMW,,,NoCuts,
64100,21.18338955141189,PMW,0.0,0,0.0,PMW,,,NoCuts,
64200,21.20229400864396,PMW,0.0,0,0.0,PMW,,,NoCuts,
64300,21.217417574429618,PMW,0.0,0,0.0,PMW,,,NoCuts,
64400,21.22876024876886,PMW,0.0,0,0.0,PMW,,,NoCuts,
64500,21.24860992886254,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
64600,21.262788271786594,PMW,0.0,0,0.0,PMW,,,NoCuts,
64700,21.293035403357912,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
64800,21.319501643482816,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
64900,21.334625209268474,PMW,0.0,0,0.0,PMW,,,NoCuts,
65000,21.345967883607717,PMW,0.0,0,0.0,PMW,,,NoCuts,
65100,21.379995906625446,PMW,0.0,0,0.0,PMW,,,NoCuts,
65200,21.41780482108959,PMW,0.0,0,0.0,PMW,,,NoCuts,
65300,21.43670927832166,PMW,0.0,0,0.0,PMW,,,NoCuts,
65400,21.448051952660904,PMW,0.0,0,0.0,PMW,,,NoCuts,
65500,21.470737301339394,PMW,0.0,0,0.0,PMW,,,NoCuts,
65600,21.489641758571466,PMW,0.0,0,0.0,PMW,,,NoCuts,
65700,21.5236697815892,PMW,0.0,0,0.0,PMW,,,NoCuts,
65800,21.542574238821274,PMW,0.0,0,0.0,PMW,,,NoCuts,
65900,21.569040478946178,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
66000,21.59645194193268,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
66100,21.62953474208881,PMW,0.0,0,0.0,PMW,,,NoCuts,
66200,21.644658307874472,PMW,0.0,0,0.0,PMW,,,NoCuts,
66300,21.663562765106544,PMW,0.0,0,0.0,PMW,,,NoCuts,
66400,21.6786863308922,PMW,0.0,0,0.0,PMW,,,NoCuts,
66500,21.716495245356345,PMW,0.0,0,0.0,PMW,,,NoCuts,
66600,21.75808505126691,PMW,0.0,0,0.0,PMW,,,NoCuts,
66700,21.769427725606153,PMW,0.0,0,0.0,PMW,,,NoCuts,
66800,21.79211307428464,PMW,0.0,0,0.0,PMW,,,NoCuts,
66900,21.81857931440954,PMW,0.0,0,0.0,PMW,,,NoCuts,
67000,21.841264663088026,PMW,0.0,0,0.0,PMW,,,NoCuts,
67100,21.87151179465934,PMW,0.0,0,0.0,PMW,,,NoCuts,
67200,21.89797803478424,PMW,0.0,0,0.0,PMW,,,NoCuts,
67300,21.916882492016317,PMW,0.0,0,0.0,PMW,,,NoCuts,
67400,21.935786949248392,PMW,0.0,0,0.0,PMW,,,NoCuts,
67500,21.95847229792688,PMW,0.0,0,0.0,PMW,,,NoCuts,
67600,21.96981497226612,PMW,0.0,0,0.0,PMW,,,NoCuts,
67700,22.015185669623094,PMW,0.0,0,0.0,PMW,,,NoCuts,
67800,22.04921369264083,PMW,0.0,0,0.0,PMW,,,NoCuts,
67900,22.090803498551388,PMW,0.0,0,0.002835668584812941,PMW,,,NoCuts,
68000,22.11726973867629,PMW,0.0,0,0.0,PMW,,,NoCuts,
68100,22.14468120166279,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
68200,22.181544893265336,PMW,0.0,0,0.0,PMW,,,NoCuts,
68300,22.223134699175898,PMW,0.0,0,0.0,PMW,,,NoCuts,
68400,22.238258264961555,PMW,0.0,0,0.0,PMW,,,NoCuts,
68500,22.269450619394473,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
68600,22.283628962318527,PMW,0.0,0,0.0,PMW,,,NoCuts,
68700,22.321437876782674,PMW,0.0,0,0.0,PMW,,,NoCuts,
68800,22.348849339769178,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,
68900,22.378151248478893,PMW,0.0,0,0.0,PMW,,,NoCuts,
69000,22.39327481426455,PMW,0.0,0,0.0,PMW,,,NoCuts,
69100,22.412179271496623,PMW,0.0,0,0.0,PMW,,,NoCuts,
69200,22.438645511621523,PMW,0.0,0,0.0,PMW,,,NoCuts,
69300,22.46133086030001,PMW,0.0,0,0.0,PMW,,,NoCuts,
69400,22.476454426085667,PMW,0.0,0,0.0,PMW,,,NoCuts,
69500,22.50670155765698,PMW,0.0,0,0.0,PMW,,,NoCuts,
69600,22.510482449103396,PMW,0.0,0,0.0,PMW,,,NoCuts,
69700,22.540729580674718,PMW,0.0,0,0.0,PMW,,,NoCuts,
69800,22.555853146460375,PMW,0.0,0,0.0,PMW,,,NoCuts,
69900,22.55963403790679,PMW,0.0,0,0.0,PMW,,,NoCuts,
69999,22.583264609446882,PMW,0.0,0,0.0009452228616043137,PMW,,,NoCuts,


==> results/monoblock/covid19/convergence/lr_convergence.csv <==
learning_rate,heuristic,validation_hit_rate_threshold_0.9_time,validation_hit_rate_threshold_0.9_budget,num_updates_monoblock,validation_hit_rate_threshold_0.5_budget,validation_hit_rate_threshold_0.5_time,validation_hit_rate_threshold_0.95_budget,validation_hit_rate_threshold_0.95_time,validation_hit_rate_threshold_0.99_budget,validation_hit_rate_threshold_0.99_time
0.01,bin_visits:0-0,38000.0,15.328230249140688,15557,9.05424579525582,12500,15.914783274746108,47000.0,,
0.0143844988828766,bin_visits:0-0,26500.0,10.673132145926775,11036,6.199469236965407,8500,11.089051564083343,33500.0,11.73319343220275,66000.0
0.0206913808111479,bin_visits:0-0,18500.0,7.343643880581109,7652,4.35542283013314,6000,7.668914194780477,23500.0,8.105096353821597,45000.0
0.0297635144163131,bin_visits:0-0,13000.0,5.119008223466739,5406,2.897571946491577,4000,5.318436252172582,16500.0,5.637307806092618,32500.0
0.0428133239871939,bin_visits:0-0,9000.0,3.552378415076808,3788,2.1426552198682485,3000,3.701682821594613,11500.0,3.913908370859208,23000.0
0.0615848211066026,bin_visits:0-0,6000.0,2.458190407310608,2665,1.4493192032689828,2000,2.5712351722455176,7500.0,2.736536479461659,24500.0
0.0885866790410082,bin_visits:0-0,4500.0,1.715934214907865,1872,1.0580653525212464,1500,1.7820547377943077,5500.0,1.9014982630085269,10000.0
0.1274274985703133,bin_visits:0-0,3500.0,1.2530905547027655,1340,0.7091959309594459,1000,1.268020995354543,4000.0,1.3362744383340968,8500.0
0.1832980710832435,bin_visits:0-0,2500.0,0.8744972381755528,944,0.6174803669556704,1000,0.9022251993859964,3000.0,0.9331525407361068,5000.0
0.2636650898730358,bin_visits:0-0,2000.0,0.6164139069091149,675,0.3561976555495584,500,0.6164139069091149,2000.0,0.6441418681195586,4000.0
0.3792690190732249,bin_visits:0-0,1500.0,0.4351156989946717,477,0.3158091601185889,500,0.4351156989946717,1500.0,0.464976580298228,3000.0
0.5455594781168517,bin_visits:0-0,1000.0,0.2954094328958901,380,0.2463522707543334,500,0.2954094328958901,1000.0,0.3156721737804462,2000.0
0.7847599703514611,bin_visits:0-0,500.0,0.2123625356026982,307,0.2123625356026982,500,0.239953510475,1000.0,0.2474187308008889,1500.0
1.1288378916846884,bin_visits:0-0,500.0,0.1589025469367778,252,0.1589025469367778,500,0.1717000674954444,1000.0,0.1717000674954444,1000.0
1.623776739188721,bin_visits:0-0,500.0,0.1313115720644759,365,0.1313115720644759,500,0.1313115720644759,500.0,0.1450385663315555,1500.0
2.3357214690901213,bin_visits:0-0,500.0,0.1066460046555555,782,0.1066460046555555,500,0.1066460046555555,500.0,0.1493044065177778,1500.0
3.359818286283781,bin_visits:0-0,1000.0,0.2442193506612223,9419,0.1569066131818093,500,0.5065685221138955,3000.0,4.209317803755063,29500.0
4.832930238571752,bin_visits:0-0,,,20828,0.1878339545319204,500,,,,
6.951927961775605,bin_visits:0-0,,,30217,0.4745747207172283,1000,,,,
10.0,bin_visits:0-0,,,37088,0.3030116395599219,500,,,,
0.01,bin_visits:100-5,31500.0,6.831705065927692,20844,3.8779253774670654,12500,7.328687219885429,39000.0,7.739304303570276,49500.0
0.0143844988828766,bin_visits:100-5,22000.0,4.613058280285659,15162,2.6758686549568003,9000,4.993284730812478,27000.0,5.334248007272057,37500.0
0.0206913808111479,bin_visits:100-5,15000.0,3.0842463330753267,10784,1.7027032610137245,6000,3.379212700783836,19000.0,3.606961584694982,25000.0
0.0297635144163131,bin_visits:100-5,11000.0,2.1096511442278465,7818,1.0453422112633977,4000,2.2619045027359,13500.0,2.4031309961263547,17000.0
0.0428133239871939,bin_visits:100-5,7500.0,1.388564156994135,5581,0.7241071079074382,3000,1.5053787217423666,9500.0,1.5891421217963926,12000.0
0.0615848211066026,bin_visits:100-5,5000.0,0.8652067819145164,3883,0.4040856178909573,2000,0.9815809569897348,6500.0,1.0437310164815798,8000.0
0.0885866790410082,bin_visits:100-5,3500.0,0.552415066955244,3014,0.2544066393548124,1500,0.6140953061154902,4500.0,0.664367151802297,5500.0
0.1274274985703133,bin_visits:100-5,2500.0,0.3414384478204619,2298,0.1358508498241022,1000,0.3764074212486657,3000.0,0.4193997273101138,4000.0
0.1832980710832435,bin_visits:100-5,2000.0,0.2223154492333722,1853,0.1330624286988634,1000,0.2519226917702102,2500.0,0.2694366091428976,3000.0
0.2636650898730358,bin_visits:100-5,1500.0,0.1638549241223638,1622,0.0686301554094478,500,0.1638549241223638,1500.0,0.1780324750172402,2500.0
0.3792690190732249,bin_visits:100-5,1000.0,0.1326809003430209,1404,0.0686301554094478,500,0.1326809003430209,1000.0,0.1655576214972456,1500.0
0.5455594781168517,bin_visits:100-5,1000.0,0.1342953057421468,1748,0.0686301554094478,500,0.1342953057421468,1000.0,0.1726220497634903,1500.0
0.7847599703514611,bin_visits:100-5,500.0,0.0686301554094478,1859,0.0686301554094478,500,0.0686301554094478,500.0,0.1747255391980162,1500.0
1.1288378916846884,bin_visits:100-5,500.0,0.0686301554094478,2765,0.0686301554094478,500,0.0686301554094478,500.0,0.2217198797241808,12000.0
1.623776739188721,bin_visits:100-5,1000.0,0.1424748884173335,9872,0.0686301554094478,500,0.2525204016909328,2500.0,0.2525204016909328,2500.0
2.3357214690901213,bin_visits:100-5,2000.0,0.2740352833225754,25495,0.0686301554094478,500,2.487774640423556,19000.0,,
3.359818286283781,bin_visits:100-5,4500.0,0.8363454727970959,36099,0.0686301554094478,500,10.102532677685124,51500.0,,
4.832930238571752,bin_visits:100-5,,,43566,0.0686301554094478,500,,,,
6.951927961775605,bin_visits:100-5,,,48689,0.153413461559174,1000,,,,
10.0,bin_visits:100-5,,,51980,2.2304961038936355,8000,,,,


==> results/monoblock/covid19/heuristics/budget_utilization.csv <==
zipf_k,Hybrid,Laplace+Cache
1.0,2.8864765882115098,1.9056169499083122


==> results/monoblock/covid19/heuristics/cumulative_budget_utilization.csv <==
task,cumulative_budget,mechanism,zipf_k,block,budget,key,learning_rate,warmup,planner,heuristic
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
100,0.053548280641676306,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
200,0.07701040166589855,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
300,0.09421074874893007,Hybrid,1.0,0,0.0010664600465555534,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
400,0.10153898273667634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
500,0.10580482292289857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
600,0.11113712315567635,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
700,0.11327004324878746,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
800,0.11433650329534302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
900,0.11540296334189858,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1000,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1100,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1200,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1300,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1400,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1500,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1600,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1700,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1800,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
1900,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2000,0.11753588343500969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2100,0.12180172362123191,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2200,0.12393464371434303,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2300,0.12606756380745415,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2400,0.1271340238540097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2500,0.13139986404023193,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2600,0.1324663240867875,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2700,0.13566570422645416,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2800,0.13566570422645416,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
2900,0.13566570422645416,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3000,0.13686915061115232,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3100,0.13886508436612083,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3200,0.13886508436612083,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3300,0.1420644645057875,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3400,0.1420644645057875,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3500,0.14540083098359677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3600,0.14540083098359677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3700,0.14646729103015232,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3800,0.1517995912629301,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
3900,0.15499897140259677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4000,0.1572688778338505,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4100,0.16353065177504122,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4200,0.16566357186815234,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4300,0.16566357186815234,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4400,0.16566357186815234,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4500,0.16992941205437456,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4600,0.17206233214748567,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4700,0.1741952522405968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4800,0.1741952522405968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
4900,0.1763281723337079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5000,0.178461092426819,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5100,0.178461092426819,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5200,0.18272693261304124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5300,0.1859263127527079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5400,0.19019215293893013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5500,0.1912586129854857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5600,0.1912586129854857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5700,0.1933915330785968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5800,0.1933915330785968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
5900,0.1933915330785968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6000,0.1933915330785968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6100,0.1933915330785968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6200,0.1933915330785968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6300,0.2008567534044857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6400,0.20192321345104125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6500,0.20512259359070792,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6600,0.20512259359070792,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6700,0.20618905363726348,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6800,0.2125878139165968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
6900,0.21578719405626348,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7000,0.21578719405626348,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7100,0.21685365410281904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7200,0.21685365410281904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7300,0.21685365410281904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7400,0.21685365410281904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7500,0.2179201141493746,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7600,0.21898657419593015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7700,0.21898657419593015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7800,0.2200530342424857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
7900,0.22431887442870793,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8000,0.22858471461493016,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8100,0.2296511746614857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8200,0.2296511746614857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8300,0.23178409475459683,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8400,0.23178409475459683,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8500,0.23298754113929498,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8600,0.2351204612324061,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8700,0.23831984137207277,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8800,0.23831984137207277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
8900,0.23831984137207277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9000,0.23831984137207277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9100,0.23831984137207277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9200,0.23831984137207277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9300,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9400,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9500,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9600,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9700,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9800,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
9900,0.23938630141862832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10000,0.24151922151173943,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10100,0.24151922151173943,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10200,0.2447186016514061,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10300,0.24685152174451722,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10400,0.24685152174451722,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10500,0.25111736193073947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10600,0.25218382197729505,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10700,0.2543167420704062,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10800,0.2553832021169618,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
10900,0.2553832021169618,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11000,0.2564496621635174,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11100,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11200,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11300,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11400,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11500,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11600,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11700,0.26284842244285084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11800,0.2639148824894064,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
11900,0.264981342535962,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12000,0.2672512489672158,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12100,0.26818072267562876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12200,0.26818072267562876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12300,0.26818072267562876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12400,0.26818072267562876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12500,0.2703136427687399,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12600,0.2724465628618511,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12700,0.2724465628618511,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12800,0.2779158494327716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
12900,0.2779158494327716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13000,0.2779158494327716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13100,0.2789823094793272,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13200,0.28004876952588276,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13300,0.28111522957243834,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13400,0.28231867595713656,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13500,0.2855180560968033,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13600,0.2876509761899145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13700,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13800,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
13900,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14000,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14100,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14200,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14300,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14400,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14500,0.28871743623647006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14600,0.2919168163761368,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14700,0.2929832764226924,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14800,0.2929832764226924,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
14900,0.29511619651580356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15000,0.29618265656235915,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15100,0.29618265656235915,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15200,0.29724911660891473,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15300,0.29724911660891473,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15400,0.29724911660891473,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15500,0.29724911660891473,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15600,0.3025814168416926,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15700,0.30471433693480376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15800,0.30471433693480376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
15900,0.30578079698135935,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16000,0.30684725702791493,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16100,0.3079137170744705,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16200,0.3089801771210261,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16300,0.31111309721413727,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16400,0.31111309721413727,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16500,0.31111309721413727,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16600,0.31111309721413727,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16700,0.31111309721413727,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16800,0.31111309721413727,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
16900,0.31217955726069285,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17000,0.31324601730724844,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17100,0.31324601730724844,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17200,0.31324601730724844,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17300,0.314312477353804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17400,0.314312477353804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17500,0.314312477353804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17600,0.314312477353804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17700,0.3153789374003596,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17800,0.31871530387816893,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
17900,0.31871530387816893,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18000,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18100,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18200,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18300,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18400,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18500,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18600,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18700,0.3197817639247245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18800,0.32404760411094685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
18900,0.32937990434372477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19000,0.32937990434372477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19100,0.32937990434372477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19200,0.32937990434372477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19300,0.32937990434372477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19400,0.33151282443683594,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19500,0.33151282443683594,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19600,0.33791158471616944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19700,0.33897804476272503,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19800,0.3421774249023918,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
19900,0.34431034499550295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20000,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20100,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20200,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20300,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20400,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20500,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20600,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20700,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20800,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
20900,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21000,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21100,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21200,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21300,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21400,0.34537680504205853,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21500,0.3464432650886141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21600,0.3464432650886141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21700,0.3496426452282808,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21800,0.35390848541450315,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
21900,0.35390848541450315,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22000,0.35497494546105873,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22100,0.36244016578694777,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22200,0.36350662583350335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22300,0.3677724660197257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22400,0.37031634512726475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22500,0.3735157252669315,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22600,0.37778156545315383,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22700,0.379914485546265,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22800,0.379914485546265,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
22900,0.379914485546265,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23000,0.379914485546265,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23100,0.3809809455928206,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23200,0.3809809455928206,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23300,0.38204740563937617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23400,0.38204740563937617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23500,0.38204740563937617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23600,0.38204740563937617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23700,0.38204740563937617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23800,0.38204740563937617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
23900,0.3852467857790429,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24000,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24100,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24200,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24300,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24400,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24500,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24600,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24700,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24800,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
24900,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25000,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25100,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25200,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25300,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25400,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25500,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25600,0.3863132458255985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25700,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25800,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
25900,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26000,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26100,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26200,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26300,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26400,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26500,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26600,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26700,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26800,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
26900,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27000,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27100,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27200,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27300,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27400,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27500,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27600,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27700,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27800,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
27900,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28000,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28100,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28200,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28300,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28400,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28500,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28600,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28700,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28800,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
28900,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29000,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29100,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29200,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29300,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29400,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29500,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29600,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29700,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29800,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
29900,0.3873797058721541,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30000,0.3884461659187097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30100,0.3884461659187097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30200,0.3884461659187097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30300,0.3884461659187097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30400,0.3884461659187097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30500,0.38951262596526526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30600,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30700,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30800,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
30900,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31000,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31100,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31200,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31300,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31400,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31500,0.39284899244307464,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31600,0.3949819125361858,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31700,0.3949819125361858,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31800,0.3949819125361858,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
31900,0.3949819125361858,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32000,0.3949819125361858,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32100,0.3960483725827414,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32200,0.3960483725827414,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32300,0.3960483725827414,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32400,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32500,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32600,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32700,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32800,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
32900,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33000,0.397114832629297,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33100,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33200,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33300,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33400,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33500,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33600,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33700,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33800,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
33900,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34000,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34100,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34200,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34300,0.39818129267585256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34400,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34500,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34600,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34700,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34800,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
34900,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35000,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35100,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35200,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35300,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35400,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35500,0.39924775272240814,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35600,0.40031421276896373,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35700,0.4013806728155193,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35800,0.4013806728155193,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
35900,0.4024471328620749,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36000,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36100,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36200,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36300,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36400,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36500,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36600,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36700,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36800,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
36900,0.4035135929086305,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37000,0.40564651300174165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37100,0.40564651300174165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37200,0.40564651300174165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37300,0.40564651300174165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37400,0.40564651300174165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37500,0.40671297304829723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37600,0.40671297304829723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37700,0.4077794330948528,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37800,0.4088458931414084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
37900,0.4088458931414084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38000,0.4088458931414084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38100,0.4088458931414084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38200,0.4141781933741863,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38300,0.4152446534207419,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38400,0.4152446534207419,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38500,0.4152446534207419,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38600,0.4152446534207419,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38700,0.4152446534207419,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38800,0.4163111134672975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
38900,0.4173775735138531,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39000,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39100,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39200,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39300,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39400,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39500,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39600,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39700,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39800,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
39900,0.41844403356040866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40000,0.4216434137000754,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40100,0.4237763337931866,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40200,0.42484279383974216,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40300,0.42697571393285333,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40400,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40500,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40600,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40700,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40800,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
40900,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41000,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41100,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41200,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41300,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41400,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41500,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41600,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41700,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41800,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
41900,0.4280421739794089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42000,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42100,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42200,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42300,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42400,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42500,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42600,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42700,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42800,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
42900,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43000,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43100,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43200,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43300,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43400,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43500,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43600,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43700,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43800,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
43900,0.4291086340259645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44000,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44100,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44200,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44300,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44400,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44500,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44600,0.4301750940725201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44700,0.43124155411907567,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44800,0.43124155411907567,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
44900,0.43124155411907567,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45000,0.43337447421218683,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45100,0.43337447421218683,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45200,0.4344409342587424,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45300,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45400,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45500,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45600,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45700,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45800,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
45900,0.435507394305298,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46000,0.4365738543518536,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46100,0.43764031439840917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46200,0.43764031439840917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46300,0.43764031439840917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46400,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46500,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46600,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46700,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46800,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
46900,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47000,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47100,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47200,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47300,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47400,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47500,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47600,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47700,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47800,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
47900,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48000,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48100,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48200,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48300,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48400,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48500,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48600,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48700,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48800,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
48900,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49000,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49100,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49200,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49300,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49400,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49500,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49600,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49700,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49800,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
49900,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50000,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50100,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50200,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50300,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50400,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50500,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50600,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50700,0.43870677444496475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50800,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
50900,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51000,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51100,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51200,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51300,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51400,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51500,0.4400472071678056,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51600,0.4415246262287891,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51700,0.44259108627534466,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51800,0.4447240063684558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
51900,0.4447240063684558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52000,0.4447240063684558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52100,0.4457904664150114,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52200,0.4479233865081226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
52900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
53900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
54900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
55900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
56900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
57900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58300,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58400,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58500,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58600,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58700,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58800,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
58900,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59000,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59100,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59200,0.44898984655467816,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59300,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59400,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59500,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59600,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59700,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59800,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
59900,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60000,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60100,0.45005630660123375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60200,0.4521892266943449,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60300,0.4532556867409005,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60400,0.45538860683401167,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60500,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60600,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60700,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60800,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
60900,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61000,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61100,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61200,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61300,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61400,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61500,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61600,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61700,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61800,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
61900,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62000,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62100,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62200,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62300,0.45645506688056725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62400,0.45752152692712283,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62500,0.45752152692712283,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62600,0.4607209070667896,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62700,0.46178736711334517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62800,0.46285382715990075,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
62900,0.46392028720645634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63000,0.46392028720645634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63100,0.4660532072995675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63200,0.4660532072995675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63300,0.46925258743923426,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63400,0.47031904748578984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63500,0.4745848876720122,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63600,0.47778426781167893,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63700,0.4809836479513457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63800,0.48311656804445685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
63900,0.48311656804445685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64000,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64100,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64200,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64300,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64400,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64500,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64600,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64700,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64800,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
64900,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65000,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65100,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65200,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65300,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65400,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65500,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65600,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65700,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65800,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
65900,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66000,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66100,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66200,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66300,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66400,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66500,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66600,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66700,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66800,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
66900,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67000,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67100,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67200,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67300,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67400,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67500,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67600,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67700,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67800,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
67900,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68000,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68100,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68200,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68300,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68400,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68500,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68600,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68700,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68800,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
68900,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69000,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69100,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69200,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69300,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69400,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69500,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69600,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69700,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69800,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69900,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
69999,0.485249488137568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1-1
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
100,0.013943175831960877,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
200,0.030302341182335366,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
300,0.04523278183411315,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
400,0.05163154211344649,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
500,0.05803030239277983,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
600,0.06456604901025577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
700,0.06776542914992244,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
800,0.068831889196478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
900,0.0709648092895891,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1000,0.07309772938270022,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1100,0.07309772938270022,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1200,0.07523064947581133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1300,0.07884098862990585,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1400,0.08204036876957252,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1500,0.08417328886268363,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1600,0.09057204914201697,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1700,0.09163850918857253,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1800,0.09270496923512808,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
1900,0.0948378893282392,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2000,0.0969708094213503,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2100,0.10017018956101698,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2200,0.1044360297472392,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2300,0.10870186993346143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2400,0.1119012500731281,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2500,0.11296771011968365,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2600,0.11616709025935032,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2700,0.11630407659749294,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
2900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
3900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
4900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
5900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
6900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
7900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
8900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
9900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
10900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
11900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
12900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
13900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
14900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
15900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
16900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
17900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
18900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
19900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
20900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
21900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22800,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
22900,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23000,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23100,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23200,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23300,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23400,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23500,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23600,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23700,0.11830001035246143,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23800,0.11936647039901699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
23900,0.12043293044557254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24000,0.12256585053868366,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24100,0.12256585053868366,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24200,0.12256585053868366,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24300,0.12469877063179477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24400,0.12683169072490588,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24500,0.13429691105079478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24600,0.1364298311439059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24700,0.14176213137668367,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24800,0.1460279715629059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
24900,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25000,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25100,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25200,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25300,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25400,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25500,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25600,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25700,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25800,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
25900,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26000,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26100,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26200,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26300,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26400,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26500,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26600,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26700,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26800,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
26900,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27000,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27100,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27200,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27300,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27400,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27500,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27600,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27700,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27800,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
27900,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28000,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28100,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28200,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28300,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28400,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28500,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28600,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28700,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28800,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
28900,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29000,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29100,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29200,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29300,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29400,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29500,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29600,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29700,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29800,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
29900,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30000,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30100,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30200,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30300,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30400,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30500,0.14709443160946145,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30600,0.148160891656017,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30700,0.1534931918887948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30800,0.1534931918887948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
30900,0.1556261119819059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31000,0.157759032075017,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31100,0.16095841221468368,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31200,0.1652242524009059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31300,0.17162301268023925,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31400,0.17389291911149296,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31500,0.17815875929771519,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31600,0.17922521934427074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31700,0.17922521934427074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31800,0.17922521934427074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
31900,0.1802916793908263,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32000,0.1824245994839374,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32100,0.18576096596174668,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32200,0.18682742600830224,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32300,0.1878938860548578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32400,0.19109326619452446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32500,0.1974920264738578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32600,0.1996249465669689,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32700,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32800,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
32900,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33000,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33100,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33200,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33300,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33400,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33500,0.20175786666008003,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33600,0.20389078675319114,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33700,0.2070901668928578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33800,0.2070901668928578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
33900,0.20922308698596892,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34000,0.2145553872187467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34100,0.21775476735841337,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34200,0.21988768745152448,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34300,0.22095414749808004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34400,0.2220206075446356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34500,0.2220206075446356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34600,0.2241535276377467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34700,0.2241535276377467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34800,0.22628644773085782,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
34900,0.22628644773085782,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35000,0.22735290777741338,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35100,0.22735290777741338,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35200,0.2297598005468097,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35300,0.23082626059336525,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35400,0.23295918068647636,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35500,0.23295918068647636,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35600,0.23416262707117452,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35700,0.23509210077958748,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35800,0.2372250208726986,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
35900,0.2394949273039523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36000,0.2394949273039523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36100,0.2394949273039523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36200,0.2394949273039523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36300,0.24376076749017453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36400,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36500,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36600,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36700,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36800,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
36900,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37000,0.24482722753673009,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37100,0.2469601476298412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37200,0.2469601476298412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37300,0.2469601476298412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37400,0.2469601476298412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37500,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37600,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37700,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37800,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
37900,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38000,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38100,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38200,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38300,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38400,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38500,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38600,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38700,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38800,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
38900,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39000,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39100,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39200,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39300,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39400,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39500,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39600,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39700,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39800,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
39900,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40000,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40100,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40200,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40300,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40400,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40500,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40600,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40700,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40800,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
40900,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41000,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41100,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41200,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41300,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41400,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41500,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41600,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41700,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41800,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
41900,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42000,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42100,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42200,0.24802660767639675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42300,0.2490930677229523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42400,0.2512259878160634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42500,0.2512259878160634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42600,0.2512259878160634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42700,0.2512259878160634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42800,0.2512259878160634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
42900,0.2512259878160634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43200,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43300,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43400,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43500,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43600,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43700,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43800,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
43900,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44200,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44300,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44400,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44500,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44600,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44700,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44800,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
44900,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45200,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45300,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45400,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45500,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45600,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45700,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45800,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
45900,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46200,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46300,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46400,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46500,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46600,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46700,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46800,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
46900,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47200,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47300,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47400,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47500,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47600,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47700,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47800,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
47900,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48200,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48300,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48400,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48500,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48600,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48700,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48800,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
48900,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49000,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49100,0.252292447862619,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49200,0.2533589079091746,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49300,0.2533589079091746,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49400,0.2533589079091746,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49500,0.2544253679557302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49600,0.2544253679557302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49700,0.2544253679557302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49800,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
49900,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50000,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50100,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50200,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50300,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50400,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50500,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50600,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50700,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50800,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
50900,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51000,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51100,0.25549182800228576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51200,0.25655828804884134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51300,0.25655828804884134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51400,0.2586912081419525,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51500,0.2586912081419525,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51600,0.2586912081419525,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51700,0.2586912081419525,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51800,0.2597576681885081,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
51900,0.26402350837473043,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52000,0.26402350837473043,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52100,0.26402350837473043,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52200,0.26402350837473043,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52300,0.26402350837473043,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52400,0.26402350837473043,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52500,0.265089968421286,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52600,0.265089968421286,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52700,0.265089968421286,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52800,0.27042226865406394,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
52900,0.2736216487937307,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53000,0.2736216487937307,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53100,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53200,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53300,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53400,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53500,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53600,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53700,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53800,0.2748250951784289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
53900,0.2758915552249845,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54000,0.27909093536465124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54100,0.27909093536465124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54200,0.27909093536465124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54300,0.27909093536465124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54400,0.27909093536465124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54500,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54600,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54700,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54800,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
54900,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55000,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55100,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55200,0.2801573954112068,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55300,0.28136084179590504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55400,0.28136084179590504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55500,0.28136084179590504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55600,0.2834937618890162,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55700,0.2856266819821274,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55800,0.28669314202868296,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
55900,0.28669314202868296,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56000,0.29002950850649234,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56100,0.29415836235457204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56200,0.29415836235457204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56300,0.29415836235457204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56400,0.2962912824476832,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56500,0.2984242025407944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56600,0.2984242025407944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
56900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
57900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
58900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
59900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
60900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
61900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
62900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
63900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
64900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
65900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
66900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
67900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
68900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69000,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69100,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69200,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69300,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69400,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69500,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69600,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69700,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69800,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69900,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
69999,0.3006941089720482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:10-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:10-1
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
700,0.09681991040824149,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
800,0.109148680841077,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
900,0.12038156056877157,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1000,0.13188841297275067,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1100,0.1427103336860163,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1200,0.15175143200342808,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1300,0.16292545041395098,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1400,0.1690898356303681,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1500,0.17196654873136277,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1600,0.17629125023475553,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1700,0.17752412727803896,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1800,0.1785905873245945,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
1900,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2000,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2100,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2200,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2300,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2400,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2500,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2600,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2700,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2800,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
2900,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3000,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3100,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3200,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3300,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3400,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3500,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3600,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3700,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3800,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
3900,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4000,0.17965704737115007,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4100,0.18072350741770563,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4200,0.18072350741770563,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4300,0.18285642751081674,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4400,0.18285642751081674,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4500,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4600,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4700,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4800,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
4900,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5000,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5100,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5200,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5300,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5400,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5500,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5600,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5700,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5800,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
5900,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6000,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6100,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6200,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6300,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6400,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6500,0.1839228875573723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6600,0.18498934760392785,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6700,0.18712226769703896,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6800,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
6900,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7000,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7100,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7200,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7300,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7400,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7500,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7600,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7700,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7800,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
7900,0.18818872774359452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8000,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8100,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8200,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8300,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8400,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8500,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8600,0.18925518779015008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8700,0.19032164783670563,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8800,0.19032164783670563,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
8900,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9000,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9100,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9200,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9300,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9400,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9500,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9600,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9700,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9800,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
9900,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10000,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10100,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10200,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10300,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10400,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10500,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10600,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10700,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10800,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
10900,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11000,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11100,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11200,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11300,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11400,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11500,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11600,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11700,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11800,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
11900,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12000,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12100,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12200,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12300,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12400,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12500,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12600,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12700,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12800,0.1919360532358316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
12900,0.19300251328238716,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13000,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13100,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13200,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13300,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13400,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13500,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13600,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13700,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13800,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
13900,0.19300251328238716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14000,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14100,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14200,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14300,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14400,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14500,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14600,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14700,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14800,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
14900,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15000,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15100,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15200,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15300,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15400,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15500,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15600,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15700,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15800,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
15900,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16000,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16100,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16200,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16300,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16400,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16500,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16600,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16700,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16800,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
16900,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17000,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17100,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17200,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17300,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17400,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17500,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17600,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17700,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17800,0.1940689733289427,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
17900,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18000,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18100,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18200,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18300,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18400,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18500,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18600,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18700,0.19726835346860938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18800,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
18900,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19000,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19100,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19200,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19300,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19400,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19500,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19600,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19700,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19800,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
19900,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20000,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20100,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20200,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20300,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20400,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20500,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20600,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20700,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20800,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
20900,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21000,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21100,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21200,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21300,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21400,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21500,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21600,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21700,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21800,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
21900,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22000,0.19833481351516494,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22100,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22200,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22300,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22400,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22500,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22600,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22700,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22800,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
22900,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23000,0.1994012735617205,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23100,0.20046773360827605,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23200,0.2015341936548316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23300,0.2015341936548316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23400,0.2015341936548316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23500,0.2015341936548316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23600,0.2015341936548316,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23700,0.2016711799929742,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23800,0.20260065370138716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
23900,0.20380410008608532,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24000,0.20407807276237053,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24100,0.20407807276237053,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24200,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24300,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24400,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24500,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24600,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24700,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24800,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
24900,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25000,0.20514453280892608,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25100,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25200,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25300,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25400,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25500,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25600,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25700,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25800,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
25900,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26000,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26100,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26200,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26300,0.20621099285548164,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
26900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
27900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
28900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
29900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
30900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
31900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
32900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
33900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34100,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34200,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34300,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34400,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34500,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34600,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34700,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34800,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
34900,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35000,0.2072774529020372,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35100,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35200,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35300,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35400,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35500,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35600,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35700,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35800,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
35900,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36000,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36100,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36200,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36300,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36400,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36500,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36600,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36700,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36800,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
36900,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37000,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37100,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37200,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37300,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37400,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37500,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37600,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37700,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37800,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
37900,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38000,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38100,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38200,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38300,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38400,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38500,0.20834391294859275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38600,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38700,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38800,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
38900,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39000,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39100,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39200,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39300,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39400,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39500,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39600,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39700,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39800,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
39900,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40000,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40100,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40200,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40300,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40400,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40500,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40600,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40700,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40800,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
40900,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41000,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41100,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41200,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41300,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41400,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41500,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41600,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41700,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41800,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
41900,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42000,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42100,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42200,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42300,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42400,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42500,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42600,0.21061381937984647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42700,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42800,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
42900,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43000,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43100,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43200,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43300,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43400,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43500,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43600,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43700,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43800,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
43900,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44000,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44100,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44200,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44300,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44400,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44500,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44600,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44700,0.21168027942640202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44800,0.21274673947295758,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
44900,0.21274673947295758,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45000,0.21274673947295758,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45100,0.21274673947295758,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45200,0.21274673947295758,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45300,0.21274673947295758,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45400,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45500,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45600,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45700,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45800,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
45900,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46000,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46100,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46200,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46300,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46400,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46500,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46600,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46700,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46800,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
46900,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47000,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47100,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47200,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47300,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47400,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47500,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47600,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47700,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47800,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
47900,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48000,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48100,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48200,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48300,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48400,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48500,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48600,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48700,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48800,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
48900,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49000,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49100,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49200,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49300,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49400,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49500,0.21381319951951314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49600,0.2148796595660687,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49700,0.2148796595660687,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49800,0.2148796595660687,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
49900,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50000,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50100,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50200,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50300,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50400,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50500,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50600,0.21594611961262425,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50700,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50800,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
50900,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51000,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51100,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51200,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51300,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51400,0.2170125796591798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51500,0.21807903970573536,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51600,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51700,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51800,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
51900,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52000,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52100,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52200,0.21862698505830577,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52300,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52400,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52500,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52600,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52700,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52800,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
52900,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53000,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53100,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53200,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53300,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53400,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53500,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53600,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53700,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53800,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
53900,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54000,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54100,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54200,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54300,0.21969344510486133,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54400,0.2208968914895595,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54500,0.2208968914895595,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54600,0.2208968914895595,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54700,0.2208968914895595,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54800,0.2208968914895595,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
54900,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55000,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55100,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55200,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55300,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55400,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55500,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55600,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55700,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55800,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
55900,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56000,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56100,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56200,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56300,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56400,0.22196335153611504,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56500,0.2230298115826706,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56600,0.2230298115826706,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56700,0.2230298115826706,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56800,0.2230298115826706,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
56900,0.2230298115826706,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57000,0.2230298115826706,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57100,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57200,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57300,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57400,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57500,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57600,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57700,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57800,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
57900,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58000,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58100,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58200,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58300,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58400,0.22409627162922616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58500,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58600,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58700,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58800,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
58900,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59000,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59100,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59200,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59300,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59400,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59500,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59600,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59700,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59800,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
59900,0.2251627316757817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60000,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60100,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60200,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60300,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60400,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60500,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60600,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60700,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60800,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
60900,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61000,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61100,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61200,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61300,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61400,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61500,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61600,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61700,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61800,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
61900,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62000,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62100,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62200,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62300,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62400,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62500,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62600,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62700,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62800,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
62900,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63000,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63100,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63200,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63300,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63400,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63500,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63600,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63700,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63800,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
63900,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64000,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64100,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64200,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64300,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64400,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64500,0.22650316439862248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64600,0.22756962444517803,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64700,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64800,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
64900,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65000,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65100,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65200,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65300,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65400,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65500,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65600,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65700,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65800,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
65900,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66000,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66100,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66200,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66300,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66400,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66500,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66600,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66700,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66800,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
66900,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67000,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67100,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67200,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67300,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67400,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67500,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67600,0.22756962444517803,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67700,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67800,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
67900,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68000,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68100,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68200,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68300,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68400,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68500,0.2286360844917336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68600,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68700,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68800,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
68900,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69000,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69100,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69200,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69300,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69400,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69500,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69600,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69700,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69800,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69900,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
69999,0.22970254453828914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-1
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
700,0.09602742303797117,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
800,0.10972605685223284,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
900,0.12342469066649452,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1000,0.13712332448075495,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1100,0.15082195829501524,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1200,0.16452059210927553,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1300,0.1782192259235358,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1400,0.1919178597377961,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1500,0.20561649355205638,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1600,0.21931512736631667,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1700,0.23301376118057696,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1800,0.24671239499483724,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
1900,0.26041102880909966,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2000,0.2741096626233627,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2100,0.2878082964376258,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2200,0.30150693025188885,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2300,0.3152055640661519,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2400,0.328904197880415,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2500,0.34260283169467803,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2600,0.3563014655089411,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2700,0.37000009932320416,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2800,0.3836987331374672,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
2900,0.3973973669517303,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3000,0.41109600076599334,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3100,0.4247946345802564,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3200,0.43849326839451946,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3300,0.4521919022087825,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3400,0.4658905360230456,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3500,0.47958916983730865,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3600,0.4932878036515717,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3700,0.5069864374658347,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3800,0.5206850712800978,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
3900,0.5343837050943608,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4000,0.5480823389086239,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4100,0.561780972722887,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4200,0.57547960653715,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4300,0.5891782403514131,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4400,0.6028768741656761,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4500,0.6165755079799392,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4600,0.6302741417942023,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4700,0.6439727756084653,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4800,0.6576714094227284,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
4900,0.6713700432369915,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5000,0.6850686770512545,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5100,0.6987673108655176,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5200,0.7124659446797806,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5300,0.7261645784940437,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5400,0.7398632123083068,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5500,0.7535618461225698,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5600,0.7672604799368329,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5700,0.780959113751096,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5800,0.794657747565359,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
5900,0.8083563813796221,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6000,0.8220550151938851,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6100,0.8357536490081482,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6200,0.8494522828224113,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6300,0.8631509166366743,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6400,0.8768495504509374,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6500,0.8905481842652004,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6600,0.9042468180794635,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6700,0.9179454518937266,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6800,0.9316440857079896,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
6900,0.9453427195222527,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7000,0.9590413533365157,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7100,0.9727399871507788,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7200,0.9864386209650419,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7300,1.000929742149575,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7400,1.0146283759638381,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7500,1.0279160507636733,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7600,1.0405187938727953,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7700,1.0525735916293468,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7800,1.0650393484003262,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
7900,1.0781900368620188,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8000,1.0896968892659997,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8100,1.102573605051407,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8200,1.1147653891461011,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8300,1.1265462142263674,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8400,1.1391489573354894,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8500,1.1516147141064688,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8600,1.164491429891876,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8700,1.1766832139865702,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8800,1.1883270527286938,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
8900,1.2007633788410876,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9000,1.2128181765976391,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9100,1.2252839333686185,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9200,1.2374757174633126,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9300,1.2491195562054362,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9400,1.2606264086094172,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9500,1.272544220027826,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9600,1.2845990177843776,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9700,1.2973387472316422,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9800,1.3088455996356232,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
9900,1.3204894383777468,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10000,1.3318593044435851,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10100,1.343777115861994,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10200,1.3554209546041176,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10300,1.3673387660225265,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10400,1.378297673073937,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10500,1.3891195937872047,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10600,1.3989826101334741,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10700,1.4095305581704567,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10800,1.419804533531154,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
10900,1.430900426920707,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11000,1.4415853612958323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11100,1.451722350318387,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11200,1.4626812573697974,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11300,1.472818246392352,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11400,1.4837771534437625,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11500,1.494736060495173,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11600,1.504736063179585,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11700,1.5155579838928528,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11800,1.5263799046061206,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
11900,1.5372018253193884,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12000,1.5474758006800857,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12100,1.5569278580119272,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12200,1.567749778725195,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12300,1.5780237540858923,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12400,1.5891196474754454,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12500,1.5987086911454296,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12600,1.6089826665061269,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12700,1.6188456828523963,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12800,1.628571712860523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
12900,1.6399415789263614,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13000,1.6502155542870587,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13100,1.6581607618993313,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13200,1.6674758328930301,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13300,1.6759689858578732,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13400,1.6847361114990016,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13500,1.6925443327731315,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13600,1.7016929867701023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13700,1.7089532626916617,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13800,1.7174464156565048,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
13900,1.7258025822832053,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14000,1.7323779265140515,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14100,1.7399121751118962,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14200,1.7477203963860262,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14300,1.7538847816024445,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14400,1.7608710848477187,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14500,1.7662135520352813,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14600,1.7725149235898423,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14700,1.7792272541588312,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14800,1.7855286257133922,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
14900,1.790460133886527,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15000,1.7959395874122321,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15100,1.800049177556511,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15200,1.8040217813626473,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15300,1.8092272622120673,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15400,1.8133368523563462,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15500,1.817857401515053,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15600,1.8222409643356172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15700,1.8259395954654682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15800,1.8286793222283209,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
15900,1.8322409670200293,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16000,1.834569734768454,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16100,1.8375834342075918,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16200,1.8414190516755855,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16300,1.8422409697044413,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16400,1.8437478194240102,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16500,1.8451176828054365,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16600,1.8463505598487202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16700,1.8478574095682891,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16800,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
16900,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17000,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17100,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17200,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17300,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17400,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17500,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17600,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17700,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17800,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
17900,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18000,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18100,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18200,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18300,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18400,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18500,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18600,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18700,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18800,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
18900,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19000,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19100,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19200,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19300,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19400,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19500,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19600,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19700,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19800,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
19900,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20000,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20100,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20200,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20300,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20400,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20500,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20600,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20700,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20800,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
20900,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21000,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21100,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21200,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21300,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21400,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21500,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21600,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21700,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21800,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
21900,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22000,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22100,1.8485423412590023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22200,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22300,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22400,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22500,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22600,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22700,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22800,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
22900,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23000,1.8496088013055578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23100,1.8506752613521134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23200,1.8518787077368115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23300,1.8518787077368115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23400,1.8518787077368115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23500,1.8518787077368115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23600,1.8518787077368115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23700,1.8518787077368115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23800,1.852945167783367,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
23900,1.852945167783367,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24000,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24100,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24200,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24300,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24400,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24500,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24600,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24700,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24800,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
24900,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25000,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25100,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25200,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25300,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25400,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25500,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25600,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25700,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25800,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
25900,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26000,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26100,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26200,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26300,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26400,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26500,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26600,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26700,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26800,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
26900,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27000,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27100,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27200,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27300,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27400,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27500,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27600,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27700,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27800,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
27900,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28000,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28100,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28200,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28300,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28400,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28500,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28600,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28700,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28800,1.8540116278299226,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
28900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29100,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29200,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29300,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29400,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29500,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29600,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29700,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29800,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
29900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30100,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30200,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30300,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30400,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30500,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30600,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30700,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30800,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
30900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31100,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31200,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31300,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31400,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31500,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31600,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31700,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31800,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
31900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32100,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32200,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32300,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32400,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32500,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32600,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32700,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32800,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
32900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33100,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33200,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33300,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33400,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33500,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33600,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33700,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33800,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
33900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34100,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34200,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34300,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34400,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34500,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34600,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34700,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34800,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
34900,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35000,1.855078087876478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
35900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
36900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
37900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
38900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
39900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
40900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41700,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41800,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
41900,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42000,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42100,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42200,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42300,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42400,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42500,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42600,1.8561445479230336,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42700,1.8572110079695892,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42800,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
42900,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43000,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43100,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43200,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43300,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43400,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43500,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43600,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43700,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43800,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
43900,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44000,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44100,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44200,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44300,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44400,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44500,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44600,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44700,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44800,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
44900,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45000,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45100,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45200,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45300,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45400,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45500,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45600,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45700,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45800,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
45900,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46000,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46100,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46200,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46300,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46400,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46500,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46600,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46700,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46800,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
46900,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47000,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47100,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47200,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47300,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47400,1.8582774680161447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47500,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47600,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47700,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47800,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
47900,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48000,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48100,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48200,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48300,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48400,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48500,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48600,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48700,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48800,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
48900,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49000,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49100,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49200,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49300,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49400,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49500,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49600,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49700,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49800,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
49900,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50000,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50100,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50200,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50300,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50400,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50500,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50600,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50700,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50800,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
50900,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51000,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51100,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51200,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51300,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51400,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51500,1.8594809144008428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51600,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51700,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51800,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
51900,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52000,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52100,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52200,1.8605473744473984,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52300,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52400,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52500,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52600,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52700,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52800,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
52900,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53000,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53100,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53200,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53300,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53400,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53500,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53600,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53700,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53800,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
53900,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54000,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54100,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54200,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54300,1.861613834493954,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54400,1.862817280878652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54500,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54600,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54700,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54800,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
54900,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55000,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55100,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55200,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55300,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55400,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55500,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55600,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55700,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55800,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
55900,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56000,1.8629542672167947,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56100,1.8652241736480484,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56200,1.8652241736480484,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56300,1.8652241736480484,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56400,1.8652241736480484,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56500,1.866290633694604,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56600,1.8664276200327465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56700,1.8664276200327465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56800,1.8664276200327465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
56900,1.8664276200327465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57000,1.8664276200327465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57100,1.8664276200327465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57200,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57300,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57400,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57500,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57600,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57700,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57800,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
57900,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58000,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58100,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58200,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58300,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58400,1.867494080079302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58500,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58600,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58700,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58800,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
58900,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59000,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59100,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59200,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59300,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59400,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59500,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59600,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59700,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59800,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
59900,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60000,1.8685605401258576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60100,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60200,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60300,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60400,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60500,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60600,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60700,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60800,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
60900,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61000,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61100,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61200,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61300,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61400,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61500,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61600,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61700,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61800,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
61900,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62000,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62100,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62200,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62300,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62400,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62500,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62600,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62700,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62800,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
62900,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63000,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63100,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63200,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63300,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63400,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63500,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63600,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63700,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63800,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
63900,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64000,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64100,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64200,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64300,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64400,1.8696270001724131,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64500,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64600,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64700,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64800,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
64900,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65000,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65100,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65200,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65300,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65400,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65500,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65600,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65700,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65800,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
65900,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66000,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66100,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66200,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66300,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66400,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66500,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66600,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66700,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66800,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
66900,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67000,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67100,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67200,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67300,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67400,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67500,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67600,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67700,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67800,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
67900,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68000,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68100,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68200,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68300,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68400,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68500,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68600,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68700,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68800,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
68900,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69000,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69100,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69200,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69300,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69400,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69500,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69600,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69700,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69800,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69900,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
69999,1.8708304465571113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:1000-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:1000-1
0,0.00013698633814260996,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
100,0.010547948036980958,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
200,0.018493155649252326,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
300,0.027123294952236743,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
400,0.034657543550080286,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
500,0.042328778486066435,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
600,0.049178095393196924,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
700,0.056301384976612634,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
800,0.0627397428693153,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
900,0.0701370051290166,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1000,0.07630139034543436,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1100,0.0823287892237095,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1200,0.08849317444012725,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1300,0.09506851867097285,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1400,0.10178084923996107,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1500,0.10821920713266406,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1600,0.11356167432022611,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1700,0.1183561961552177,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1800,0.1249315403860633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1900,0.13205482996947865,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2000,0.13712332448075495,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2100,0.1442466140641703,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2200,0.1490411358991614,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2300,0.1539726440722951,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2400,0.16000004295056963,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2500,0.16561648281441635,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2600,0.17136990901640567,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2700,0.17671237620396718,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2800,0.18150689803895828,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2900,0.187808269593518,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3000,0.19452060016250555,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3100,0.19821923129235583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3200,0.20356169847991734,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3300,0.20958909735819187,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3400,0.21493156454575338,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3500,0.2208219770858853,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3600,0.2256164989208764,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3700,0.23123293878472312,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3800,0.23589047428157162,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3900,0.2401370507639923,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4000,0.24589047696598162,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4100,0.2506849988009729,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4200,0.25547952063596496,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4300,0.2600000697946718,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4400,0.2641096599389507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4500,0.2690411681120854,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4600,0.27424664896150536,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4700,0.27821925276764164,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4800,0.2824658292500632,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4900,0.28726035108505527,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5000,0.2919178865819047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5100,0.29575350404989836,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5200,0.30013706687046254,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5300,0.30410967067659883,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5400,0.3083562471590204,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5500,0.31232885096515667,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5600,0.3165754274475782,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5700,0.3204110449155719,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5800,0.3249315940742787,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5900,0.32876721154227234,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6000,0.3334247470391218,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6100,0.3384932415503991,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6200,0.3419179000039649,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6300,0.3456165311338159,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6400,0.34986310761623746,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6500,0.35438365677494427,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6600,0.35931516494807897,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6700,0.3639727004449284,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6800,0.36767133157477944,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6900,0.37123297636648783,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7000,0.3754795528489094,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7100,0.37890421130247515,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7200,0.38287681510861143,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7300,0.38616448722403457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7400,0.3902740773683135,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7500,0.3939727084981645,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7600,0.39808229864244343,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7700,0.4027398341392929,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7800,0.40616449259285864,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7900,0.4104110690752802,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8000,0.41479463189584437,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8100,0.41917819471640855,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8200,0.42328778486068747,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8300,0.4273973750049664,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8400,0.43178093782553056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8500,0.4363014869842374,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8600,0.44068504980480155,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8700,0.44342477656765417,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8800,0.44863025741707413,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8900,0.4530138202376383,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9000,0.4564384786912041,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9100,0.46082204151176825,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9200,0.46520560433233243,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9300,0.4695891671528966,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9400,0.47342478462089027,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9500,0.47643848406002814,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9600,0.4806850605424497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9700,0.4852056097011565,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9800,0.4893151998454354,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9900,0.4931508173134291,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10000,0.4978083528102785,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10100,0.5017809566164148,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10200,0.505753560422551,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10300,0.5089042461998315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10400,0.5130138363441105,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10500,0.5160275357832483,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10600,0.5197261669130994,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10700,0.5236987707192357,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10800,0.527260415510944,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10900,0.5316439783315082,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11000,0.5360275411520724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11100,0.5397261722819234,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11200,0.5430138443973466,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11300,0.5453426121457713,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11400,0.548767270599337,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11500,0.5506850793333339,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11600,0.5541097377868996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11700,0.5567124782116096,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11800,0.5613700137084591,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11900,0.5657535765290232,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12000,0.5695891939970169,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12100,0.5732878251268679,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12200,0.5768494699185763,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12300,0.5801371420339995,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12400,0.5836987868257079,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12500,0.586986458941131,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12600,0.5905481037328394,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12700,0.5946576938771183,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12800,0.5972604343018283,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12900,0.6012330381079646,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13000,0.6049316692378156,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13100,0.607397423324383,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13200,0.6102741364253782,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13300,0.6145207129077997,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13400,0.6189042757283639,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13500,0.6216440024912165,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13600,0.624794688268497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13700,0.6278083877076349,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13800,0.631096059823058,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13900,0.6341097592621959,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14000,0.6369864723631912,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14100,0.6404111308167569,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14200,0.6435618165940374,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14300,0.6469864750476032,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14400,0.650411133501169,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14500,0.6542467509691626,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14600,0.6584933274515842,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14700,0.6620549722432926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14800,0.6661645623875715,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14900,0.670411138869993,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15000,0.674520729014272,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15100,0.6768494967626967,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15200,0.6791782645111214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15300,0.6816440185976888,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15400,0.6852056633893971,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15500,0.6886303218429629,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15600,0.6915070349439582,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15700,0.6943837480449534,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15800,0.6969864884696634,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15900,0.7004111469232291,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16000,0.7036988190386523,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16100,0.707123477492218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16200,0.7104111496076412,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16300,0.7121919720034954,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16400,0.7150686851044906,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16500,0.7190412889106269,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16600,0.72232896102605,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16700,0.7263015648321863,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16800,0.7284933462424684,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16900,0.7324659500486047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17000,0.7349317041351721,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17100,0.7384933489268805,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17200,0.7421919800567315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17300,0.7460275975247251,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17400,0.7491782833020056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17500,0.7517810237267156,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17600,0.7541097914751403,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17700,0.7573974635905635,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17800,0.7600002040152735,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17900,0.7628769171162687,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18000,0.7664385619079771,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18100,0.7700002066996855,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18200,0.7739728105058218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18300,0.7772604826212449,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18400,0.780548154736668,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18500,0.7843837722046617,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18600,0.7873974716437996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18700,0.7893152803777964,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18800,0.7919180208025064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18900,0.7958906246086427,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19000,0.7979454196807821,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19100,0.8017810371487758,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19200,0.8047947365879137,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19300,0.8078084360270515,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19400,0.810959121804332,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19500,0.812465971523901,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19600,0.8160276163156094,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19700,0.8190413157547473,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19800,0.8232878922371688,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19900,0.8268495370288772,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20000,0.8289043321010167,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20100,0.8330139222452956,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20200,0.8352057036555777,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20300,0.8379454304184303,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20400,0.8410961161957108,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20500,0.8435618702822781,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20600,0.8460276243688455,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20700,0.849178310146126,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20800,0.8523289959234065,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20900,0.8560276270532575,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21000,0.8587673538161101,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21100,0.8619180395933906,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21200,0.8646577663562433,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21300,0.868082424809809,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21400,0.8715070832633748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21500,0.8741098236880848,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21600,0.8765755777746521,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21700,0.8790413318612195,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21800,0.8816440722859294,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21900,0.8843837990487821,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22000,0.8872605121497773,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22100,0.8913701022940562,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22200,0.8942468153950515,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22300,0.8967125694816188,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22400,0.8993153099063288,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22500,0.9023290093454667,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22600,0.9045207907557488,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22700,0.9072605175186014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22800,0.9097262716051687,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22900,0.9124659983680213,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23000,0.916301615836015,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23100,0.9183564109081545,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23200,0.9223290147142907,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23300,0.925205727815286,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23400,0.9267125775348549,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23500,0.9293153179595649,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23600,0.9323290173987028,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23700,0.9346577851471275,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23800,0.9375344982481227,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23900,0.9410961430398311,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24000,0.9439728561408264,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24100,0.9472605282562495,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24200,0.9506851867098153,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24300,0.95301395445824,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24400,0.9554797085448073,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24500,0.9584934079839452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24600,0.960411216717942,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24700,0.9635619024952226,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24800,0.9665756019343604,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24900,0.9689043696827851,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25000,0.9717810827837804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25100,0.9743838232084904,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25200,0.9764386182806298,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25300,0.9804112220867661,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25400,0.983424921525904,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25500,0.986027661950614,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25600,0.9884934160371813,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25700,0.9912331428000339,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25800,0.9935619105484587,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25900,0.9963016373113113,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26000,0.9990413640741639,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26100,1.0024660225277295,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26200,1.0057536946431527,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26300,1.0087673940822905,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26400,1.0120550661977137,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26500,1.0150687656368516,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26600,1.0172605470471336,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26700,1.0202742464862715,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26800,1.0227400005728389,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26900,1.0265756180408325,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27000,1.0295893174799704,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27100,1.0321920579046804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27200,1.0341098666386772,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27300,1.0373975387541003,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27400,1.0406852108695235,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27500,1.043835896646804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27600,1.0461646643952287,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27700,1.048630418481796,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27800,1.0509591862302208,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27900,1.053835899331216,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28000,1.0554797353889276,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28100,1.0580824758136376,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28200,1.060548229900205,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28300,1.063835902015628,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28400,1.0656167244114823,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28500,1.0672605604691938,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28600,1.0700002872320464,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28700,1.072740013994899,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28800,1.0763016587866074,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28900,1.0793153582257453,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29000,1.0815071396360274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29100,1.0849317980895932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29200,1.0867126204854474,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29300,1.0893153609101573,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29400,1.0913701559822968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29500,1.0941098827451494,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29600,1.0958907051410036,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29700,1.0984934455657136,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29800,1.1004112542997104,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29900,1.103150981062563,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30000,1.1049318034584172,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30100,1.1064386531779862,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30200,1.1097263252934093,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30300,1.112466052056262,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30400,1.1145208471284014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30500,1.117260573891254,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30600,1.1205482460066771,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30700,1.123150986431387,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30800,1.125753726856097,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30900,1.128356467280807,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
31000,1.130274276014804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31100,1.1326030437632286,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31200,1.135068797849796,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31300,1.138767428979647,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31400,1.1423290737713554,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31500,1.1442468825053522,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31600,1.1460277049012064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31700,1.148767431664059,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31800,1.1515071584269116,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31900,1.1534249671609085,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32000,1.1557537349093332,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32100,1.1582194889959005,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32200,1.161781133787609,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32300,1.1646578468886042,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32400,1.1661646966081731,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32500,1.1684934643565978,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32600,1.1701373004143094,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32700,1.1730140135153047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32800,1.1757537402781573,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32900,1.1773975763358688,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33000,1.1797263440842936,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33100,1.1820551118327183,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33200,1.184383879581143,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33300,1.1871236063439956,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33400,1.189178401416135,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33500,1.1926030598697008,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33600,1.1946578549418403,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33700,1.1972605953665503,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33800,1.1994523767768324,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33900,1.2013701855108292,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34000,1.2038359395973965,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34100,1.205890734669536,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34200,1.2079455297416755,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34300,1.2101373111519576,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34400,1.2124660789003823,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34500,1.2152058056632349,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34600,1.2175345734116596,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34700,1.2202743001745122,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34800,1.2223290952466517,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34900,1.2242469039806485,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35000,1.2264386853909306,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35100,1.2290414258156406,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35200,1.2308222482114948,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35300,1.2334249886362048,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35400,1.2363017017372,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35500,1.2382195104711968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35600,1.2405482782196215,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35700,1.243014032306189,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35800,1.2454797863927562,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
35900,1.2486304721700368,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36000,1.2509592399184615,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36100,1.2528770486524583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36200,1.2542469120338846,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36300,1.2572606114730225,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36400,1.2590414338688767,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36500,1.2617811606317293,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36600,1.2649318464090098,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36700,1.2680825321862903,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36800,1.270411299934715,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36900,1.2721921223305692,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37000,1.2753428081078497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37100,1.277808562194417,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37200,1.2802743162809844,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37300,1.2826030840294091,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37400,1.2843839064252633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37500,1.2864387014974028,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37600,1.288630482907685,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37700,1.2910962369942522,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37800,1.2936989774189622,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37900,1.295616786152959,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38000,1.2965756905199575,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38100,1.2987674719302396,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38200,1.3010962396786643,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38300,1.3032880210889464,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38400,1.304931857146658,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38500,1.3072606248950827,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38600,1.3098633653197926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38700,1.3124661057445026,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38800,1.3143839144784994,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
38900,1.3161647368743536,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39000,1.3183565182846357,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39100,1.3209592587093457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39200,1.3227400811052,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39300,1.3245209035010541,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39400,1.3265756985731936,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39500,1.3295893980123314,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39600,1.3315072067463283,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39700,1.332740083789612,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39800,1.3350688515380367,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39900,1.3365757012576056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40000,1.3394524143586009,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40100,1.341233236754455,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40200,1.3436989908410224,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40300,1.3454798132368766,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40400,1.3478085809853013,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40500,1.3497263897192981,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40600,1.351233239438867,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40700,1.353835979863577,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40800,1.3558907749357165,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40900,1.3578085836697134,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41000,1.3604113240944233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41100,1.3626031055047054,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41200,1.3649318732531301,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41300,1.3675346136778401,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41400,1.369452422411837,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41500,1.3713702311458338,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41600,1.3728770808654027,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41700,1.3756168076282553,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41800,1.3775346163622522,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41900,1.3793154387581064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42000,1.3810962611539606,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42100,1.383562015240528,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42200,1.385342837636382,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42300,1.3873976327085216,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42400,1.3897264004569463,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42500,1.3910962638383726,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42600,1.39356201792494,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42700,1.395753799335222,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42800,1.3976716080692189,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42900,1.399452430465073,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43000,1.4021921572279257,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43100,1.4043839386382078,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43200,1.407260651739203,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43300,1.4091784604731998,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43400,1.412055173574195,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43500,1.4149318866751903,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43600,1.4167127090710445,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43700,1.4184935314668987,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43800,1.420959285553466,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43900,1.422877094287463,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44000,1.424657916683317,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44100,1.4267127117554566,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44200,1.4284935341513108,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44300,1.4312332609141634,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44400,1.4336990150007307,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44500,1.4352058647202997,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44600,1.436575728101726,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44700,1.4389044958501507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44800,1.4406853182460049,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44900,1.4434250450088575,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45000,1.4458907990954248,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45100,1.4478086078294217,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45200,1.4500003892397038,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45300,1.451781211635558,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45400,1.4534250476932695,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45500,1.4571236788231205,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45600,1.4590414875571174,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45700,1.460685323614829,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45800,1.4626031323488258,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45900,1.4647949137591079,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46000,1.46698669516939,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46100,1.470274367284813,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46200,1.4724661486950952,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46300,1.47479491644352,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46400,1.4764387525012315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46500,1.4782195748970857,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46600,1.4798634109547972,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46700,1.481096287998081,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46800,1.4826031377176498,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46900,1.4846579327897893,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47000,1.4871236868763567,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47100,1.490000399977352,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47200,1.4915072496969208,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47300,1.4939730037834882,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47400,1.4968497168844834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47500,1.4990414982947655,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47600,1.5013702660431902,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47700,1.5035620474534723,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47800,1.5056168425256118,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47900,1.5064387605544676,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48000,1.5082195829503218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48100,1.5097264326698907,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48200,1.5119182140801728,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48300,1.514794927181168,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48400,1.5165757495770222,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48500,1.518493558311019,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48600,1.5201373943687306,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48700,1.5220552031027275,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48800,1.5242469845130096,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48900,1.5258908205707211,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49000,1.5286305473335737,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49100,1.5302743833912853,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49200,1.5328771238159953,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49300,1.534794932549992,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49400,1.5376716456509874,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49500,1.5401373997375547,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49600,1.541507263118981,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49700,1.5435620581911205,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49800,1.5458908259395452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49900,1.547808634673542,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50000,1.550000416083824,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50100,1.5523291838322488,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50200,1.5542469925662457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50300,1.5563017876383851,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50400,1.5583565827105246,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50500,1.5602743914445214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50600,1.5626031591929461,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50700,1.5642469952506577,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50800,1.5660278176465119,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50900,1.567808640042366,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51000,1.5694524761000777,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51100,1.5715072711722171,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51200,1.573425079906214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51300,1.5761648066690666,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51400,1.578219601741206,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51500,1.5798634377989176,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51600,1.5821922055473423,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51700,1.5842470006194818,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
51800,1.5857538503390507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51900,1.588219604425618,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52000,1.5901374131596149,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52100,1.5924661809080396,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52200,1.5936990579513233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52300,1.59561686668532,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
52400,1.5965757710523185,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52500,1.5987675524626006,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52600,1.6006853611965974,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52700,1.6028771426068795,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52800,1.6046579650027337,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52900,1.606438787398588,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53000,1.6084935824707274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53100,1.6102744048665816,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53200,1.612329199938721,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53300,1.614931940363431,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53400,1.617534680788141,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53500,1.6194524895221378,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53600,1.621233311917992,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53700,1.6236990660045594,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53800,1.6271237244581251,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53900,1.6289045468539793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54000,1.630548382911691,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54100,1.6321922189694025,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54200,1.633836055027114,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54300,1.6360278364373961,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54400,1.637945645171393,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
54500,1.6404113992579603,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54600,1.6415072899631014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54700,1.6436990713733834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54800,1.6452059210929524,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54900,1.6472607161650918,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55000,1.649041538560946,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55100,1.650548388280515,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55200,1.6521922243382265,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55300,1.6538360603959381,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55400,1.6552059237773644,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55500,1.6567127734969334,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55600,1.659041541245358,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55700,1.6604114046267844,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55800,1.6617812680082107,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55900,1.6634251040659223,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56000,1.6643840084329207,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56100,1.6660278444906322,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56200,1.6669867488576307,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56300,1.6684935985771996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56400,1.66904154392977,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56500,1.6712333253400522,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56600,1.6723292160451932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56700,1.6738360657647622,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56800,1.6760278471750443,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56900,1.677260724218328,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57000,1.6802744236574658,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57100,1.682466205067748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57200,1.684247027463602,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57300,1.6864388088738842,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57400,1.6886305902841663,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57500,1.6908223716944484,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57600,1.6927401804284452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57700,1.6941100438098715,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57800,1.695753879867583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57900,1.6975347022634373,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58000,1.7001374426881473,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58100,1.7015073060695736,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
58200,1.7032881284654278,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58300,1.7049319645231393,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58400,1.7060278552282804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58500,1.7073977186097067,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58600,1.7089045683292756,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58700,1.7108223770632724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58800,1.7130141584735545,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58900,1.714657994531266,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59000,1.7153429262219793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59100,1.7179456666466892,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
59200,1.7201374480569713,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59300,1.7223292294672534,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59400,1.7243840245393929,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59500,1.7264388196115323,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59600,1.7282196420073865,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59700,1.7301374507413834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59800,1.7323292321516655,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59900,1.7341100545475197,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60000,1.7363018359578017,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60100,1.7379456720155133,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60200,1.738767590044369,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60300,1.7408223851165086,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60400,1.7426032075123628,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60500,1.7449319752607875,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60600,1.7482196473762106,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60700,1.7500004697720648,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60800,1.7524662238586322,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60900,1.7545210189307716,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61000,1.7563018413266258,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61100,1.7578086910461947,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61200,1.7594525271039063,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61300,1.7613703358379031,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61400,1.7627401992193295,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61500,1.7646580079533263,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61600,1.7660278713347526,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61700,1.7675347210543215,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61800,1.769589516126461,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61900,1.7723292428893136,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62000,1.7741100652851678,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62100,1.7760278740191646,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62200,1.7772607510624483,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62300,1.7791785597964451,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62400,1.7815073275448698,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62500,1.783288149940724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62600,1.7857539040272914,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62700,1.7868497947324324,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62800,1.7890415761427145,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62900,1.7909593848767114,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63000,1.792603220934423,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63100,1.7943840433302771,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63200,1.7965758247405592,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63300,1.7982196607982708,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63400,1.8004114422085529,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63500,1.8016443192518365,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63600,1.8031511689714055,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63700,1.8049319913672597,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63800,1.8057539093961155,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63900,1.8068498001012565,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64000,1.8082196634826828,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64100,1.810000485878537,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64200,1.8113703492599633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64300,1.8131511716558175,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64400,1.814795007713529,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64500,1.8168498027856685,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64600,1.8176717208145243,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64700,1.8205484339155196,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64800,1.8217813109588032,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64900,1.8232881606783722,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65000,1.825616928426797,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65100,1.8275347371607937,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65200,1.829315559556648,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65300,1.8310963819525021,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65400,1.8327402180102137,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65500,1.8346580267442105,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65600,1.836301862801922,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65700,1.8368498081544926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65800,1.8391785759029173,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65900,1.8405484392843436,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66000,1.8420552890039126,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66100,1.8435621387234815,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
66200,1.84452104309048,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
66300,1.8464388518244768,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66400,1.84712378351519,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66500,1.8486306332347588,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66600,1.8506854283068983,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66700,1.8527402233790378,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66800,1.8542470730986067,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66900,1.8557539228181756,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67000,1.8575347452140298,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67100,1.8589046085954561,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67200,1.860411458315025,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67300,1.8621922807108793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67400,1.8639731031067335,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67500,1.8654799528263024,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67600,1.867123788884014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67700,1.8683566659272977,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67800,1.8694525566324387,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67900,1.871233379028293,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68000,1.8726032424097192,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68100,1.8743840648055734,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68200,1.875616941848857,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68300,1.8780826959354244,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68400,1.8795895456549934,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68500,1.8817813270652755,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68600,1.8835621494611297,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68700,1.8852059855188412,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68800,1.8873977669291233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68900,1.8887676303105496,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69000,1.8900005073538333,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69100,1.8915073570734022,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69200,1.8931511931311138,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69300,1.8942470838362548,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69400,1.894932015526968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69500,1.896438865246537,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69600,1.8979457149661059,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69700,1.8994525646856748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69800,1.9021922914485274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69900,1.903425168491811,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69999,1.9056169499020932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,


==> results/monoblock/covid19/heuristics2/budget_utilization-citibike.csv <==
c0,heuristic,step,budget
1,bin_visits,0,2.6352699105874224
40,bin_visits,0,3.849571110986065
80,bin_visits,0,6.71731523774193
120,bin_visits,0,9.669912298310509
160,bin_visits,0,12.487786532188352
200,bin_visits,0,14.779641794819543
240,bin_visits,0,16.18625095355359
280,bin_visits,0,17.220608820760035
320,bin_visits,0,18.016094668008456
360,bin_visits,0,18.657933641221668
400,bin_visits,0,19.16329157527135
440,bin_visits,0,19.628767308096613
480,bin_visits,0,20.042631260663555
520,bin_visits,0,20.39114750005766
560,bin_visits,0,20.71996261770076
600,bin_visits,0,20.97056748171064
640,bin_visits,0,21.255321174423457
680,bin_visits,0,21.510941106880374
720,bin_visits,0,21.748738935744704
760,bin_visits,0,21.95644635392673
800,bin_visits,0,22.154033847205348
840,bin_visits,0,22.325889729526146
880,bin_visits,0,22.531148383818007
920,bin_visits,0,22.71670591635889
960,bin_visits,0,22.87718810666452
1000,bin_visits,0,23.019281712664295
1040,bin_visits,0,23.136928492493958
1080,bin_visits,0,23.32102166422854
1120,bin_visits,0,23.448905909628337
1160,bin_visits,0,23.578043922139898
1200,bin_visits,0,23.671509974808846
1240,bin_visits,0,23.797722530726293
1280,bin_visits,0,23.925337412098173
1320,bin_visits,0,24.034833073192118
1360,bin_visits,0,24.110597827953704
1400,bin_visits,0,24.20546620607709
1440,bin_visits,0,24.301170428941646
1480,bin_visits,0,24.4003078187802
1520,bin_visits,0,24.505831584844316
1560,bin_visits,0,24.55777476448241
1600,bin_visits,0,24.64521032794452
1640,bin_visits,0,24.738824938956135
1680,bin_visits,0,24.84300514989919
1720,bin_visits,0,24.89220244896178
1760,bin_visits,0,24.958472529866597
1800,bin_visits,0,25.029519332866485
1840,bin_visits,0,25.11925183685758
1880,bin_visits,0,25.183611881928066
1920,bin_visits,0,25.23531671521418
1960,bin_visits,0,25.296989650042534
2000,bin_visits,0,25.37281317513749
1,bin_visits,2,2.181226640109167
40,bin_visits,2,3.8305605406520824
80,bin_visits,2,6.725943049181618
120,bin_visits,2,9.642211881184945
160,bin_visits,2,12.55883333518839
200,bin_visits,2,14.784836439285217
240,bin_visits,2,16.206221439332527
280,bin_visits,2,17.223952199724742
320,bin_visits,2,18.038154765640293
360,bin_visits,2,18.653336495145204
400,bin_visits,2,19.16872456608899
440,bin_visits,2,19.61506565787652
480,bin_visits,2,20.042631260663555
520,bin_visits,2,20.38547616288804
560,bin_visits,2,20.704350931646353
600,bin_visits,2,20.97349293830475
640,bin_visits,2,21.25123173872688
680,bin_visits,2,21.507179805545086
720,bin_visits,2,21.750410625227055
760,bin_visits,2,21.95978973289143
800,bin_visits,2,22.144929343061726
840,bin_visits,2,22.33048687560261
880,bin_visits,2,22.51855194236702
920,bin_visits,2,22.698258561719676
960,bin_visits,2,22.867755468159626
1000,bin_visits,2,23.006087772824113
1040,bin_visits,2,23.136928492493958
1080,bin_visits,2,23.30499205580353
1120,bin_visits,2,23.44950340801753
1160,bin_visits,2,23.573208429711453
1200,bin_visits,2,23.681540111702937
1240,bin_visits,2,23.791035772796892
1280,bin_visits,2,23.9118153378967
1320,bin_visits,2,24.027907968910736
1360,bin_visits,2,24.12026881281059
1400,bin_visits,2,24.20588412844768
1440,bin_visits,2,24.301588351312233
1480,bin_visits,2,24.4003078187802
1520,bin_visits,2,24.508428907077146
1560,bin_visits,2,24.585326623265267
1600,bin_visits,2,24.64521032794452
1640,bin_visits,2,24.738824938956135
1680,bin_visits,2,24.84025926932368
1720,bin_visits,2,24.89220244896178
1760,bin_visits,2,24.981517030582282
1800,bin_visits,2,25.03244478946059
1840,bin_visits,2,25.11668553230067
1880,bin_visits,2,25.177702198406458
1920,bin_visits,2,25.23531671521418
1960,bin_visits,2,25.31185527936507
2000,bin_visits,2,25.37281317513749
1,global_visits,0,2.7753130849570598
40,global_visits,0,2.720033056391153
80,global_visits,0,2.6135314172800053
120,global_visits,0,2.734781145046928
160,global_visits,0,2.746244625071392
200,global_visits,0,2.6848753369652707
240,global_visits,0,2.7345460637133714
280,global_visits,0,2.6967877570362324
320,global_visits,0,2.6939831061273294
360,global_visits,0,2.7237143647724364
400,global_visits,0,2.735177844796901
440,global_visits,0,2.801116526322006
480,global_visits,0,2.783715610118449
520,global_visits,0,2.7850003949061213
560,global_visits,0,2.673245340995935
600,global_visits,0,2.8018380954148343
640,global_visits,0,2.7584084515680685
680,global_visits,0,2.734082431083121
720,global_visits,0,2.724770598263416
760,global_visits,0,2.778530760708093
800,global_visits,0,2.7965014226433587
840,global_visits,0,2.78435392123884
880,global_visits,0,2.769788673620096
920,global_visits,0,2.7283588536169683
960,global_visits,0,2.7064505793462468
1000,global_visits,0,2.7723892608713525
1040,global_visits,0,2.7574060908820206
1080,global_visits,0,2.720065706575469
1120,global_visits,0,2.7563041471313783
1160,global_visits,0,2.8031392052946655
1200,global_visits,0,2.839795568221162
1240,global_visits,0,2.7776802233831654
1280,global_visits,0,2.919705263994257
1320,global_visits,0,2.9437651854697373
1360,global_visits,0,2.9231106783107785
1400,global_visits,0,2.857323820146793
1440,global_visits,0,2.9301876059532894
1480,global_visits,0,2.846461103529948
1520,global_visits,0,2.908728271729065
1560,global_visits,0,2.925445166552568
1600,global_visits,0,2.913715587518637
1640,global_visits,0,2.871867845144923
1680,global_visits,0,2.8401987980079975
1720,global_visits,0,2.994402357699518
1760,global_visits,0,2.865543504271151
1800,global_visits,0,2.9006179657245967
1840,global_visits,0,3.012524842995904
1880,global_visits,0,2.8905910938489265
1920,global_visits,0,2.982976425387828
1960,global_visits,0,2.9382930144292994
2000,global_visits,0,2.896863194426172
1,global_visits,2,2.858886131509478
40,global_visits,2,2.905482843320783
80,global_visits,2,2.920945971032534
120,global_visits,2,2.924976636395712
160,global_visits,2,2.8486519309577227
200,global_visits,2,2.957156658930975
240,global_visits,2,2.866145900189016
280,global_visits,2,2.916085990965035
320,global_visits,2,3.0090688208931438
360,global_visits,2,2.976712487357717
400,global_visits,2,3.013548426302825
440,global_visits,2,2.9017623547167055
480,global_visits,2,2.9965066621364675
520,global_visits,2,2.817379583570764
560,global_visits,2,2.8925125572488195
600,global_visits,2,2.905468150737029
640,global_visits,2,2.960243733941496
680,global_visits,2,2.990482702966501
720,global_visits,2,2.7276568746349152
760,global_visits,2,2.9866936489737297
800,global_visits,2,2.9704567118726315
840,global_visits,2,2.9517122405480114
880,global_visits,2,2.8774771469629528
920,global_visits,2,2.9561918459576955
960,global_visits,2,2.9636556782948853
1000,global_visits,2,2.9346427237241626
1040,global_visits,2,2.9707913762707836
1080,global_visits,2,3.0083733719477603
1120,global_visits,2,2.916616556473934
1160,global_visits,2,2.954108764141618
1200,global_visits,2,3.0827325362364686
1240,global_visits,2,2.981543082257721
1280,global_visits,2,3.0476613398014365
1320,global_visits,2,3.090168615916177
1360,global_visits,2,3.0420520379836375
1400,global_visits,2,3.062440446133131
1440,global_visits,2,3.1741987650617762
1480,global_visits,2,3.026115482586344
1520,global_visits,2,3.147306440019909
1560,global_visits,2,3.008566008040094
1600,global_visits,2,3.106056196035369
1640,global_visits,2,3.1563244211726715
1680,global_visits,2,3.05704500302826
1720,global_visits,2,3.151371388077436
1760,global_visits,2,3.084569109153663
1800,global_visits,2,3.08334635971781
1840,global_visits,2,3.1293455731399256
1880,global_visits,2,3.189464359152735
1920,global_visits,2,3.1420938379520686
1960,global_visits,2,3.1894366064952573
2000,global_visits,2,3.1596775951926652


==> results/monoblock/covid19/heuristics2/budget_utilization_zipf1.csv <==
c0,heuristic,step,budget
0,bin_visits,0,0.9694121823187736
10,bin_visits,0,0.8064407130569542
20,bin_visits,0,0.7646052994294212
30,bin_visits,0,0.6185307739157544
40,bin_visits,0,0.566382857519919
50,bin_visits,0,0.5210446604178447
60,bin_visits,0,0.492221878708083
70,bin_visits,0,0.4499460754075315
80,bin_visits,0,0.41746426018129945
90,bin_visits,0,0.39578403175876353
100,bin_visits,0,0.34208057128097913
110,bin_visits,0,0.3463180510144319
120,bin_visits,0,0.3604570745017579
130,bin_visits,0,0.3540299537696576
140,bin_visits,0,0.3142787658728601
150,bin_visits,0,0.33943448752298977
160,bin_visits,0,0.3112773738001575
170,bin_visits,0,0.33681462380612714
180,bin_visits,0,0.3510125086106317
190,bin_visits,0,0.3556711143133171
200,bin_visits,0,0.39642294460215055
210,bin_visits,0,0.35818770317390936
220,bin_visits,0,0.38316791107832415
230,bin_visits,0,0.4018467474281575
240,bin_visits,0,0.43380309162306574
250,bin_visits,0,0.43511516389313876
260,bin_visits,0,0.46343173827536255
270,bin_visits,0,0.4568676312051192
280,bin_visits,0,0.5058284748277337
290,bin_visits,0,0.5176002031590556
300,bin_visits,0,0.5246068403139592
310,bin_visits,0,0.5546839031824362
320,bin_visits,0,0.5620041106270186
330,bin_visits,0,0.5950857761856607
340,bin_visits,0,0.6215038055376674
350,bin_visits,0,0.6246068671584037
360,bin_visits,0,0.6443328998510065
370,bin_visits,0,0.6581096586862785
380,bin_visits,0,0.677218717754327
390,bin_visits,0,0.6896459471177749
400,bin_visits,0,0.7104090091983437
410,bin_visits,0,0.7222588625506301
420,bin_visits,0,0.7403014615721233
430,bin_visits,0,0.7671994782105411
440,bin_visits,0,0.7907124340087748
450,bin_visits,0,0.8001746582954503
460,bin_visits,0,0.8312502231443215
470,bin_visits,0,0.8449590239134324
480,bin_visits,0,0.8761036170342855
490,bin_visits,0,0.8767500213174291
500,bin_visits,0,0.9040386630606694
510,bin_visits,0,0.9323745011466791
520,bin_visits,0,0.9318763203623028
530,bin_visits,0,0.9557809714711798
540,bin_visits,0,0.9584821708264695
550,bin_visits,0,0.9763390891474444
560,bin_visits,0,0.9944020220785443
570,bin_visits,0,1.0212898717621588
580,bin_visits,0,1.0452036196200183
590,bin_visits,0,1.057033139062698
600,bin_visits,0,1.0570738068819114
0,bin_visits,1,0.9538851019520518
10,bin_visits,1,0.8211560423496209
20,bin_visits,1,0.7458494082644442
30,bin_visits,1,0.6544383178013842
40,bin_visits,1,0.578828280381332
50,bin_visits,1,0.572812118663661
60,bin_visits,1,0.4856080070696436
70,bin_visits,1,0.4351820517524896
80,bin_visits,1,0.4281877219640311
90,bin_visits,1,0.41662414865447595
100,bin_visits,1,0.3681454327299143
110,bin_visits,1,0.35260925561420997
120,bin_visits,1,0.3538432028633185
130,bin_visits,1,0.353677856072407
140,bin_visits,1,0.3509493664701697
150,bin_visits,1,0.3330651579022472
160,bin_visits,1,0.3118253191527298
170,bin_visits,1,0.30750168785515086
180,bin_visits,1,0.34680552974158907
190,bin_visits,1,0.3782331922877109
200,bin_visits,1,0.40460252727734236
210,bin_visits,1,0.3919623269664285
220,bin_visits,1,0.3922769674619282
230,bin_visits,1,0.4140181976132844
240,bin_visits,1,0.4302221831275599
250,bin_visits,1,0.44515369398515503
260,bin_visits,1,0.46053576147057207
270,bin_visits,1,0.45755256289583457
280,bin_visits,1,0.5046544591016247
290,bin_visits,1,0.5140192946635498
300,bin_visits,1,0.5274541227563745
310,bin_visits,1,0.5488330882556767
320,bin_visits,1,0.5632369876703063
330,bin_visits,1,0.5920528130427272
340,bin_visits,1,0.6091172439934329
350,bin_visits,1,0.6294206526971973
360,bin_visits,1,0.6331497846914704
370,bin_visits,1,0.6648118223004857
380,bin_visits,1,0.6637656961635372
390,bin_visits,1,0.6983440444869498
400,bin_visits,1,0.7116418862416314
410,bin_visits,1,0.7362892601525814
420,bin_visits,1,0.7460741514779183
430,bin_visits,1,0.7820223631827616
440,bin_visits,1,0.797796125978822
450,bin_visits,1,0.7999301162777535
460,bin_visits,1,0.8279432873251018
470,bin_visits,1,0.849391281096386
480,bin_visits,1,0.8797139561883807
490,bin_visits,1,0.889958500890522
500,bin_visits,1,0.9032756063489895
510,bin_visits,1,0.9287935926511732
520,bin_visits,1,0.9296358445896384
530,bin_visits,1,0.9467307764047543
540,bin_visits,1,0.9566039597058591
550,bin_visits,1,0.990917432101968
560,bin_visits,1,0.9937465210464183
570,bin_visits,1,1.031572943871872
580,bin_visits,1,1.04323711652364
590,bin_visits,1,1.056651610706858
600,bin_visits,1,1.0530819393719764
0,bin_visits,5,0.4628746961728183
10,bin_visits,5,0.513421584741792
20,bin_visits,5,0.48467585784717393
30,bin_visits,5,0.4511853736857443
40,bin_visits,5,0.4493274964747407
50,bin_visits,5,0.437567005304043
60,bin_visits,5,0.41143418578894675
70,bin_visits,5,0.4194585886280304
80,bin_visits,5,0.35855157313419994
90,bin_visits,5,0.37375705666808123
100,bin_visits,5,0.3754800879525835
110,bin_visits,5,0.3713614010593087
120,bin_visits,5,0.35137263285104403
130,bin_visits,5,0.37408293432420514
140,bin_visits,5,0.28416531600845296
150,bin_visits,5,0.38178467012462747
160,bin_visits,5,0.3076590081029007
170,bin_visits,5,0.3502312584009868
180,bin_visits,5,0.41029816236799377
190,bin_visits,5,0.3135708247584805
200,bin_visits,5,0.4421865484967409
210,bin_visits,5,0.3671608434251912
220,bin_visits,5,0.4308675172048826
230,bin_visits,5,0.4399187824771289
240,bin_visits,5,0.47432161705482656
250,bin_visits,5,0.47381326931564693
260,bin_visits,5,0.48396042529303784
270,bin_visits,5,0.5174723135698951
280,bin_visits,5,0.5208097502535249
290,bin_visits,5,0.539165919564697
300,bin_visits,5,0.5475616838048172
310,bin_visits,5,0.5820030457900867
320,bin_visits,5,0.6152511283454611
330,bin_visits,5,0.6221502098208109
340,bin_visits,5,0.6354967459378678
350,bin_visits,5,0.6654571563778084
360,bin_visits,5,0.6905256562579911
370,bin_visits,5,0.6962009574390358
380,bin_visits,5,0.6820630041575306
390,bin_visits,5,0.712219262252793
400,bin_visits,5,0.7415241716606076
410,bin_visits,5,0.7540193590902167
420,bin_visits,5,0.7663481295230934
430,bin_visits,5,0.7802233472889366
440,bin_visits,5,0.8058397925216916
450,bin_visits,5,0.8233446131454158
460,bin_visits,5,0.8273081202025825
470,bin_visits,5,0.8661624756670196
480,bin_visits,5,0.9036763984086154
490,bin_visits,5,0.9026597029302561
500,bin_visits,5,0.9090493664606054
510,bin_visits,5,0.9368179954902569
520,bin_visits,5,0.9412898502866032
530,bin_visits,5,0.9853994511686732
540,bin_visits,5,0.9966323308964053
550,bin_visits,5,0.9926404633864703
560,bin_visits,5,1.0087561569249779
570,bin_visits,5,1.045536453613483
580,bin_visits,5,1.0636186502483689
590,bin_visits,5,1.0580712386564848
600,bin_visits,5,1.0636785817713683
0,global_visits,0,0.9694121823187736
10,global_visits,0,0.9290531175464043
20,global_visits,0,0.8770999786000697
30,global_visits,0,0.9317928443092658
40,global_visits,0,0.9023723526787357
50,global_visits,0,0.8589508941048436
60,global_visits,0,0.9029791593484866
70,global_visits,0,0.8744881414263688
80,global_visits,0,0.842797743364585
90,global_visits,0,0.862297427537456
100,global_visits,0,0.8615343708257761
110,global_visits,0,0.8746352947193152
120,global_visits,0,0.8493436569368633
130,global_visits,0,0.8133874186888583
140,global_visits,0,0.8094249818375125
150,global_visits,0,0.8331905061966047
160,global_visits,0,0.8174970088331506
170,global_visits,0,0.8050028916093623
180,global_visits,0,0.7979780609564937
190,global_visits,0,0.776952263360263
200,global_visits,0,0.7985848676262446
210,global_visits,0,0.7798289764612676
220,global_visits,0,0.7545373386788157
230,global_visits,0,0.7377773812688062
240,global_visits,0,0.7370143245571263
250,global_visits,0,0.73091896761267
260,global_visits,0,0.7216242305285476
270,global_visits,0,0.7295298405274533
280,global_visits,0,0.730899703908884
290,global_visits,0,0.7354689474299807
300,global_visits,0,0.71444314983375
310,global_visits,0,0.7052853990877708
320,global_visits,0,0.7141204827950887
330,global_visits,0,0.6708360105593396
340,global_visits,0,0.6786046342201022
350,global_visits,0,0.6821074176946436
360,global_visits,0,0.6365530390276408
370,global_visits,0,0.6859136045040604
380,global_visits,0,0.6691536470940509
390,global_visits,0,0.6353303289391565
400,global_visits,0,0.6782921341362442
410,global_visits,0,0.6583327965865688
420,global_visits,0,0.6394399190834488
430,global_visits,0,0.6621389833959856
440,global_visits,0,0.6304485853342019
450,global_visits,0,0.6264861484828561
460,global_visits,0,0.6033274307935148
470,global_visits,0,0.5833680932438394
480,global_visits,0,0.6284628185340377
490,global_visits,0,0.5957059604256987
500,global_visits,0,0.5836228022163397
510,global_visits,0,0.5927318585999437
520,global_visits,0,0.5813042014227108
530,global_visits,0,0.5881433513750611
540,global_visits,0,0.5567269259895635
550,global_visits,0,0.5602297094641049
560,global_visits,0,0.5620105318599649
570,global_visits,0,0.5633803952413956
580,global_visits,0,0.5583514983434945
590,global_visits,0,0.5610617944477667
600,global_visits,0,0.540035996851536
610,global_visits,0,0.5542033807916305
620,global_visits,0,0.5470415638006187
630,global_visits,0,0.5249493061578328
640,global_visits,0,0.5401831501444825
650,global_visits,0,0.5480887601433881
660,global_visits,0,0.5389310093974089
670,global_visits,0,0.530839718697985
680,global_visits,0,0.49061764026375876
690,global_visits,0,0.4666664352041483
700,global_visits,0,0.5035034527981903
710,global_visits,0,0.5315348173435037
720,global_visits,0,0.5169077800266049
730,global_visits,0,0.5002848089547385
740,global_visits,0,0.47286025107917595
750,global_visits,0,0.5109007150579163
760,global_visits,0,0.4962736777410175
770,global_visits,0,0.4699155799120103
780,global_visits,0,0.3925043861864914
790,global_visits,0,0.47612865949082384
800,global_visits,0,0.47323268268603336
810,global_visits,0,0.46820378578813227
820,global_visits,0,0.4889069163457016
830,global_visits,0,0.4222973094238789
840,global_visits,0,0.4685954810987756
850,global_visits,0,0.489435597994488
860,global_visits,0,0.45268687237621386
870,global_visits,0,0.44232567524553623
880,global_visits,0,0.4694275660824374
890,global_visits,0,0.4590663689517598
900,global_visits,0,0.4732337528918542
910,global_visits,0,0.4770105090426817
920,global_visits,0,0.4637239044486243
930,global_visits,0,0.457765533842311
940,global_visits,0,0.45074070318944237
950,global_visits,0,0.4521105665708731
960,global_visits,0,0.44415626220959226
970,global_visits,0,0.37527674885651585
980,global_visits,0,0.42143793419326947
990,global_visits,0,0.4486768113683137
1000,global_visits,0,0.44419585982298493
1010,global_visits,0,0.43517509541514876
1020,global_visits,0,0.41641920425017176
1030,global_visits,0,0.4253912742956327
1040,global_visits,0,0.41530404984124125
1050,global_visits,0,0.4413394806315871
1060,global_visits,0,0.41804377660410275
1070,global_visits,0,0.3918226651132386
1080,global_visits,0,0.3924000411244002
1090,global_visits,0,0.4214978657162689
1100,global_visits,0,0.4104811675534652
1110,global_visits,0,0.39746853563569395
1120,global_visits,0,0.42776980661226105
1130,global_visits,0,0.40061922141298467
1140,global_visits,0,0.36053412931690154
1150,global_visits,0,0.40576584094524293
1160,global_visits,0,0.4146009246525608
1170,global_visits,0,0.3777152126961436
1180,global_visits,0,0.3662875555189107
1190,global_visits,0,0.3623251186675649
1200,global_visits,0,0.4012950563547175
1210,global_visits,0,0.3858755316675495
1220,global_visits,0,0.4067156485632619
1230,global_visits,0,0.3858268373051743
1240,global_visits,0,0.39053306716441405
1250,global_visits,0,0.38777407669776665
1260,global_visits,0,0.38821446637078516
1270,global_visits,0,0.37785326924010754
1280,global_visits,0,0.38923223205496527
1290,global_visits,0,0.3643515532869426
1300,global_visits,0,0.37879290990332315
1310,global_visits,0,0.355908164890268
1320,global_visits,0,0.3883423559599457
1330,global_visits,0,0.39411504586574075
1340,global_visits,0,0.37762906113201744
1350,global_visits,0,0.36100609006015105
1360,global_visits,0,0.3667787799659461
1370,global_visits,0,0.3652232358839971
1380,global_visits,0,0.34274944988537115
1390,global_visits,0,0.36758143429101864
1400,global_visits,0,0.35656473612821493
1410,global_visits,0,0.3324765447304614
1420,global_visits,0,0.37237595612602625
1430,global_visits,0,0.37188687209063254
1440,global_visits,0,0.33713408022732594
1450,global_visits,0,0.3791664117160014
1460,global_visits,0,0.3776108676340524
1470,global_visits,0,0.35125276980504516
1480,global_visits,0,0.33851411056356007
1490,global_visits,0,0.35508838727305125
1500,global_visits,0,0.38046831703127104
1510,global_visits,0,0.35331773183199466
1520,global_visits,0,0.3656261683552646
1530,global_visits,0,0.3779346048785346
1540,global_visits,0,0.3625150801913666
1550,global_visits,0,0.36216298249411594
1560,global_visits,0,0.3628773448434206
1570,global_visits,0,0.3527901203890291
1580,global_visits,0,0.3798920112259303
1590,global_visits,0,0.3440727593160684
1600,global_visits,0,0.38624207714288694
1610,global_visits,0,0.36789714499233916
1620,global_visits,0,0.37793567508435544
1630,global_visits,0,0.3686409380002331
1640,global_visits,0,0.38081238818536
1650,global_visits,0,0.3676627699294457
1660,global_visits,0,0.36796617326432113
1670,global_visits,0,0.35681248876337435
1680,global_visits,0,0.3555309173577115
1690,global_visits,0,0.35397537327576245
1700,global_visits,0,0.3469505426228938
1710,global_visits,0,0.366861185810194
1720,global_visits,0,0.32478015995914333
1730,global_visits,0,0.36055071750663004
1740,global_visits,0,0.3740626004145984
1750,global_visits,0,0.3789058166119812
1760,global_visits,0,0.3668226584026222
1770,global_visits,0,0.37180286093814807
1780,global_visits,0,0.3546613751722987
1790,global_visits,0,0.3423042442866535
1800,global_visits,0,0.3538201934396543
1810,global_visits,0,0.3786521778453018
1820,global_visits,0,0.3802960139030187
1830,global_visits,0,0.3670094093089613
1840,global_visits,0,0.3725375571970595
1850,global_visits,0,0.36337980645108026
1860,global_visits,0,0.38329044963838044
1870,global_visits,0,0.3718627924611475
1880,global_visits,0,0.36831131462423095
1890,global_visits,0,0.3612864839713623
1900,global_visits,0,0.35880146618100106
1910,global_visits,0,0.38043407044698263
1920,global_visits,0,0.38902461213660366
1930,global_visits,0,0.3856101206378302
1940,global_visits,0,0.3839175902177381
1950,global_visits,0,0.36650213177560254
1960,global_visits,0,0.38734224867131495
1970,global_visits,0,0.36514243534897517
1980,global_visits,0,0.3632053629111862
1990,global_visits,0,0.36471221263076004
2000,global_visits,0,0.390884629759249
2010,global_visits,0,0.3862666918757771
2020,global_visits,0,0.39217636811971524
2030,global_visits,0,0.3431780672953497
2040,global_visits,0,0.3786746521665503
2050,global_visits,0,0.37925202817771186
2060,global_visits,0,0.388498070899459
2070,global_visits,0,0.3740080199207032
2080,global_visits,0,0.38298008996616417
2090,global_visits,0,0.40289073315346435
2100,global_visits,0,0.38306838194193205
2110,global_visits,0,0.3865711654164734
2120,global_visits,0,0.38181624119485846
2130,global_visits,0,0.4102585647546011
2140,global_visits,0,0.4043001941482878
2150,global_visits,0,0.3803489890886773
2160,global_visits,0,0.3786564586685852
2170,global_visits,0,0.3892429341131738
2180,global_visits,0,0.38675791632281253
2190,global_visits,0,0.404398653078859
2200,global_visits,0,0.4000546878716733
2210,global_visits,0,0.39756967008131205
2220,global_visits,0,0.40853767388174056
2230,global_visits,0,0.404986196044824
2240,global_visits,0,0.40463409834757336
2250,global_visits,0,0.40348951328005356
2260,global_visits,0,0.39033989502413924
2270,global_visits,0,0.41664929849077126
2280,global_visits,0,0.40896896680577655
2290,global_visits,0,0.40569146164514613
2300,global_visits,0,0.4058873093004678
2310,global_visits,0,0.42366503239465736
2320,global_visits,0,0.4257198274668035
2330,global_visits,0,0.41989844319863323
2340,global_visits,0,0.41528050531516136
2350,global_visits,0,0.4309253083162403
2360,global_visits,0,0.43390957709679867
2370,global_visits,0,0.39822731152507984
2380,global_visits,0,0.39533133472028936
2390,global_visits,0,0.4348492177600143
2400,global_visits,0,0.4143713655163559
2410,global_visits,0,0.4290866948090226
2420,global_visits,0,0.41167123636688707
2430,global_visits,0,0.4270420666916799
2440,global_visits,0,0.42723791434700154
2450,global_visits,0,0.41622121618419783
2460,global_visits,0,0.43812779312646555
2470,global_visits,0,0.43977162918418244
2480,global_visits,0,0.4351536913007106
2490,global_visits,0,0.45840070096581975
2500,global_visits,0,0.433383035859654
2510,global_visits,0,0.4436955386279564
2520,global_visits,0,0.43360831417356493
2530,global_visits,0,0.4481866571280886
2540,global_visits,0,0.4490380058155363
2550,global_visits,0,0.45828404853728344
2560,global_visits,0,0.46526018482777687
2570,global_visits,0,0.4330512720720101
2580,global_visits,0,0.45162148253646883
2590,global_visits,0,0.4472775173292831
2600,global_visits,0,0.44159311939925594
2610,global_visits,0,0.4743012831452198
2620,global_visits,0,0.46087769221301933
2630,global_visits,0,0.4809253217384626
2640,global_visits,0,0.46777570348254827
2650,global_visits,0,0.45943987076542747
2660,global_visits,0,0.4630796405781119
2670,global_visits,0,0.4692632894983362
2680,global_visits,0,0.466915258046118
2690,global_visits,0,0.4641562675794706
2700,global_visits,0,0.46221919514168164
2710,global_visits,0,0.4761420370640792
2720,global_visits,0,0.4799187932149067
2730,global_visits,0,0.4690390813902461
2740,global_visits,0,0.4782851241119932
2750,global_visits,0,0.4821988666009638
2760,global_visits,0,0.47290412951684146
2770,global_visits,0,0.47337394984844927
2780,global_visits,0,0.48623033172429153
2790,global_visits,0,0.4934804406910711
2800,global_visits,0,0.46725932920020696
2810,global_visits,0,0.4999674929461708
2820,global_visits,0,0.4913576875527639
2830,global_visits,0,0.5097909116790795
2840,global_visits,0,0.4967782797613083
2850,global_visits,0,0.4944302483090901
2860,global_visits,0,0.4923561895331581
2870,global_visits,0,0.5058680724411264
2880,global_visits,0,0.5100557876063831
2890,global_visits,0,0.5095667035709894
2900,global_visits,0,0.5078741731508973
2910,global_visits,0,0.5223155297672779
2920,global_visits,0,0.5146351980822832
2930,global_visits,0,0.5152125740934448
2940,global_visits,0,0.5221887103839382
2950,global_visits,0,0.5047732519418027
2960,global_visits,0,0.5041471815682659
2970,global_visits,0,0.5107417895029194
2980,global_visits,0,0.5361217192611392
2990,global_visits,0,0.5079046740153075
3000,global_visits,0,0.5168767440607684
0,global_visits,1,0.9254722090508984
10,global_visits,1,0.8766890195856405
20,global_visits,1,0.8996620565744635
30,global_visits,1,0.899965459909339
40,global_visits,1,0.8934885746090426
50,global_visits,1,0.8884596777111415
60,global_visits,1,0.9061298451257773
70,global_visits,1,0.8930877825494168
80,global_visits,1,0.857924031671681
90,global_visits,1,0.8557911115785704
100,global_visits,1,0.8602822300787025
110,global_visits,1,0.847240167502342
120,global_visits,1,0.8231225454459992
130,global_visits,1,0.8286506933340974
140,global_visits,1,0.8090728841402619
150,global_visits,1,0.8052768642856485
160,global_visits,1,0.8094057181337266
170,global_visits,1,0.8089166340983329
180,global_visits,1,0.7816290625609135
190,global_visits,1,0.7899456315742484
200,global_visits,1,0.801187608050963
210,global_visits,1,0.7836057326120951
220,global_visits,1,0.7053726208577178
230,global_visits,1,0.7582359698086787
240,global_visits,1,0.7538625739429037
250,global_visits,1,0.732836776346673
260,global_visits,1,0.7031128813812675
270,global_visits,1,0.7034457153747322
280,global_visits,1,0.7217419531629048
290,global_visits,1,0.7244228186085877
300,global_visits,1,0.7063812897929154
310,global_visits,1,0.6786533285824774
320,global_visits,1,0.6888288450126367
330,global_visits,1,0.6854143535138633
340,global_visits,1,0.6354277176639069
350,global_visits,1,0.672401721596092
360,global_visits,1,0.6688502437591755
370,global_visits,1,0.6579705319345148
380,global_visits,1,0.6649466682250083
390,global_visits,1,0.6633616934844699
400,global_visits,1,0.6411618801621302
410,global_visits,1,0.6405358097885934
420,global_visits,1,0.64548658166553
430,global_visits,1,0.6299595012988082
440,global_visits,1,0.6154400196614631
450,global_visits,1,0.6261340507856055
460,global_visits,1,0.6201756801792921
470,global_visits,1,0.6174166897126447
480,global_visits,1,0.5766466659258462
490,global_visits,1,0.5773610282751509
500,global_visits,1,0.583789219213072
510,global_visits,1,0.577860279265348
520,global_visits,1,0.5553570626081328
530,global_visits,1,0.5615112808697678
540,global_visits,1,0.5262105436538889
550,global_visits,1,0.5729491050018041
560,global_visits,1,0.5870089332623447
570,global_visits,1,0.5642317439288433
580,global_visits,1,0.5641241882492896
590,global_visits,1,0.5638015212106282
600,global_visits,1,0.5540958251120767
610,global_visits,1,0.5557102305112043
620,global_visits,1,0.5120442299196153
630,global_visits,1,0.5265931422155496
640,global_visits,1,0.5662480115934176
650,global_visits,1,0.5622855747420719
660,global_visits,1,0.5411227908076981
670,global_visits,1,0.5353014065395278
680,global_visits,1,0.5298615506271975
690,global_visits,1,0.5072213476318392
700,global_visits,1,0.5187667274434293
710,global_visits,1,0.510509019747273
720,global_visits,1,0.49336753398142363
730,global_visits,1,0.5234242629402939
740,global_visits,1,0.4898160561445071
750,global_visits,1,0.4952072176944622
760,global_visits,1,0.48990434812027495
770,global_visits,1,0.4858343555893754
780,global_visits,1,0.4762656458289669
790,global_visits,1,0.46002420311294046
800,global_visits,1,0.4939358132436027
810,global_visits,1,0.47930877592670385
820,global_visits,1,0.5050702340407636
830,global_visits,1,0.46711806203779105
840,global_visits,1,0.4757086037274121
850,global_visits,1,0.47907440086381037
860,global_visits,1,0.4589780769759919
870,global_visits,1,0.47024948411129586
880,global_visits,1,0.4649466145371086
890,global_visits,1,0.4529710120073034
900,global_visits,1,0.44739416975683
910,global_visits,1,0.4407802981183906
920,global_visits,1,0.47833167806173726
930,global_visits,1,0.43873567000104785
940,global_visits,1,0.44650429366181044
950,global_visits,1,0.42815936151126266
960,global_visits,1,0.43764994625070663
970,global_visits,1,0.43688688953902677
980,global_visits,1,0.43095794959130274
990,global_visits,1,0.40377793373343707
1000,global_visits,1,0.4469355865858464
1010,global_visits,1,0.42907973847069236
1020,global_visits,1,0.45610350428662905
1030,global_visits,1,0.3456807434802709
1040,global_visits,1,0.38891652135364474
1050,global_visits,1,0.4199027240209272
1060,global_visits,1,0.4292857530808174
1070,global_visits,1,0.43997978420495976
1080,global_visits,1,0.42445270383823797
1090,global_visits,1,0.4364577370266325
1100,global_visits,1,0.38330115169559953
1110,global_visits,1,0.3926841807554897
1120,global_visits,1,0.42006004426867705
1130,global_visits,1,0.4257546091535076
1140,global_visits,1,0.43270131478541174
1150,global_visits,1,0.40500278423356306
1160,global_visits,1,0.35982993392240026
1170,global_visits,1,0.40883840170156915
1180,global_visits,1,0.3517975045401549
1190,global_visits,1,0.4404019803800132
1200,global_visits,1,0.39065988654775374
1210,global_visits,1,0.40110937565419924
1220,global_visits,1,0.40316417072634536
1230,global_visits,1,0.3940064199803661
1240,global_visits,1,0.3924508758984171
1250,global_visits,1,0.39423169829427707
1260,global_visits,1,0.373039483701314
1270,global_visits,1,0.4099059319539453
1280,global_visits,1,0.3559274285940539
1290,global_visits,1,0.3901424420595916
1300,global_visits,1,0.3593520870476308
1310,global_visits,1,0.358207501980111
1320,global_visits,1,0.3771886714589989
1330,global_visits,1,0.35230799269097623
1340,global_visits,1,0.3760735170500684
1350,global_visits,1,0.3431796726035863
1360,global_visits,1,0.36976304874650445
1370,global_visits,1,0.3408905024685467
1380,global_visits,1,0.3550578864086411
1390,global_visits,1,0.367747851287751
1400,global_visits,1,0.3693916873454679
1410,global_visits,1,0.36745461490767894
1420,global_visits,1,0.33773071994227344
1430,global_visits,1,0.3759376009177462
1440,global_visits,1,0.3599701308780059
1450,global_visits,1,0.378706758339197
1460,global_visits,1,0.3729929297505805
1470,global_visits,1,0.30167709296951806
1480,global_visits,1,0.3841567812063307
1490,global_visits,1,0.3472416385913242
1500,global_visits,1,0.3493258643220596
1510,global_visits,1,0.4042927027075418
1520,global_visits,1,0.3529950647933333
1530,global_visits,1,0.3624856495327773
1540,global_visits,1,0.3514689513699736
1550,global_visits,1,0.3804592202822885
1560,global_visits,1,0.36318074817829604
1570,global_visits,1,0.33548221762644737
1580,global_visits,1,0.3281834142972926
1590,global_visits,1,0.393051796436648
1600,global_visits,1,0.3686896323626083
1610,global_visits,1,0.37886514879276767
1620,global_visits,1,0.3636901661232965
1630,global_visits,1,0.37843492607455254
1640,global_visits,1,0.37217315213336377
1650,global_visits,1,0.3737094325115269
1660,global_visits,1,0.365755128150246
1670,global_visits,1,0.35563847303726526
1680,global_visits,1,0.35783025444755445
1690,global_visits,1,0.375607977541744
1700,global_visits,1,0.38151765378568214
1710,global_visits,1,0.3596993688191823
1720,global_visits,1,0.34053251863977607
1730,global_visits,1,0.3601986198093794
1740,global_visits,1,0.36638226872960367
1750,global_visits,1,0.37920921994685663
1760,global_visits,1,0.3602087867641828
1770,global_visits,1,0.3602087867641828
1780,global_visits,1,0.35417229113690496
1790,global_visits,1,0.35485722282762033
1800,global_visits,1,0.37397537864465136
1810,global_visits,1,0.36563954592753056
1820,global_visits,1,0.38338783836313084
1830,global_visits,1,0.38599057878784926
1840,global_visits,1,0.36389832114506326
1850,global_visits,1,0.3663640752316386
1860,global_visits,1,0.367049006922354
1870,global_visits,1,0.34843010209552006
1880,global_visits,1,0.3546137510157443
1890,global_visits,1,0.36757768857114037
1900,global_visits,1,0.35229515022211544
1910,global_visits,1,0.38568824565879467
1920,global_visits,1,0.37573800754254627
1930,global_visits,1,0.3772448572621201
1940,global_visits,1,0.3771667322411556
1950,global_visits,1,0.35985882947857384
1960,global_visits,1,0.3621581665684168
1970,global_visits,1,0.36183549952975547
1980,global_visits,1,0.3681855654467121
1990,global_visits,1,0.38730372126374313
2000,global_visits,1,0.40601091806634493
2010,global_visits,1,0.39258732713414446
2020,global_visits,1,0.38167818465089454
2030,global_visits,1,0.38373297972304066
2040,global_visits,1,0.3890947106144065
2050,global_visits,1,0.382862367331807
2060,global_visits,1,0.38759802784963604
2070,global_visits,1,0.3900637819362114
2080,global_visits,1,0.3810135868697859
2090,global_visits,1,0.38533828837318573
2100,global_visits,1,0.4071078789773104
2110,global_visits,1,0.3811313095041431
2120,global_visits,1,0.41211751217142556
2130,global_visits,1,0.39617947279027454
2140,global_visits,1,0.4101023147126721
2150,global_visits,1,0.392109480259375
2160,global_visits,1,0.37614201021963467
2170,global_visits,1,0.38940935110990615
2180,global_visits,1,0.407735019556668
2190,global_visits,1,0.40470205641373447
2200,global_visits,1,0.3956812920058983
2210,global_visits,1,0.38600502656593605
2220,global_visits,1,0.39470312393511087
2230,global_visits,1,0.4031566792865888
2240,global_visits,1,0.40507448802059187
2250,global_visits,1,0.4284879146824334
2260,global_visits,1,0.38755147389890254
2270,global_visits,1,0.3854774151229705
2280,global_visits,1,0.4163560621106992
2290,global_visits,1,0.43093440506522285
2300,global_visits,1,0.415788853054341
2310,global_visits,1,0.41702173009762866
2320,global_visits,1,0.4276376362008065
2330,global_visits,1,0.4155250473328582
2340,global_visits,1,0.42521147972762385
2350,global_visits,1,0.4233525323107994
2360,global_visits,1,0.4320800603385635
2370,global_visits,1,0.41917498410034604
2380,global_visits,1,0.39494980636444943
2390,global_visits,1,0.4472946406214273
2400,global_visits,1,0.4083835642514533
2410,global_visits,1,0.4356518720850868
2420,global_visits,1,0.40743482683925514
2430,global_visits,1,0.44977056166280605
2440,global_visits,1,0.43992787922611143
2450,global_visits,1,0.4081004948261846
2460,global_visits,1,0.4280111380134848
2470,global_visits,1,0.4410045062274701
2480,global_visits,1,0.4405154221920764
2490,global_visits,1,0.4465620847741576
2500,global_visits,1,0.4332754801801002
2510,global_visits,1,0.44465444299495793
2520,global_visits,1,0.4388330587267877
2530,global_visits,1,0.45543676609486816
2540,global_visits,1,0.45161131558166545
2550,global_visits,1,0.46471223947520457
2560,global_visits,1,0.44341246920268773
2570,global_visits,1,0.43934247667178816
2580,global_visits,1,0.43272860503334876
2590,global_visits,1,0.4445185268626357
2600,global_visits,1,0.45748246441803175
2610,global_visits,1,0.4500761054093232
2620,global_visits,1,0.48212876812316097
2630,global_visits,1,0.46949766456122966
2640,global_visits,1,0.4536671808596324
2650,global_visits,1,0.4706818472421421
2660,global_visits,1,0.4791059719350308
2670,global_visits,1,0.4366139870695509
2680,global_visits,1,0.4678741624131195
2690,global_visits,1,0.46724809203958273
2700,global_visits,1,0.4641075732170954
2710,global_visits,1,0.47923386152419134
2720,global_visits,1,0.4756823836872748
2730,global_visits,1,0.47746320608313475
2740,global_visits,1,0.4792440284789947
2750,global_visits,1,0.49010447659986944
2760,global_visits,1,0.473863033883843
2770,global_visits,1,0.4775322343551167
2780,global_visits,1,0.49159206261565735
2790,global_visits,1,0.4825712982078212
2800,global_visits,1,0.49920443623449096
2810,global_visits,1,0.48159313013703375
2820,global_visits,1,0.48753223703956117
2830,global_visits,1,0.4691578742304241
2840,global_visits,1,0.48986100478799344
2850,global_visits,1,0.5088716049254707
2860,global_visits,1,0.49249317587130115
2870,global_visits,1,0.49949874282038387
2880,global_visits,1,0.5063673234313235
2890,global_visits,1,0.4837271204359652
2900,global_visits,1,0.48509698381739597
2910,global_visits,1,0.5062110733893945
2920,global_visits,1,0.5158680751255709
2930,global_visits,1,0.514586503719908
2940,global_visits,1,0.5202516379461493
2950,global_visits,1,0.49331616410598045
2960,global_visits,1,0.49110511899190534
2970,global_visits,1,0.521846779641491
2980,global_visits,1,0.5300263623166828
2990,global_visits,1,0.5291263192668598
3000,global_visits,1,0.5267782878146416
0,global_visits,5,0.5609435367109938
10,global_visits,5,0.5488207808882422
20,global_visits,5,0.4862891930404807
30,global_visits,5,0.5369233033794014
40,global_visits,5,0.5301622784480156
50,global_visits,5,0.5246341305599174
60,global_visits,5,0.5415514082176767
70,global_visits,5,0.5627639567202465
80,global_visits,5,0.5228634751188608
90,global_visits,5,0.46063529060597475
100,global_visits,5,0.5393697937621909
110,global_visits,5,0.48215124244342
120,global_visits,5,0.5240476577997732
130,global_visits,5,0.5166605624948506
140,global_visits,5,0.510672761229948
150,global_visits,5,0.5150755877543123
160,global_visits,5,0.5314449200594993
170,global_visits,5,0.4645105056873735
180,global_visits,5,0.4816428947042404
190,global_visits,5,0.4994307847532333
200,global_visits,5,0.4334552747481091
210,global_visits,5,0.49927453471130434
220,global_visits,5,0.5330989230720196
230,global_visits,5,0.5366899985223288
240,global_visits,5,0.4951751115218155
250,global_visits,5,0.43742787855425824
260,global_visits,5,0.5098711771106963
270,global_visits,5,0.5146068376285253
280,global_visits,5,0.4409113983250137
290,global_visits,5,0.49800313026044485
300,global_visits,5,0.505830615238386
310,global_visits,5,0.47997069819375504
320,global_visits,5,0.4632786988499067
330,global_visits,5,0.4797555868346475
340,global_visits,5,0.4715465735008664
350,global_visits,5,0.5113394994226983
360,global_visits,5,0.48104732519511373
370,global_visits,5,0.47877741876386004
380,global_visits,5,0.4254137486168812
390,global_visits,5,0.4669874969345731
400,global_visits,5,0.4788657107396279
410,global_visits,5,0.488855546469269
420,global_visits,5,0.4755882055789975
430,global_visits,5,0.42561976322700623
440,global_visits,5,0.4842670392443864
450,global_visits,5,0.4367349203203812
460,global_visits,5,0.4662051765191073
470,global_visits,5,0.4673599285414305
480,global_visits,5,0.5137474623979159
490,global_visits,5,0.4245046088180757
500,global_visits,5,0.502994569956595
510,global_visits,5,0.49440402826697394
520,global_visits,5,0.4738571477513336
530,global_visits,5,0.45598096572657276
540,global_visits,5,0.4661666491115355
550,global_visits,5,0.479796254653861
560,global_visits,5,0.4808434509966304
570,global_visits,5,0.4694350575231834
580,global_visits,5,0.44606015826891365
590,global_visits,5,0.48426810945020726
600,global_visits,5,0.3920998484069873
610,global_visits,5,0.4584376230641656
620,global_visits,5,0.46399520161085306
630,global_visits,5,0.4116685608518402
640,global_visits,5,0.44651071489673555
650,global_visits,5,0.4533792955076752
660,global_visits,5,0.4549642702482135
670,global_visits,5,0.4287816861649212
680,global_visits,5,0.4187137254143156
690,global_visits,5,0.414281468231362
700,global_visits,5,0.3874920774783188
710,global_visits,5,0.454955173499231
720,global_visits,5,0.4148395805387377
730,global_visits,5,0.46882932105925335
740,global_visits,5,0.38626936738983453
750,global_visits,5,0.43437886232500134
760,global_visits,5,0.417686862981153
770,global_visits,5,0.4355336143473245
780,global_visits,5,0.4004763489433216
790,global_visits,5,0.4570201355261805
800,global_visits,5,0.44634536810582404
810,global_visits,5,0.41955597735278083
820,global_visits,5,0.38442058692781345
830,global_visits,5,0.4638400217747449
840,global_visits,5,0.4134900510669137
850,global_visits,5,0.31311277668991266
860,global_visits,5,0.4054768853884543
870,global_visits,5,0.40990914257140787
880,global_visits,5,0.4305737457214054
890,global_visits,5,0.4360237685885391
900,global_visits,5,0.42201263469037364
910,global_visits,5,0.4237640264276443
920,global_visits,5,0.39511568825777665
930,global_visits,5,0.40940079483222824
940,global_visits,5,0.42470366709085994
950,global_visits,5,0.4526965042286015
960,global_visits,5,0.3565363756754465
970,global_visits,5,0.39118268206502016
980,global_visits,5,0.420467257563228
990,global_visits,5,0.41847132380826046
1000,global_visits,5,0.36757340774785696
1010,global_visits,5,0.368454187093894
1020,global_visits,5,0.3821913483157733
1030,global_visits,5,0.37146788653304164
1040,global_visits,5,0.3931106577538266
1050,global_visits,5,0.39048865362532226
1060,global_visits,5,0.41884375541511787
1070,global_visits,5,0.42817809011263286
1080,global_visits,5,0.4016038107186972
1090,global_visits,5,0.4125819814739291
1100,global_visits,5,0.42432320894084086
1110,global_visits,5,0.3763507003438171
1120,global_visits,5,0.38448158865663373
1130,global_visits,5,0.4017509640116437
1140,global_visits,5,0.4055571508210605
1150,global_visits,5,0.40345366138653915
1160,global_visits,5,0.42422582021609045
1170,global_visits,5,0.40186868664600084
1180,global_visits,5,0.3741203915259561
1190,global_visits,5,0.3994617938766041
1200,global_visits,5,0.38802396974456776
1210,global_visits,5,0.41815989393022335
1220,global_visits,5,0.37598950589758395
1230,global_visits,5,0.37697784092317477
1240,global_visits,5,0.3040748889899323
1250,global_visits,5,0.4041781906906472
1260,global_visits,5,0.36543246111158467
1270,global_visits,5,0.3975348883936185
1280,global_visits,5,0.4082979477897428
1290,global_visits,5,0.3865374539346007
1300,global_visits,5,0.41032331220329965
1310,global_visits,5,0.3656577394254956
1320,global_visits,5,0.3810975980222704
1330,global_visits,5,0.39338677084175444
1340,global_visits,5,0.4043943722555756
1350,global_visits,5,0.37960091525749995
1360,global_visits,5,0.3732508493405433
1370,global_visits,5,0.3968702906125099
1380,global_visits,5,0.3837105054017922
1390,global_visits,5,0.3711767905646113
1400,global_visits,5,0.38346596338409533
1410,global_visits,5,0.35481762521422766
1420,global_visits,5,0.3724979595836668
1430,global_visits,5,0.38372067235659557
1440,global_visits,5,0.36349645887961657
1450,global_visits,5,0.3675471877067302
1460,global_visits,5,0.380169194519679
1470,global_visits,5,0.39188099132800147
1480,global_visits,5,0.3867932331129218
1490,global_visits,5,0.3441337610448887
1500,global_visits,5,0.37716566203533475
1510,global_visits,5,0.39736044485372446
1520,global_visits,5,0.38649999673284974
1530,global_visits,5,0.3966268188006339
1540,global_visits,5,0.35019059058177326
1550,global_visits,5,0.38675470570535
1560,global_visits,5,0.39296778528416354
1570,global_visits,5,0.37058122105548463
1580,global_visits,5,0.33706023602964486
1590,global_visits,5,0.40435691505382465
1600,global_visits,5,0.35958378659646684
1610,global_visits,5,0.37209823772986184
1620,global_visits,5,0.2917787598331074
1630,global_visits,5,0.38460252190845345
1640,global_visits,5,0.3469526830345355
1650,global_visits,5,0.3647405730835285
1660,global_visits,5,0.38609010792424137
1670,global_visits,5,0.38018043168030324
1680,global_visits,5,0.3300455723315796
1690,global_visits,5,0.4004929371330501
1700,global_visits,5,0.33136674135063515
1710,global_visits,5,0.39313527248671676
1720,global_visits,5,0.3892215299977462
1730,global_visits,5,0.37682480149870834
1740,global_visits,5,0.389691350329354
1750,global_visits,5,0.40452440225637787
1760,global_visits,5,0.4020099538074273
1770,global_visits,5,0.41985670517359885
1780,global_visits,5,0.37776444216192395
1790,global_visits,5,0.3856213577984544
1800,global_visits,5,0.4091038127322779
1810,global_visits,5,0.39364469043171724
1820,global_visits,5,0.4057968769130582
1830,global_visits,5,0.4178709383734347
1840,global_visits,5,0.4228511409089606
1850,global_visits,5,0.3876863198254039
1860,global_visits,5,0.3948877344298083
1870,global_visits,5,0.39622816715264975
1880,global_visits,5,0.3659359929250652
1890,global_visits,5,0.4090947159832954
1900,global_visits,5,0.4156406295555737
1910,global_visits,5,0.36550577020685004
1920,global_visits,5,0.3930095233091979
1930,global_visits,5,0.35732618753165823
1940,global_visits,5,0.41624743622532456
1950,global_visits,5,0.3431293729329745
1960,global_visits,5,0.4226857941180491
1970,global_visits,5,0.4351119532756762
1980,global_visits,5,0.40845954886077607
1990,global_visits,5,0.3266332212444478
2000,global_visits,5,0.44034686478370233
2010,global_visits,5,0.35271841660298975
2020,global_visits,5,0.37187617003341344
2030,global_visits,5,0.4180485925307913
2040,global_visits,5,0.3528067085787576
2050,global_visits,5,0.45704903108235406
2060,global_visits,5,0.3730603527143259
2070,global_visits,5,0.4197218592470975
2080,global_visits,5,0.40073052281340615
2090,global_visits,5,0.40886141112622276
2100,global_visits,5,0.3858193458654178
2110,global_visits,5,0.3628067112632021
2120,global_visits,5,0.39854890835792034
2130,global_visits,5,0.3888624759631547
2140,global_visits,5,0.4069832000056124
2150,global_visits,5,0.42950675057243437
2160,global_visits,5,0.3942343738093239
2170,global_visits,5,0.42294157329637017
2180,global_visits,5,0.44256914705840167
2190,global_visits,5,0.40658240794598655
2200,global_visits,5,0.414439323582517
2210,global_visits,5,0.4230887265893166
2220,global_visits,5,0.3989802012819563
2230,global_visits,5,0.4702981784746605
2240,global_visits,5,0.43770666715723294
2250,global_visits,5,0.40030137030101187
2260,global_visits,5,0.43388121664403023
2270,global_visits,5,0.4325407839211888
2280,global_visits,5,0.45684515688387073
2290,global_visits,5,0.4121308897436915
2300,global_visits,5,0.3835901072533776
2310,global_visits,5,0.43539823331840743
2320,global_visits,5,0.43206186684059844
2330,global_visits,5,0.4398893518185396
2340,global_visits,5,0.4601429959541079
2350,global_visits,5,0.4307508647763463
2360,global_visits,5,0.43847079407473366
2370,global_visits,5,0.42761034595385894
2380,global_visits,5,0.4552510853943499
2390,global_visits,5,0.4481379627657134
2400,global_visits,5,0.44116182647521995
2410,global_visits,5,0.4431090658678123
2420,global_visits,5,0.4502516191550381
2430,global_visits,5,0.43829528032901877
2440,global_visits,5,0.45652356005103023
2450,global_visits,5,0.43890208699876965
2460,global_visits,5,0.43893151765735894
2470,global_visits,5,0.4581187017463719
2480,global_visits,5,0.4435596224956342
2490,global_visits,5,0.465290685692187
2500,global_visits,5,0.4692338588397469
2510,global_visits,5,0.4512014267730571
2520,global_visits,5,0.4413780080401484
2530,global_visits,5,0.4643125176213996
2540,global_visits,5,0.4494013406734112
2550,global_visits,5,0.4476793795947298
2560,global_visits,5,0.46817756574799496
2570,global_visits,5,0.4602425250905
2580,global_visits,5,0.4504485370161806
2590,global_visits,5,0.4689507894144782
2600,global_visits,5,0.46441097655197083
2610,global_visits,5,0.47752206740031333
2620,global_visits,5,0.4515251640175393
2630,global_visits,5,0.5017188846834415
2640,global_visits,5,0.4649396582007572
2650,global_visits,5,0.4879817234615622
2660,global_visits,5,0.4989304635582048
2670,global_visits,5,0.4626991824280928
2680,global_visits,5,0.46962662435621105
2690,global_visits,5,0.4962009037501467
2700,global_visits,5,0.4894987401359394
2710,global_visits,5,0.5155839354944813
2720,global_visits,5,0.4967001547403438
2730,global_visits,5,0.4818965334719092
2740,global_visits,5,0.49027196380242266
2750,global_visits,5,0.4987843804710792
2760,global_visits,5,0.48535062258407535
2770,global_visits,5,0.501035023198547
2780,global_visits,5,0.49890210310543637
2790,global_visits,5,0.49017457507767226
2800,global_visits,5,0.5077179231089683
2810,global_visits,5,0.49617254329737825
2820,global_visits,5,0.5181775791702172
2830,global_visits,5,0.5255941051337292
2840,global_visits,5,0.5229426703466356
2850,global_visits,5,0.49292446879533713
2860,global_visits,5,0.5184322881427175
2870,global_visits,5,0.5238823110098512
2880,global_visits,5,0.5126890288955117
2890,global_visits,5,0.5189021084743253
2900,global_visits,5,0.5040984872058907
2910,global_visits,5,0.5085896057060229
2920,global_visits,5,0.513080724206155
2930,global_visits,5,0.5319350743017033
2940,global_visits,5,0.5365631791399785
2950,global_visits,5,0.5443125390969552
2960,global_visits,5,0.5079148409701109
2970,global_visits,5,0.57307859990118
2980,global_visits,5,0.5300568631810929
2990,global_visits,5,0.5255170503185855
3000,global_visits,5,0.5301451551568608


==> results/monoblock/covid19/heuristics2/budget_utilization_zipf1_5.csv <==
c0,heuristic,step,budget
1,bin_visits,0,1.0173247593927979,
10,bin_visits,0,0.9028138125575751,
20,bin_visits,0,0.8192007764138669,
30,bin_visits,0,0.7166654321084494,
40,bin_visits,0,0.6489711716421063,
50,bin_visits,0,0.6004731920137587,
60,bin_visits,0,0.5737448029895358,
70,bin_visits,0,0.5398738606780871,
80,bin_visits,0,0.4770228164091268,
90,bin_visits,0,0.45934462245132934,
100,bin_visits,0,0.4791000858025214,
110,bin_visits,0,0.4631732835819946,
120,bin_visits,0,0.4513945989133319,
130,bin_visits,0,0.45955598809055864,
140,bin_visits,0,0.45205331056292053,
150,bin_visits,0,0.46853126875348217,
160,bin_visits,0,0.4455207745629082,
170,bin_visits,0,0.4568917108346042,
180,bin_visits,0,0.4654934896848495,
190,bin_visits,0,0.4876558458054383,
200,bin_visits,0,0.535022617938532,
210,bin_visits,0,0.5194184827566666,
220,bin_visits,0,0.5728511811756274,
230,bin_visits,0,0.5757685620958455,
240,bin_visits,0,0.5957198731023592,
250,bin_visits,0,0.6105143976218113,
260,bin_visits,0,0.6313170573157727,
270,bin_visits,0,0.6675879360592774,
280,bin_visits,0,0.6667387277834713,
290,bin_visits,0,0.6849771744602862,
300,bin_visits,0,0.7229223901259179,
310,bin_visits,0,0.7390867780268007,
320,bin_visits,0,0.7329052695182181,
330,bin_visits,0,0.7767580210161462,
340,bin_visits,0,0.8139605138797048,
350,bin_visits,0,0.8171213666117989,
360,bin_visits,0,0.8438529662534844,
370,bin_visits,0,0.8656632246768226,
380,bin_visits,0,0.8851457855575493,
390,bin_visits,0,0.9140194020413279,
400,bin_visits,0,0.9263005483176503,
410,bin_visits,0,0.9557526110184114,
420,bin_visits,0,1.0002619337542864,
430,bin_visits,0,1.004381690853382,
440,bin_visits,0,1.0266516026535246,
450,bin_visits,0,1.0575222230980916,
460,bin_visits,0,1.074920558248083,
470,bin_visits,0,1.1153700554078618,
480,bin_visits,0,1.1299981629305815,
490,bin_visits,0,1.1656633052101562,
500,bin_visits,0,1.1950270759351493,
510,bin_visits,0,1.2064863041826133,
520,bin_visits,0,1.2353304900078026,
530,bin_visits,0,1.2383939540151463,
540,bin_visits,0,1.2834330286056286,
550,bin_visits,0,1.32847103299029,
560,bin_visits,0,1.326309752444411,
570,bin_visits,0,1.3500469163507347,
580,bin_visits,0,1.3863482959586495,
590,bin_visits,0,1.3978551483626678,
600,bin_visits,0,1.4266415430764994,
610,bin_visits,0,1.4531681983138807,
620,bin_visits,0,1.4668769990829915,
630,bin_visits,0,1.4985106762392384,
640,bin_visits,0,1.5142935357842813,
650,bin_visits,0,1.5384052717091041,
660,bin_visits,0,1.567551790663348,
670,bin_visits,0,1.5934513053213717,
680,bin_visits,0,1.6253498584049222,
690,bin_visits,0,1.6374929481372806,
700,bin_visits,0,1.6639901727160726,
710,bin_visits,0,1.7020916384236333,
720,bin_visits,0,1.7158004391927442,
730,bin_visits,0,1.7407908140519623,
740,bin_visits,0,1.766534078668057,
750,bin_visits,0,1.769090265142042,
760,bin_visits,0,1.8160155773962963,
770,bin_visits,0,1.8199121965931226,
780,bin_visits,0,1.848825410690294,
790,bin_visits,0,1.8706255021588287,
800,bin_visits,0,1.9144011988416132,
810,bin_visits,0,1.927641249484937,
820,bin_visits,0,1.983265729314187,
830,bin_visits,0,1.986015623031852,
840,bin_visits,0,1.99131956281186,
850,bin_visits,0,2.0428264259534403,
860,bin_visits,0,2.060105968263197,
870,bin_visits,0,2.064706782854377,
880,bin_visits,0,2.0926610925844074,
890,bin_visits,0,2.145878679643971,
900,bin_visits,0,2.139862517926325,
910,bin_visits,0,2.183150200779207,
920,bin_visits,0,2.21854030017648,
930,bin_visits,0,2.1897844063272034,
940,bin_visits,0,2.27488021256056,
950,bin_visits,0,2.300780797424202,
960,bin_visits,0,2.316876157053005,
970,bin_visits,0,2.33298275384237,
980,bin_visits,0,2.386024827156213,
990,bin_visits,0,2.3840877547184576,
1000,bin_visits,0,2.4105849792970986,
1,bin_visits,1,1.0323140613617507,
10,bin_visits,1,0.9205915356517647,
20,bin_visits,1,0.7796636296703561,
30,bin_visits,1,0.7231230537049598,
40,bin_visits,1,0.6316926995381138,
50,bin_visits,1,0.5841241936181785,
60,bin_visits,1,0.52805343798439,
70,bin_visits,1,0.537281287208172,
80,bin_visits,1,0.4897716426054153,
90,bin_visits,1,0.47258253268301154,
100,bin_visits,1,0.42903532493160057,
110,bin_visits,1,0.4520490297396371,
120,bin_visits,1,0.4485767471295059,
130,bin_visits,1,0.45958541874914793,
140,bin_visits,1,0.43605640986459093,
150,bin_visits,1,0.44422796599662107,
160,bin_visits,1,0.4453350938623899,
170,bin_visits,1,0.4784756207382106,
180,bin_visits,1,0.48339803216237875,
190,bin_visits,1,0.46873353764372894,
200,bin_visits,1,0.487139471523097,
210,bin_visits,1,0.5266391610648569,
220,bin_visits,1,0.5482739057424801,
230,bin_visits,1,0.5655149206447216,
240,bin_visits,1,0.604417970471534,
250,bin_visits,1,0.5966504170165923,
260,bin_visits,1,0.6386747219621061,
270,bin_visits,1,0.6664139203331683,
280,bin_visits,1,0.6762293125229153,
290,bin_visits,1,0.7000547684050069,
300,bin_visits,1,0.6887662379775588,
310,bin_visits,1,0.757041085072526,
320,bin_visits,1,0.748187807867243,
330,bin_visits,1,0.7794388864618291,
340,bin_visits,1,0.817707839371943,
350,bin_visits,1,0.8123370117315947,
360,bin_visits,1,0.8393425840495663,
370,bin_visits,1,0.8602233687644922,
380,bin_visits,1,0.8867601909566769,
390,bin_visits,1,0.9104871879081973,
400,bin_visits,1,0.9265745209939364,
410,bin_visits,1,0.9561635700328406,
420,bin_visits,1,0.972005290895062,
430,bin_visits,1,1.0046850941882575,
440,bin_visits,1,1.0330797935914457,
450,bin_visits,1,1.0580995991092532,
460,bin_visits,1,1.0910341113749489,
470,bin_visits,1,1.1240772495260192,
480,bin_visits,1,1.1290981198807586,
490,bin_visits,1,1.1700661317345205,
500,bin_visits,1,1.1945085612411663,
510,bin_visits,1,1.2068972631970425,
520,bin_visits,1,1.2431285443271545,
530,bin_visits,1,1.240145345752417,
540,bin_visits,1,1.2832960422674855,
550,bin_visits,1,1.3262011265590363,
560,bin_visits,1,1.32748376817052,
570,bin_visits,1,1.3527673794098103,
580,bin_visits,1,1.3846750292423433,
590,bin_visits,1,1.3952037135755742,
600,bin_visits,1,1.4393031475028408,
610,bin_visits,1,1.4475913560634073,
620,bin_visits,1,1.4671509717592777,
630,bin_visits,1,1.500262067976509,
640,bin_visits,1,1.5275416129707668,
650,bin_visits,1,1.5384052717091041,
660,bin_visits,1,1.5755751232966109,
670,bin_visits,1,1.5992930234991487,
680,bin_visits,1,1.6255842334678157,
690,bin_visits,1,1.6514452207182675,
700,bin_visits,1,1.6607126675554422,
710,bin_visits,1,1.7001534957800235,
720,bin_visits,1,1.7164853708834595,
730,bin_visits,1,1.7463778232572391,
740,bin_visits,1,1.791719230976776,
750,bin_visits,1,1.769090265142042,
760,bin_visits,1,1.8351144695095414,
770,bin_visits,1,1.8199121965931226,
780,bin_visits,1,1.855498143645912,
790,bin_visits,1,1.867700094695449,
800,bin_visits,1,1.9133641694536472,
810,bin_visits,1,1.925948719064845,
820,bin_visits,1,1.970115040852452,
830,bin_visits,1,1.98394156425592,
840,bin_visits,1,1.993618899901703,
850,bin_visits,1,2.0506833415899193,
860,bin_visits,1,2.068285550938377,
870,bin_visits,1,2.064706782854377,
880,bin_visits,1,2.0985119075111704,
890,bin_visits,1,2.139166349074997,
900,bin_visits,1,2.14092897797288,
910,bin_visits,1,2.1767594670431336,
920,bin_visits,1,2.224606226462363,
930,bin_visits,1,2.189862531348181,
940,bin_visits,1,2.2742247115284027,
950,bin_visits,1,2.288618443988108,
960,bin_visits,1,2.3213967062117042,
970,bin_visits,1,2.3408000718655195,
980,bin_visits,1,2.372551471655883,
990,bin_visits,1,2.389851347875198,
1000,bin_visits,1,2.403080161357839,
1,bin_visits,5,0.5620870515726928,
10,bin_visits,5,0.5243205602702385,
20,bin_visits,5,0.5010542869013435,
30,bin_visits,5,0.49531209785995856,
40,bin_visits,5,0.4948240840303857,
50,bin_visits,5,0.484757193485601,
60,bin_visits,5,0.46077655776740123,
70,bin_visits,5,0.4867552676522102,
80,bin_visits,5,0.44256058541183485,
90,bin_visits,5,0.45332471501378,
100,bin_visits,5,0.4724733716952212,
110,bin_visits,5,0.4530721464529215,
120,bin_visits,5,0.4736982221953472,
130,bin_visits,5,0.4617135229165594,
140,bin_visits,5,0.4989829036404583,
150,bin_visits,5,0.4745233508416682,
160,bin_visits,5,0.4672448814221202,
170,bin_visits,5,0.48946609885988757,
180,bin_visits,5,0.49263711854678505,
190,bin_visits,5,0.49452656682801965,
200,bin_visits,5,0.5239197682116021,
210,bin_visits,5,0.5502211451350725,
220,bin_visits,5,0.5619045814906265,
230,bin_visits,5,0.5924423679417288,
240,bin_visits,5,0.6120415812509918,
250,bin_visits,5,0.6359654960636547,
260,bin_visits,5,0.6579614351875112,
270,bin_visits,5,0.7011800897687408,
280,bin_visits,5,0.7156712109533174,
290,bin_visits,5,0.6521421913309826,
300,bin_visits,5,0.7344982708019181,
310,bin_visits,5,0.7598407433583869,
320,bin_visits,5,0.7824038915386016,
330,bin_visits,5,0.7719260419793876,
340,bin_visits,5,0.8362983837460085,
350,bin_visits,5,0.8399686544231031,
360,bin_visits,5,0.8805744016248109,
370,bin_visits,5,0.8791274834282365,
380,bin_visits,5,0.9110158695569837,
390,bin_visits,5,0.9397139722950474,
400,bin_visits,5,0.9484527374834357,
410,bin_visits,5,0.9769357288623919,
420,bin_visits,5,1.0029042717923975,
430,bin_visits,5,1.0492340145375252,
440,bin_visits,5,1.068940783526342,
450,bin_visits,5,1.0871305358407817,
460,bin_visits,5,1.1054481777443819,
470,bin_visits,5,1.1123370922649283,
480,bin_visits,5,1.1502427103171673,
490,bin_visits,5,1.183882488183185,
500,bin_visits,5,1.207962653037777,
510,bin_visits,5,1.2343817525956045,
520,bin_visits,5,1.2549783976794409,
530,bin_visits,5,1.287297006526403,
540,bin_visits,5,1.3169154862238965,
550,bin_visits,5,1.3197831025759186,
560,bin_visits,5,1.3129541195783716,
570,bin_visits,5,1.3742448038396837,
580,bin_visits,5,1.414342203302212,
590,bin_visits,5,1.4227470642913147,
600,bin_visits,5,1.4562011614568142,
610,bin_visits,5,1.4729043979612868,
620,bin_visits,5,1.5051935761496598,
630,bin_visits,5,1.5071215518384662,
640,bin_visits,5,1.5645958823355581,
650,bin_visits,5,1.5993122872029346,
660,bin_visits,5,1.6049490609764074,
670,bin_visits,5,1.6090495543717172,
680,bin_visits,5,1.653490919041431,
690,bin_visits,5,1.6919931768086176,
700,bin_visits,5,1.7055264638320136,
710,bin_visits,5,1.7324630078780032,
720,bin_visits,5,1.6915945251606335,
730,bin_visits,5,1.7698998758044553,
740,bin_visits,5,1.8113093475370565,
750,bin_visits,5,1.7890110752841455,
760,bin_visits,5,1.8649480605661424,
770,bin_visits,5,1.8856533315353534,
780,bin_visits,5,1.8361252788563807,
790,bin_visits,5,1.9242347845293253,
800,bin_visits,5,1.9064966590485284,
810,bin_visits,5,1.9711135428328461,
820,bin_visits,5,1.9705950281388631,
830,bin_visits,5,2.0088233132297395,
840,bin_visits,5,2.000263272404551,
850,bin_visits,5,2.027015205955718,
860,bin_visits,5,2.0556351836726448,
870,bin_visits,5,2.0775722614792222,
880,bin_visits,5,2.091936563280359,
890,bin_visits,5,2.1219467382882735,
900,bin_visits,5,2.189596585215148,
910,bin_visits,5,2.186769636682289,
920,bin_visits,5,2.2161831719753016,
930,bin_visits,5,2.2049219317948188,
940,bin_visits,5,2.2498919781130553,
950,bin_visits,5,2.2821030312802684,
960,bin_visits,5,2.286848858752891,
970,bin_visits,5,2.332455142399443,
980,bin_visits,5,2.3265556331103117,
990,bin_visits,5,2.3899985011681224,
1000,bin_visits,5,2.4603597144050458,
1,global_visits,0,1.0419314654845344,
10,global_visits,0,1.046363722667488,
20,global_visits,0,1.0125404045125936,
30,global_visits,0,1.0213754882199115,
40,global_visits,0,1.0152801312754551,
50,global_visits,0,1.0145170745637753,
60,global_visits,0,1.0009564972934317,
70,global_visits,0,0.9960645867336737,
80,global_visits,0,0.99557550269828,
90,global_visits,0,0.9992152725109644,
100,global_visits,0,0.9805963676841305,
110,global_visits,0,0.9283986867200991,
120,global_visits,0,0.961762351498189,
130,global_visits,0,0.9548745071834635,
140,global_visits,0,0.9434468500062305,
150,global_visits,0,0.943231738647123,
160,global_visits,0,0.9147407207250051,
170,global_visits,0,0.9355808376207175,
180,global_visits,0,0.9157584864091852,
190,global_visits,0,0.920601702606568,
200,global_visits,0,0.9347690865466625,
210,global_visits,0,0.9126768289038765,
220,global_visits,0,0.8963278305082962,
230,global_visits,0,0.897697693889727,
240,global_visits,0,0.9024039237489667,
250,global_visits,0,0.9159158066569351,
260,global_visits,0,0.900359295631624,
270,global_visits,0,0.9148006522480046,
280,global_visits,0,0.9193698957691012,
290,global_visits,0,0.8599515364968795,
300,global_visits,0,0.8713304993117372,
310,global_visits,0,0.8676420351366776,
320,global_visits,0,0.8626131382387765,
330,global_visits,0,0.8554513212477648,
340,global_visits,0,0.8814867520381107,
350,global_visits,0,0.8736694340149729,
360,global_visits,0,0.9009083111900171,
370,global_visits,0,0.8768201197922636,
380,global_visits,0,0.8700692618156811,
390,global_visits,0,0.8513133706507041,
400,global_visits,0,0.8526832340321349,
410,global_visits,0,0.8219517403373526,
420,global_visits,0,0.856518851500141,
430,global_visits,0,0.8421657868595283,
440,global_visits,0,0.8660682975567635,
450,global_visits,0,0.8542591120236906,
460,global_visits,0,0.8694929560103404,
470,global_visits,0,0.845678737288873,
480,global_visits,0,0.8226570059376748,
490,global_visits,0,0.8574980897767492,
500,global_visits,0,0.82728511077595,
510,global_visits,0,0.8009270129469428,
520,global_visits,0,0.8633590716583122,
530,global_visits,0,0.8651398940541721,
540,global_visits,0,0.8410517026564186,
550,global_visits,0,0.8372262521432159,
560,global_visits,0,0.8571368953305161,
570,global_visits,0,0.8214546297587972,
580,global_visits,0,0.8339000526202103,
590,global_visits,0,0.8335479549229596,
600,global_visits,0,0.8330588708875659,
610,global_visits,0,0.8220421727247622,
620,global_visits,0,0.8298107963855248,
630,global_visits,0,0.8369239190141613,
640,global_visits,0,0.8003121797340302,
650,global_visits,0,0.808354776071079,
660,global_visits,0,0.8109280858372081,
670,global_visits,0,0.8209666159292244,
680,global_visits,0,0.8172781517541647,
690,global_visits,0,0.8051949935448057,
700,global_visits,0,0.8173664437299326,
710,global_visits,0,0.8083456793220964,
720,global_visits,0,0.8258494297399999,
730,global_visits,0,0.8349584861236039,
740,global_visits,0,0.8256637490394816,
750,global_visits,0,0.8273075850971985,
760,global_visits,0,0.8108216003634752,
770,global_visits,0,0.8131503681119074,
780,global_visits,0,0.7914690694835507,
790,global_visits,0,0.8045699933770898,
800,global_visits,0,0.8114091433294401,
810,global_visits,0,0.813052979387157,
820,global_visits,0,0.811497435305208,
830,global_visits,0,0.8034061446057841,
840,global_visits,0,0.7967922729673447,
850,global_visits,0,0.8024279765349966,
860,global_visits,0,0.7668826973014209,
870,global_visits,0,0.7501227398914114,
880,global_visits,0,0.8317510794407763,
890,global_visits,0,0.8087293480895781,
900,global_visits,0,0.8029079638214078,
910,global_visits,0,0.7658852655268475,
920,global_visits,0,0.7716579554326426,
930,global_visits,0,0.7590562825293006,
940,global_visits,0,0.7520314518764319,
950,global_visits,0,0.750612894132626,
960,global_visits,0,0.7771962702755442,
970,global_visits,0,0.7744372798088968,
980,global_visits,0,0.7558183749820628,
990,global_visits,0,0.7253314233049775,
1000,global_visits,0,0.7781653415973491,
1010,global_visits,0,0.7671486434345454,
1020,global_visits,0,0.7770501871884186,
1030,global_visits,0,0.780689957001103,
1040,global_visits,0,0.733687589931705,
1050,global_visits,0,0.7714540812341593,
1060,global_visits,0,0.7910907517451733,
1070,global_visits,0,0.7584708799749773,
1080,global_visits,0,0.7729122365913579,
1090,global_visits,0,0.7786849264971529,
1100,global_visits,0,0.7624729144397158,
1110,global_visits,0,0.7631872767890204,
1120,global_visits,0,0.7593618262758177,
1130,global_visits,0,0.7686078689975648,
1140,global_visits,0,0.7770614243490428,
1150,global_visits,0,0.7720325274511417,
1160,global_visits,0,0.7542061099945769,
1170,global_visits,0,0.76665153285599,
1180,global_visits,0,0.7349611347942062,
1190,global_visits,0,0.7791263863759923,
1200,global_visits,0,0.7539717349316835,
1210,global_visits,0,0.7384152239063724,
1220,global_visits,0,0.7787255943163665,
1230,global_visits,0,0.7677088961535627,
1240,global_visits,0,0.7680122994884382,
1250,global_visits,0,0.772855515685821,
1260,global_visits,0,0.7670341314176508,
1270,global_visits,0,0.7624161935341789,
1280,global_visits,0,0.7570057682804379,
1290,global_visits,0,0.7765054524533088,
1300,global_visits,0,0.7716135418935508,
1310,global_visits,0,0.7483472685246557,
1320,global_visits,0,0.7606557050479257,
1330,global_visits,0,0.7493650342088358,
1340,global_visits,0,0.7703421374426913,
1350,global_visits,0,0.7410586321503043,
1360,global_visits,0,0.7586993689063508,
1370,global_visits,0,0.7550109047312912,
1380,global_visits,0,0.7503929668478193,
1390,global_visits,0,0.7776318440228636,
1400,global_visits,0,0.7258156914146721,
1410,global_visits,0,0.7755872159055208,
1420,global_visits,0,0.7941574263699795,
1430,global_visits,0,0.7732686151118919,
1440,global_visits,0,0.7714390983536568,
1450,global_visits,0,0.7333499400125412,
1460,global_visits,0,0.7371266961633687,
1470,global_visits,0,0.7495721190247817,
1480,global_visits,0,0.7508344267266587,
1490,global_visits,0,0.7535447228309309,
1500,global_visits,0,0.7778581925425954,
1510,global_visits,0,0.7472342545273669,
1520,global_visits,0,0.7443382777225764,
1530,global_visits,0,0.7618420281404799,
1540,global_visits,0,0.7429491506373598,
1550,global_visits,0,0.7327249398448252,
1560,global_visits,0,0.758104869603045,
1570,global_visits,0,0.7530759727051439,
1580,global_visits,0,0.7332536214936116,
1590,global_visits,0,0.7531642646809118,
1600,global_visits,0,0.752538194307375,
1610,global_visits,0,0.7565889231344887,
1620,global_visits,0,0.7165038310384055,
1630,global_visits,0,0.7489380221080832,
1640,global_visits,0,0.7537812383054661,
1650,global_visits,0,0.7306225206161248,
1660,global_visits,0,0.74399741718595,
1670,global_visits,0,0.7403089530108904,
1680,global_visits,0,0.7591531361516353,
1690,global_visits,0,0.7309360909058036,
1700,global_visits,0,0.7453774475221842,
1710,global_visits,0,0.7138240357985435,
1720,global_visits,0,0.7759821218336267,
1730,global_visits,0,0.7284318094116564,
1740,global_visits,0,0.7536747528317331,
1750,global_visits,0,0.7085313331791596,
1760,global_visits,0,0.7443018907266463,
1770,global_visits,0,0.7458087404462201,
1780,global_visits,0,0.7359954886681148,
1790,global_visits,0,0.724841804167168,
1800,global_visits,0,0.7275521002714402,
1810,global_visits,0,0.7399975231328533,
1820,global_visits,0,0.7653774528910731,
1830,global_visits,0,0.7402228014467642,
1840,global_visits,0,0.7214669102817872,
1850,global_visits,0,0.7231107463395041,
1860,global_visits,0,0.7364856429093294,
1870,global_visits,0,0.7461426446455057,
1880,global_visits,0,0.7380513539460818,
1890,global_visits,0,0.7183659890726926,
1900,global_visits,0,0.7224167178998062,
1910,global_visits,0,0.7179357663544774,
1920,global_visits,0,0.7327880819852872,
1930,global_visits,0,0.740967664660479,
1940,global_visits,0,0.7159499995543133,
1950,global_visits,0,0.7429149040530714,
1960,global_visits,0,0.7328276795986799,
1970,global_visits,0,0.7367414220876505,
1980,global_visits,0,0.7589219717062043,
1990,global_visits,0,0.7415065132640688,
2000,global_visits,0,0.7282199086700114,
2010,global_visits,0,0.7285233120048868,
2020,global_visits,0,0.737769354726634,
2030,global_visits,0,0.7266156702256872,
2040,global_visits,0,0.7283964926215472,
2050,global_visits,0,0.7331027224807869,
2060,global_visits,0,0.7467515917268983,
2070,global_visits,0,0.7005417120277695,
2080,global_visits,0,0.735382795866844,
2090,global_visits,0,0.7295614115986737,
2100,global_visits,0,0.7438657818769112,
2110,global_visits,0,0.7489829707505802,
2120,global_visits,0,0.7439540738526791,
2130,global_visits,0,0.7606653369003133,
2140,global_visits,0,0.7677784595289499,
2150,global_visits,0,0.704368232746793,
2160,global_visits,0,0.7209425094562842,
2170,global_visits,0,0.7517917257854236,
2180,global_visits,0,0.7345132536814312,
2190,global_visits,0,0.7305508168300854,
2200,global_visits,0,0.7326056119022315,
2210,global_visits,0,0.7511758223666902,
2220,global_visits,0,0.755363537531947,
2230,global_visits,0,0.7280759659945275,
2240,global_visits,0,0.7298567883903875,
2250,global_visits,0,0.726442296891614,
2260,global_visits,0,0.7398171934614393,
2270,global_visits,0,0.7254641288208266,
2280,global_visits,0,0.746441232054682,
2290,global_visits,0,0.7320881674140693,
2300,global_visits,0,0.7306696096702634,
2310,global_visits,0,0.7409821124385658,
2320,global_visits,0,0.7444848959131072,
2330,global_visits,0,0.7441327982158565,
2340,global_visits,0,0.7428512268101937,
2350,global_visits,0,0.7479684156838626,
2360,global_visits,0,0.7281460644723303,
2370,global_visits,0,0.7302008595444764,
2380,global_visits,0,0.7563732766729654,
2390,global_visits,0,0.7142922508219147,
2400,global_visits,0,0.7456599818450371,
2410,global_visits,0,0.7363652447609148,
2420,global_visits,0,0.7538689951788182,
2430,global_visits,0,0.7456407181412512,
2440,global_visits,0,0.7227559731281961,
2450,global_visits,0,0.7293505810628496,
2460,global_visits,0,0.7617847721325273,
2470,global_visits,0,0.7440953410141056,
2480,global_visits,0,0.7500050172580437,
2490,global_visits,0,0.7609730210584722,
2500,global_visits,0,0.7478234028025579,
2510,global_visits,0,0.7445458976419275,
2520,global_visits,0,0.7355251332340913,
2530,global_visits,0,0.7565022364679468,
2540,global_visits,0,0.7366798852564145,
2550,global_visits,0,0.7564535421055716,
2560,global_visits,0,0.7399675573718483,
2570,global_visits,0,0.7418853661058513,
2580,global_visits,0,0.7692612296190386,
2590,global_visits,0,0.7471689719762526,
2600,global_visits,0,0.7570705157301258,
2610,global_visits,0,0.7425804647513701,
2620,global_visits,0,0.7579512950761629,
2630,global_visits,0,0.7458681368668039,
2640,global_visits,0,0.7581765733900738,
2650,global_visits,0,0.7116927210146589,
2660,global_visits,0,0.7617382181817938,
2670,global_visits,0,0.7599087014235586,
2680,global_visits,0,0.7550167908638006,
2690,global_visits,0,0.769184174803895,
2700,global_visits,0,0.7653587242906923,
2710,global_visits,0,0.7564749462209992,
2720,global_visits,0,0.7615921350946682,
2730,global_visits,0,0.7694977450935738,
2740,global_visits,0,0.7379443333699331,
2750,global_visits,0,0.7799766648586086,
2760,global_visits,0,0.7664160875882651,
2770,global_visits,0,0.7583247968888411,
2780,global_visits,0,0.7603795919609873,
2790,global_visits,0,0.7637748197559748,
2800,global_visits,0,0.7643521957671364,
2810,global_visits,0,0.7369276378915739,
2820,global_visits,0,0.7716317353925053,
2830,global_visits,0,0.7572786707518926,
2840,global_visits,0,0.7514572864837223,
2850,global_visits,0,0.7497647560636302,
2860,global_visits,0,0.7531599838586178,
2870,global_visits,0,0.7472016132523045,
2880,global_visits,0,0.7539037768665118,
2890,global_visits,0,0.7406171722724544,
2900,global_visits,0,0.7509296750407568,
2910,global_visits,0,0.7705663455517708,
2920,global_visits,0,0.7615455811439347,
2930,global_visits,0,0.7729245439587924,
2940,global_visits,0,0.7620448321341318,
2950,global_visits,0,0.7551569878194062,
2960,global_visits,0,0.7485431161809668,
2970,global_visits,0,0.7916419077161976,
2980,global_visits,0,0.7644913225169212,
2990,global_visits,0,0.7766627727020481,
3000,global_visits,0,0.760587746982754,
1,global_visits,1,1.031599699012446,
10,global_visits,1,1.013880837235435,
20,global_visits,1,1.0235378389716114,
30,global_visits,1,1.0275591371401358,
40,global_visits,1,0.999586633912001,
50,global_visits,1,0.9960645867336737,
60,global_visits,1,0.9816820914344717,
70,global_visits,1,1.005584602131707,
80,global_visits,1,0.9975227420908723,
90,global_visits,1,0.9759489991420693,
100,global_visits,1,0.9645507726234257,
110,global_visits,1,0.9641986749261751,
120,global_visits,1,0.9727597859572068,
130,global_visits,1,0.9192216722703339,
140,global_visits,1,0.9029507988957182,
150,global_visits,1,0.9377137577138281,
160,global_visits,1,0.9381247167282574,
170,global_visits,1,0.9247011257960569,
180,global_visits,1,0.9404829151352789,
190,global_visits,1,0.9288107159403491,
200,global_visits,1,0.9267072265058278,
210,global_visits,1,0.9177940177775454,
220,global_visits,1,0.901034060367536,
230,global_visits,1,0.8973750268510656,
240,global_visits,1,0.9138123172224137,
250,global_visits,1,0.8891761804720879,
260,global_visits,1,0.8730717240942045,
270,global_visits,1,0.9125896071339294,
280,global_visits,1,0.9035688427260933,
290,global_visits,1,0.9013577976120182,
300,global_visits,1,0.8737668227397233,
310,global_visits,1,0.9017200622640722,
320,global_visits,1,0.866908409083587,
330,global_visits,1,0.8769763698341926,
340,global_visits,1,0.8731509193209899,
350,global_visits,1,0.8426639676439045,
360,global_visits,1,0.8767125641127098,
370,global_visits,1,0.8858216204963139,
380,global_visits,1,0.8620074017748465,
390,global_visits,1,0.8704609571263244,
400,global_visits,1,0.8497872572273444,
410,global_visits,1,0.8505310502352383,
420,global_visits,1,0.8715670147862724,
430,global_visits,1,0.8560886287819258,
440,global_visits,1,0.865990172535799,
450,global_visits,1,0.8567542967688553,
460,global_visits,1,0.8491520901048251,
470,global_visits,1,0.8481444913754483,
480,global_visits,1,0.8208569198380289,
490,global_visits,1,0.8587898281372155,
500,global_visits,1,0.8005454845911029,
510,global_visits,1,0.8403079096485246,
520,global_visits,1,0.833664607351496,
530,global_visits,1,0.856119129646336,
540,global_visits,1,0.840181090265185,
550,global_visits,1,0.8060837994340044,
560,global_visits,1,0.8188031949717036,
570,global_visits,1,0.8109858769485658,
580,global_visits,1,0.8226388124397097,
590,global_visits,1,0.8396240481636301,
600,global_visits,1,0.8228640907536207,
610,global_visits,1,0.8047637006207697,
620,global_visits,1,0.8315916187813848,
630,global_visits,1,0.8144795636741247,
640,global_visits,1,0.7821042339216255,
650,global_visits,1,0.8161233997318416,
660,global_visits,1,0.8264653331587333,
670,global_visits,1,0.827698210202021,
680,global_visits,1,0.8322968843817069,
690,global_visits,1,0.8080717066458103,
700,global_visits,1,0.8170437766912713,
710,global_visits,1,0.8054791331758953,
720,global_visits,1,0.8056455501726276,
730,global_visits,1,0.8274445714353416,
740,global_visits,1,0.7853341149257016,
750,global_visits,1,0.792691779572035,
760,global_visits,1,0.7987678728127054,
770,global_visits,1,0.8248033036030513,
780,global_visits,1,0.7776639501955103,
790,global_visits,1,0.7779673535303857,
800,global_visits,1,0.8072021644603975,
810,global_visits,1,0.8205770610302228,
820,global_visits,1,0.8010286824949766,
830,global_visits,1,0.7858831304840947,
840,global_visits,1,0.8045608966281073,
850,global_visits,1,0.7622353287593597,
860,global_visits,1,0.7910886113335316,
870,global_visits,1,0.795628424196039,
880,global_visits,1,0.7965386342006653,
890,global_visits,1,0.7948461037805732,
900,global_visits,1,0.7825670979158925,
910,global_visits,1,0.7984564429346683,
920,global_visits,1,0.7955898967884671,
930,global_visits,1,0.775141475203398,
940,global_visits,1,0.7873129253885249,
950,global_visits,1,0.8280048241543589,
960,global_visits,1,0.7812764297612471,
970,global_visits,1,0.7930369209319448,
980,global_visits,1,0.7573252247016367,
990,global_visits,1,0.7767173531949538,
1000,global_visits,1,0.7678041444666714,
1010,global_visits,1,0.7502516996863928,
1020,global_visits,1,0.7373760541067647,
1030,global_visits,1,0.7835666701021076,
1040,global_visits,1,0.7779898278516342,
1050,global_visits,1,0.7877838159259536,
1060,global_visits,1,0.7650360572510415,
1070,global_visits,1,0.7582557686158697,
1080,global_visits,1,0.7807102909107098,
1090,global_visits,1,0.773411487581555,
1100,global_visits,1,0.7901521812877785,
1110,global_visits,1,0.7826869609618914,
1120,global_visits,1,0.8083408633963973,
1130,global_visits,1,0.7761025199820413,
1140,global_visits,1,0.7648412798015407,
1150,global_visits,1,0.777834648015526,
1160,global_visits,1,0.7422305074647717,
1170,global_visits,1,0.753668331596808,
1180,global_visits,1,0.7538053179349511,
1190,global_visits,1,0.7670432281666333,
1200,global_visits,1,0.7585409784527801,
1210,global_visits,1,0.7667205611279719,
1220,global_visits,1,0.7661239214130244,
1230,global_visits,1,0.7513598977579825,
1240,global_visits,1,0.7473974609066367,
1250,global_visits,1,0.770918443248032,
1260,global_visits,1,0.7590798270563699,
1270,global_visits,1,0.7603421347582469,
1280,global_visits,1,0.762396929830393,
1290,global_visits,1,0.7556166411952212,
1300,global_visits,1,0.746595876787385,
1310,global_visits,1,0.7441402896556131,
1320,global_visits,1,0.7312352134173956,
1330,global_visits,1,0.7495314512055682,
1340,global_visits,1,0.776829189697791,
1350,global_visits,1,0.765264546182415,
1360,global_visits,1,0.7651275598442719,
1370,global_visits,1,0.7625644170329462,
1380,global_visits,1,0.7320480346972715,
1390,global_visits,1,0.7643452394288062,
1400,global_visits,1,0.7574573951140806,
1410,global_visits,1,0.780078334405653,
1420,global_visits,1,0.7579272154456884,
1430,global_visits,1,0.7466659752651879,
1440,global_visits,1,0.7595223571410301,
1450,global_visits,1,0.7423220100580021,
1460,global_visits,1,0.7486426453163695,
1470,global_visits,1,0.74419112442963,
1480,global_visits,1,0.7568810893087399,
1490,global_visits,1,0.7294565314331773,
1500,global_visits,1,0.7656674786536826,
1510,global_visits,1,0.7488780905850838,
1520,global_visits,1,0.7480369088524395,
1530,global_visits,1,0.7594939966882617,
1540,global_visits,1,0.7372941833659219,
1550,global_visits,1,0.7434484016275569,
1560,global_visits,1,0.748839563177512,
1570,global_visits,1,0.7692687210587952,
1580,global_visits,1,0.7374413366588684,
1590,global_visits,1,0.7576259525224547,
1600,global_visits,1,0.7535265293329658,
1610,global_visits,1,0.7526559169417322,
1620,global_visits,1,0.7548182676934321,
1630,global_visits,1,0.7143222165829197,
1640,global_visits,1,0.7294485048900157,
1650,global_visits,1,0.7278635301494774,
1660,global_visits,1,0.7248599976651331,
1670,global_visits,1,0.733695081372451,
1680,global_visits,1,0.7745828277936067,
1690,global_visits,1,0.7464439075687395,
1700,global_visits,1,0.7460918098714888,
1710,global_visits,1,0.7062512597931025,
1720,global_visits,1,0.7008408345393615,
1730,global_visits,1,0.7319345928861978,
1740,global_visits,1,0.731308522512661,
1750,global_visits,1,0.7372476294151884,
1760,global_visits,1,0.7322187325172873,
1770,global_visits,1,0.7448011417168434,
1780,global_visits,1,0.7392537301249593,
1790,global_visits,1,0.7405160378268363,
1800,global_visits,1,0.7041194099058128,
1810,global_visits,1,0.7257814448303836,
1820,global_visits,1,0.7456920880176838,
1830,global_visits,1,0.7281396432374052,
1840,global_visits,1,0.7300574519714083,
1850,global_visits,1,0.7380706176498677,
1860,global_visits,1,0.7241285120236842,
1870,global_visits,1,0.7495378724404933,
1880,global_visits,1,0.7231797746114861,
1890,global_visits,1,0.7192173377601403,
1900,global_visits,1,0.7284633804818874,
1910,global_visits,1,0.7075745692237998,
1920,global_visits,1,0.7384237855529392,
1930,global_visits,1,0.7340798203457535,
1940,global_visits,1,0.7130540227495228,
1950,global_visits,1,0.7400483579068702,
1960,global_visits,1,0.749783484664011,
1970,global_visits,1,0.7240027628461654,
1980,global_visits,1,0.7677570554135222,
1990,global_visits,1,0.7454202557530394,
2000,global_visits,1,0.7477490235014717,
2010,global_visits,1,0.7291006880160484,
2020,global_visits,1,0.7319479704584637,
2030,global_visits,1,0.7334548201780375,
2040,global_visits,1,0.7369576036525789,
2050,global_visits,1,0.74516661698636,
2060,global_visits,1,0.726929240515366,
2070,global_visits,1,0.7683355016305047,
2080,global_visits,1,0.7601072245929377,
2090,global_visits,1,0.7494720547859739,
2100,global_visits,1,0.7156193059724902,
2110,global_visits,1,0.7366552705235243,
2120,global_visits,1,0.7448054225401268,
2130,global_visits,1,0.7604502255412058,
2140,global_visits,1,0.7497369307132775,
2150,global_visits,1,0.7260302676713639,
2160,global_visits,1,0.7546095775692496,
2170,global_visits,1,0.7451778541469842,
2180,global_visits,1,0.7181642552858509,
2190,global_visits,1,0.7251403915763444,
2200,global_visits,1,0.7439845747170892,
2210,global_visits,1,0.7255026562283984,
2220,global_visits,1,0.7329191821919103,
2230,global_visits,1,0.700651408118965,
2240,global_visits,1,0.733633544541215,
2250,global_visits,1,0.7464899264170572,
2260,global_visits,1,0.7102597154927661,
2270,global_visits,1,0.7471261637453974,
2280,global_visits,1,0.7390348730459735,
2290,global_visits,1,0.7217269702833917,
2300,global_visits,1,0.778093102708894,
2310,global_visits,1,0.7462362876503779,
2320,global_visits,1,0.7513240458654575,
2330,global_visits,1,0.7464615659642888,
2340,global_visits,1,0.7587700024875588,
2350,global_visits,1,0.7192328557440479,
2360,global_visits,1,0.7241836276209845,
2370,global_visits,1,0.7449161888371432,
2380,global_visits,1,0.7465600248948601,
2390,global_visits,1,0.7507183094015275,
2400,global_visits,1,0.7342323246678042,
2410,global_visits,1,0.7384200398330609,
2420,global_visits,1,0.7544463711899798,
2430,global_visits,1,0.7583601136789504,
2440,global_visits,1,0.755601123212303,
2450,global_visits,1,0.7417960039242626,
2460,global_visits,1,0.7441247716726949,
2470,global_visits,1,0.7539968847679788,
2480,global_visits,1,0.7310045840753698,
2490,global_visits,1,0.7462384280620196,
2500,global_visits,1,0.7393211530887047,
2510,global_visits,1,0.6944517061124174,
2520,global_visits,1,0.7690552150089136,
2530,global_visits,1,0.738157304317399,
2540,global_visits,1,0.7761977682961394,
2550,global_visits,1,0.7483622514061476,
2560,global_visits,1,0.7576377247864841,
2570,global_visits,1,0.7551527069961228,
2580,global_visits,1,0.7375708315572549,
2590,global_visits,1,0.7554855409895875,
2600,global_visits,1,0.7568554043710183,
2610,global_visits,1,0.7382070688855951,
2620,global_visits,1,0.7317301835852987,
2630,global_visits,1,0.7491263783236484,
2640,global_visits,1,0.7587539494012354,
2650,global_visits,1,0.7542729978559066,
2660,global_visits,1,0.7770014928270328,
2670,global_visits,1,0.7651334459767813,
2680,global_visits,1,0.7327875468828715,
2690,global_visits,1,0.7609853284249173,
2700,global_visits,1,0.7584708799759667,
2710,global_visits,1,0.7466616944428939,
2720,global_visits,1,0.7513679243021336,
2730,global_visits,1,0.7498123802201846,
2740,global_visits,1,0.7281310815918278,
2750,global_visits,1,0.7782841344385165,
2760,global_visits,1,0.7705743720949325,
2770,global_visits,1,0.7565247107891953,
2780,global_visits,1,0.765085821820227,
2790,global_visits,1,0.751584105867062,
2800,global_visits,1,0.7784414546862664,
2810,global_visits,1,0.7382975012730046,
2820,global_visits,1,0.7678357155378919,
2830,global_visits,1,0.7649397387331014,
2840,global_visits,1,0.7494907833873441,
2850,global_visits,1,0.7296684321758118,
2860,global_visits,1,0.7541483188842086,
2870,global_visits,1,0.7707225955936998,
2880,global_visits,1,0.7572990046614994,
2890,global_visits,1,0.7588058543810732,
2900,global_visits,1,0.7681888834409634,
2910,global_visits,1,0.7596866337271102,
2920,global_visits,1,0.768384731096285,
2930,global_visits,1,0.7481514208703235,
2940,global_visits,1,0.7696764694567513,
2950,global_visits,1,0.7690798297418038,
2960,global_visits,1,0.7525938450080805,
2970,global_visits,1,0.7745004219503482,
2980,global_visits,1,0.78268000462554,
2990,global_visits,1,0.754433528721119,
3000,global_visits,1,0.7642275167954384,
1,global_visits,5,0.900087463367969,
10,global_visits,5,0.9118094271310948,
20,global_visits,5,0.9176896727164436,
30,global_visits,5,0.8991387259557708,
40,global_visits,5,0.9192848144117853,
50,global_visits,5,0.9159484479339763,
60,global_visits,5,0.8998043939427003,
70,global_visits,5,0.8561271561904871,
80,global_visits,5,0.9211833594420025,
90,global_visits,5,0.9500864065843704,
100,global_visits,5,0.9091194649364294,
110,global_visits,5,0.9459281220777029,
120,global_visits,5,0.7962379063808367,
130,global_visits,5,0.8923980349339917,
140,global_visits,5,0.8449542079857544,
150,global_visits,5,0.9071042674776759,
160,global_visits,5,0.8307573933870707,
170,global_visits,5,0.9090515068702683,
180,global_visits,5,0.9178673268738002,
190,global_visits,5,0.8992869494545381,
200,global_visits,5,0.8997466028313426,
210,global_visits,5,0.9190413425999093,
220,global_visits,5,0.8703940692669736,
230,global_visits,5,0.8993945051340919,
240,global_visits,5,0.8600713995438678,
250,global_visits,5,0.9014300365024521,
260,global_visits,5,0.8497396330717795,
270,global_visits,5,0.8932017594648851,
280,global_visits,5,0.8852859825111761,
290,global_visits,5,0.906772503690032,
300,global_visits,5,0.8749146184256951,
310,global_visits,5,0.8723616425691727,
320,global_visits,5,0.8511977884289781,
330,global_visits,5,0.8571957566486841,
340,global_visits,5,0.8594950937385271,
350,global_visits,5,0.8303769352370516,
360,global_visits,5,0.860620415102261,
370,global_visits,5,0.8353084434102023,
380,global_visits,5,0.8798370298498632,
390,global_visits,5,0.8792302231801123,
400,global_visits,5,0.8427057056699283,
410,global_visits,5,0.8685067613973807,
420,global_visits,5,0.8739862149231037,
430,global_visits,5,0.8391734915367977,
440,global_visits,5,0.8595154276481338,
450,global_visits,5,0.9057659751664762,
460,global_visits,5,0.8802875864776851,
470,global_visits,5,0.8393500754883334,
480,global_visits,5,0.8213470740802329,
490,global_visits,5,0.8874697373783036,
500,global_visits,5,0.8634099064333185,
510,global_visits,5,0.8608173329634035,
520,global_visits,5,0.8630872393946571,
530,global_visits,5,0.8219833114085731,
540,global_visits,5,0.8664824671896447,
550,global_visits,5,0.8553186157338946,
560,global_visits,5,0.8150762033900616,
570,global_visits,5,0.8308387290254977,
580,global_visits,5,0.7872203525904631,
590,global_visits,5,0.857608856074755,
600,global_visits,5,0.8418950248016941,
610,global_visits,5,0.7910854007170585,
620,global_visits,5,0.8737336463622452,
630,global_visits,5,0.7763893351281776,
640,global_visits,5,0.8245475244257197,
650,global_visits,5,0.8799467259410587,
660,global_visits,5,0.7414497923585319,
670,global_visits,5,0.8568752300216644,
680,global_visits,5,0.8529422238289079,
690,global_visits,5,0.8537935725163557,
700,global_visits,5,0.8577854400262908,
710,global_visits,5,0.8155663576312762,
720,global_visits,5,0.8387454092302242,
730,global_visits,5,0.916794980695725,
740,global_visits,5,0.8607504451030632,
750,global_visits,5,0.7847850993682979,
760,global_visits,5,0.8650558829026771,
770,global_visits,5,0.7729657468804216,
780,global_visits,5,0.858783942006685,
790,global_visits,5,0.8512700273184226,
800,global_visits,5,0.8106846140263215,
810,global_visits,5,0.8549584914934822,
820,global_visits,5,0.8316820511697838,
830,global_visits,5,0.8186003909800306,
840,global_visits,5,0.8511919022974581,
850,global_visits,5,0.8563385218297164,
860,global_visits,5,0.8401944678384403,
870,global_visits,5,0.8143345507938093,
880,global_visits,5,0.8232680934316985,
890,global_visits,5,0.8463395893510928,
900,global_visits,5,0.8358210719726653,
910,global_visits,5,0.8267414462476506,
920,global_visits,5,0.8406450244662622,
930,global_visits,5,0.7865182976076035,
940,global_visits,5,0.8364278786424162,
950,global_visits,5,0.8204502416478725,
960,global_visits,5,0.7719105239944906,
970,global_visits,5,0.8397257177126534,
980,global_visits,5,0.8474456470110407,
990,global_visits,5,0.8617601842440816,
1000,global_visits,5,0.7793859112751811,
1010,global_visits,5,0.7578506957339499,
1020,global_visits,5,0.8297947433001909,
1030,global_visits,5,0.7819592210413102,
1040,global_visits,5,0.8677875831223769,
1050,global_visits,5,0.8079957220374769,
1060,global_visits,5,0.8826308020042042,
1070,global_visits,5,0.8124574098790198,
1080,global_visits,5,0.848943399981632,
1090,global_visits,5,0.8350692524216097,
1100,global_visits,5,0.8508317780570458,
1110,global_visits,5,0.8459104368386985,
1120,global_visits,5,0.8541590477858723,
1130,global_visits,5,0.8234457475890551,
1140,global_visits,5,0.7947974094191874,
1150,global_visits,5,0.7899247625632153,
1160,global_visits,5,0.7825376672582927,
1170,global_visits,5,0.8048166758074178,
1180,global_visits,5,0.8279957274063658,
1190,global_visits,5,0.8415959022901021,
1200,global_visits,5,0.8564583848757152,
1210,global_visits,5,0.8283092976960447,
1220,global_visits,5,0.8159906942179713,
1230,global_visits,5,0.8480149964790407,
1240,global_visits,5,0.8303052314510122,
1250,global_visits,5,0.8353250315999308,
1260,global_visits,5,0.8062555674608305,
1270,global_visits,5,0.817811114227224,
1280,global_visits,5,0.8587191945579864,
1290,global_visits,5,0.8506765982209377,
1300,global_visits,5,0.7882333023489441,
1310,global_visits,5,0.8586705001956112,
1320,global_visits,5,0.8277228249359005,
1330,global_visits,5,0.7664241141314267,
1340,global_visits,5,0.84031540109026,
1350,global_visits,5,0.7876366626339966,
1360,global_visits,5,0.815580805409363,
1370,global_visits,5,0.7778721052182664,
1380,global_visits,5,0.8041237175735407,
1390,global_visits,5,0.8049943299647744,
1400,global_visits,5,0.8135656079506095,
1410,global_visits,5,0.8138101499683064,
1420,global_visits,5,0.8147792212901113,
1430,global_visits,5,0.8543762995566215,
1440,global_visits,5,0.8286533688501336,
1450,global_visits,5,0.8217553575806047,
1460,global_visits,5,0.727180203767988,
1470,global_visits,5,0.8157675563157021,
1480,global_visits,5,0.7487550169226118,
1490,global_visits,5,0.8122160784787855,
1500,global_visits,5,0.7831862119530779,
1510,global_visits,5,0.8138893451950917,
1520,global_visits,5,0.8364321594656996,
1530,global_visits,5,0.8036843981063431,
1540,global_visits,5,0.8376752034637907,
1550,global_visits,5,0.8414225289560289,
1560,global_visits,5,0.8383895658130953,
1570,global_visits,5,0.8955888534280803,
1580,global_visits,5,0.7931567839789331,
1590,global_visits,5,0.8526259780251717,
1600,global_visits,5,0.8605417549788807,
1610,global_visits,5,0.7930005339370041,
1620,global_visits,5,0.7906717661885718,
1630,global_visits,5,0.8422059195773155,
1640,global_visits,5,0.838429163426488,
1650,global_visits,5,0.8036753013573605,
1660,global_visits,5,0.803460189998253,
1670,global_visits,5,0.8533018129669045,
1680,global_visits,5,0.8734083038095264,
1690,global_visits,5,0.7846941318784726,
1700,global_visits,5,0.8381755246598086,
1710,global_visits,5,0.8310035407139935,
1720,global_visits,5,0.8418447251310823,
1730,global_visits,5,0.8079614754531885,
1740,global_visits,5,0.8211608582772989,
1750,global_visits,5,0.7887844583189789,
1760,global_visits,5,0.8134703596375008,
1770,global_visits,5,0.8307691656511,
1780,global_visits,5,0.8175018247608286,
1790,global_visits,5,0.8113963008615688,
1800,global_visits,5,0.8172765464469176,
1810,global_visits,5,0.8134216652751256,
1820,global_visits,5,0.8194490641534209,
1830,global_visits,5,0.805653041614363,
1840,global_visits,5,0.86950579848118,
1850,global_visits,5,0.8754743360422967,
1860,global_visits,5,0.827501827445273,
1870,global_visits,5,0.8133242765503752,
1880,global_visits,5,0.8390279435530772,
1890,global_visits,5,0.8246352812990718,
1900,global_visits,5,0.7917403666467688,
1910,global_visits,5,0.7381027238235038,
1920,global_visits,5,0.8416895452949742,
1930,global_visits,5,0.8268859240265396,
1940,global_visits,5,0.8343613113072301,
1950,global_visits,5,0.784304576979471,
1960,global_visits,5,0.8186870776475619,
1970,global_visits,5,0.8191761616829556,
1980,global_visits,5,0.8351345349737134,
1990,global_visits,5,0.8584800035693938,
2000,global_visits,5,0.8126992763826593,
2010,global_visits,5,0.7729550448232025,
2020,global_visits,5,0.8120143446919439,
2030,global_visits,5,0.8249884492021433,
2040,global_visits,5,0.8192746206135268,
2050,global_visits,5,0.8113101492974426,
2060,global_visits,5,0.8181594662045963,
2070,global_visits,5,0.7726425447393446,
2080,global_visits,5,0.8126313183164982,
2090,global_visits,5,0.8300863743720264,
2100,global_visits,5,0.7733376433848633,
2110,global_visits,5,0.8633729843349727,
2120,global_visits,5,0.7403940343701851,
2130,global_visits,5,0.821016915601815,
2140,global_visits,5,0.8177586741449705,
2150,global_visits,5,0.8450473158882108,
2160,global_visits,5,0.8702223012421264,
2170,global_visits,5,0.8405369336842927,
2180,global_visits,5,0.8445876625114064,
2190,global_visits,5,0.8229154606320321,
2200,global_visits,5,0.8399402939693452,
2210,global_visits,5,0.8624638445361672,
2220,global_visits,5,0.7931712317570199,
2230,global_visits,5,0.8193152884327404,
2240,global_visits,5,0.8555465695628524,
2250,global_visits,5,0.8007643416720676,
2260,global_visits,5,0.8079068949592934,
2270,global_visits,5,0.7651885615740817,
2280,global_visits,5,0.8272016347278601,
2290,global_visits,5,0.8197069837433837,
2300,global_visits,5,0.8228871001792637,
2310,global_visits,5,0.8248830339342312,
2320,global_visits,5,0.8217425151117439,
2330,global_visits,5,0.8584141859148744,
2340,global_visits,5,0.8303036261427756,
2350,global_visits,5,0.7847187466113628,
2360,global_visits,5,0.8095903286304029,
2370,global_visits,5,0.8295700000896851,
2380,global_visits,5,0.8402741981686308,
2390,global_visits,5,0.8418693398639725,
2400,global_visits,5,0.7897385467602813,
2410,global_visits,5,0.7729389917368792,
2420,global_visits,5,0.8338267435269238,
2430,global_visits,5,0.8180347872328984,
2440,global_visits,5,0.8284163182731827,
2450,global_visits,5,0.8588160481803211,
2460,global_visits,5,0.8243067281288905,
2470,global_visits,5,0.8320855187444565,
2480,global_visits,5,0.7947289162506106,
2490,global_visits,5,0.8074879094017025,
2500,global_visits,5,0.8211469456026173,
2510,global_visits,5,0.7404652030538088,
2520,global_visits,5,0.7993377573850999,
2530,global_visits,5,0.7857375825013637,
2540,global_visits,5,0.8033103611912491,
2550,global_visits,5,0.8493944917128591,
2560,global_visits,5,0.840285435329255,
2570,global_visits,5,0.876223480079295,
2580,global_visits,5,0.7977040882821864,
2590,global_visits,5,0.8438176494623857,
2600,global_visits,5,0.8152281726096966,
2610,global_visits,5,0.852144385430524,
2620,global_visits,5,0.8466943625633903,
2630,global_visits,5,0.8281434158027174,
2640,global_visits,5,0.8346598987164064,
2650,global_visits,5,0.8258248150090886,
2660,global_visits,5,0.7767858463655095,
2670,global_visits,5,0.7960805861340763,
2680,global_visits,5,0.8247583549625332,
2690,global_visits,5,0.8108943743573143,
2700,global_visits,5,0.8179486356687722,
2710,global_visits,5,0.8435153163333311,
2720,global_visits,5,0.8180369276445401,
2730,global_visits,5,0.8410008678843806,
2740,global_visits,5,0.8632798764335057,
2750,global_visits,5,0.8444549569965467,
2760,global_visits,5,0.7632841304123446,
2770,global_visits,5,0.8696888036676409,
2780,global_visits,5,0.8235752424874416,
2790,global_visits,5,0.7944865146445554,
2800,global_visits,5,0.836256110617569,
2810,global_visits,5,0.8001029545084215,
2820,global_visits,5,0.8360896936208366,
2830,global_visits,5,0.8250141341408543,
2840,global_visits,5,0.8730455040550567,
2850,global_visits,5,0.7496748587796258,
2860,global_visits,5,0.8701982216126414,
2870,global_visits,5,0.8436828035358843,
2880,global_visits,5,0.8645625180449894,
2890,global_visits,5,0.8604630948555005,
2900,global_visits,5,0.8401313256989678,
2910,global_visits,5,0.8214139619415626,
2920,global_visits,5,0.8638583226504881,
2930,global_visits,5,0.8727816983335739,
2940,global_visits,5,0.8395641166426095,
2950,global_visits,5,0.8480471026526768,
2960,global_visits,5,0.8358167911503713,
2970,global_visits,5,0.8510313714332352,
2980,global_visits,5,0.8892393226145288,
2990,global_visits,5,0.8547300025630982,
3000,global_visits,5,0.8610313741176796,

==> results/monoblock/covid19/heuristics2/cumulative_budget_utilization.csv <==
task,cumulative_budget, heuristic, c0, step
0,0.00013698633814260996,bin_visits,100,2
100,0.013835620152403593,bin_visits,100,2
200,0.027534253966664573,bin_visits,100,2
300,0.041232887780925556,bin_visits,100,2
400,0.05079250079232292,bin_visits,100,2
500,0.06076307281814811,bin_visits,100,2
600,0.07004871315326061,bin_visits,100,2
700,0.078130907103675,bin_visits,100,2
800,0.08429529232009275,bin_visits,100,2
900,0.09248504195006438,bin_visits,100,2
1000,0.09810148181391166,bin_visits,100,2
1100,0.10426586703032942,bin_visits,100,2
1200,0.11029326590860455,bin_visits,100,2
1300,0.11604669211059446,bin_visits,100,2
1400,0.12097820028372866,bin_visits,100,2
1500,0.126868612823861,bin_visits,100,2
1600,0.13248505268770772,bin_visits,100,2
1700,0.14015628762369348,bin_visits,100,2
1800,0.1554104655199092,bin_visits,100,2
1900,0.17000914238399717,bin_visits,100,2
2000,0.18392288755737213,bin_visits,100,2
2100,0.1949893502883377,bin_visits,100,2
2200,0.20681886973098834,bin_visits,100,2
2300,0.21976354358258135,bin_visits,100,2
2400,0.23650423728879824,bin_visits,100,2
2500,0.2546929193974134,bin_visits,100,2
2600,0.2631170440903009,bin_visits,100,2
2700,0.2728816015060292,bin_visits,100,2
2800,0.28412357798274096,bin_visits,100,2
2900,0.29027779624437466,bin_visits,100,2
3000,0.2950915817831675,bin_visits,100,2
3100,0.29870192093726217,bin_visits,100,2
3200,0.30083484103037333,bin_visits,100,2
3300,0.30485613919889587,bin_visits,100,2
3400,0.30740001830643493,bin_visits,100,2
3500,0.309943897413974,bin_visits,100,2
3600,0.3111473437986722,bin_visits,100,2
3700,0.3111473437986722,bin_visits,100,2
3800,0.3160981156756077,bin_visits,100,2
3900,0.32091190121440055,bin_visits,100,2
4000,0.3246592267066378,bin_visits,100,2
4100,0.3279955931844472,bin_visits,100,2
4200,0.32933602590728805,bin_visits,100,2
4300,0.3354902441689217,bin_visits,100,2
4400,0.3354902441689217,bin_visits,100,2
4500,0.3369676632299052,bin_visits,100,2
4600,0.338308095952746,bin_visits,100,2
4700,0.33951154233744424,bin_visits,100,2
4800,0.34191843510684067,bin_visits,100,2
4900,0.34191843510684067,bin_visits,100,2
5000,0.34191843510684067,bin_visits,100,2
5100,0.34191843510684067,bin_visits,100,2
5200,0.34459930055252236,bin_visits,100,2
5300,0.3458027469372206,bin_visits,100,2
5400,0.3458027469372206,bin_visits,100,2
5500,0.3470061933219188,bin_visits,100,2
5600,0.348209639706617,bin_visits,100,2
5700,0.348209639706617,bin_visits,100,2
5800,0.348209639706617,bin_visits,100,2
5900,0.348209639706617,bin_visits,100,2
6000,0.350753518814156,bin_visits,100,2
6100,0.350753518814156,bin_visits,100,2
6200,0.350753518814156,bin_visits,100,2
6300,0.350753518814156,bin_visits,100,2
6400,0.3519569651988542,bin_visits,100,2
6500,0.3519569651988542,bin_visits,100,2
6600,0.3519569651988542,bin_visits,100,2
6700,0.3519569651988542,bin_visits,100,2
6800,0.3519569651988542,bin_visits,100,2
6900,0.3519569651988542,bin_visits,100,2
7000,0.3519569651988542,bin_visits,100,2
7100,0.3519569651988542,bin_visits,100,2
7200,0.3519569651988542,bin_visits,100,2
7300,0.3519569651988542,bin_visits,100,2
7400,0.3519569651988542,bin_visits,100,2
7500,0.3519569651988542,bin_visits,100,2
7600,0.3519569651988542,bin_visits,100,2
7700,0.3519569651988542,bin_visits,100,2
7800,0.3519569651988542,bin_visits,100,2
7900,0.3519569651988542,bin_visits,100,2
8000,0.3519569651988542,bin_visits,100,2
8100,0.3519569651988542,bin_visits,100,2
8200,0.3519569651988542,bin_visits,100,2
8300,0.3519569651988542,bin_visits,100,2
8400,0.3519569651988542,bin_visits,100,2
8500,0.3519569651988542,bin_visits,100,2
8600,0.3519569651988542,bin_visits,100,2
8700,0.3519569651988542,bin_visits,100,2
8800,0.3519569651988542,bin_visits,100,2
8900,0.3519569651988542,bin_visits,100,2
9000,0.3519569651988542,bin_visits,100,2
9100,0.3519569651988542,bin_visits,100,2
9200,0.3519569651988542,bin_visits,100,2
9300,0.3519569651988542,bin_visits,100,2
9400,0.35316041158355244,bin_visits,100,2
9500,0.35316041158355244,bin_visits,100,2
9600,0.35316041158355244,bin_visits,100,2
9700,0.35316041158355244,bin_visits,100,2
9800,0.35316041158355244,bin_visits,100,2
9900,0.35316041158355244,bin_visits,100,2
10000,0.35316041158355244,bin_visits,100,2
10100,0.35316041158355244,bin_visits,100,2
10200,0.35316041158355244,bin_visits,100,2
10300,0.35316041158355244,bin_visits,100,2
10400,0.35316041158355244,bin_visits,100,2
10500,0.35316041158355244,bin_visits,100,2
10600,0.35316041158355244,bin_visits,100,2
10700,0.35316041158355244,bin_visits,100,2
10800,0.35316041158355244,bin_visits,100,2
10900,0.35316041158355244,bin_visits,100,2
11000,0.35316041158355244,bin_visits,100,2
11100,0.35556730435294887,bin_visits,100,2
11200,0.3567707507376471,bin_visits,100,2
11300,0.35931462984518614,bin_visits,100,2
11400,0.35931462984518614,bin_visits,100,2
11500,0.36092903524431225,bin_visits,100,2
11600,0.36092903524431225,bin_visits,100,2
11700,0.36213248162901046,bin_visits,100,2
11800,0.36213248162901046,bin_visits,100,2
11900,0.36213248162901046,bin_visits,100,2
12000,0.36213248162901046,bin_visits,100,2
12100,0.36213248162901046,bin_visits,100,2
12200,0.36213248162901046,bin_visits,100,2
12300,0.36213248162901046,bin_visits,100,2
12400,0.36213248162901046,bin_visits,100,2
12500,0.36213248162901046,bin_visits,100,2
12600,0.36213248162901046,bin_visits,100,2
12700,0.36213248162901046,bin_visits,100,2
12800,0.36213248162901046,bin_visits,100,2
12900,0.36213248162901046,bin_visits,100,2
13000,0.36213248162901046,bin_visits,100,2
13100,0.36213248162901046,bin_visits,100,2
13200,0.36213248162901046,bin_visits,100,2
13300,0.36213248162901046,bin_visits,100,2
13400,0.36213248162901046,bin_visits,100,2
13500,0.36213248162901046,bin_visits,100,2
13600,0.36213248162901046,bin_visits,100,2
13700,0.36213248162901046,bin_visits,100,2
13800,0.36213248162901046,bin_visits,100,2
13900,0.36213248162901046,bin_visits,100,2
14000,0.36213248162901046,bin_visits,100,2
14100,0.36213248162901046,bin_visits,100,2
14200,0.36213248162901046,bin_visits,100,2
14300,0.36213248162901046,bin_visits,100,2
14400,0.36213248162901046,bin_visits,100,2
14500,0.36213248162901046,bin_visits,100,2
14600,0.36213248162901046,bin_visits,100,2
14700,0.36213248162901046,bin_visits,100,2
14800,0.36213248162901046,bin_visits,100,2
14900,0.36213248162901046,bin_visits,100,2
15000,0.36213248162901046,bin_visits,100,2
15100,0.36213248162901046,bin_visits,100,2
15200,0.36213248162901046,bin_visits,100,2
15300,0.36213248162901046,bin_visits,100,2
15400,0.36213248162901046,bin_visits,100,2
15500,0.36213248162901046,bin_visits,100,2
15600,0.36213248162901046,bin_visits,100,2
15700,0.36213248162901046,bin_visits,100,2
15800,0.36213248162901046,bin_visits,100,2
15900,0.36213248162901046,bin_visits,100,2
16000,0.36213248162901046,bin_visits,100,2
16100,0.36213248162901046,bin_visits,100,2
16200,0.3633359280137087,bin_visits,100,2
16300,0.3645393743984069,bin_visits,100,2
16400,0.3645393743984069,bin_visits,100,2
16500,0.3645393743984069,bin_visits,100,2
16600,0.3645393743984069,bin_visits,100,2
16700,0.3645393743984069,bin_visits,100,2
16800,0.3645393743984069,bin_visits,100,2
16900,0.3645393743984069,bin_visits,100,2
17000,0.3645393743984069,bin_visits,100,2
17100,0.3657428207831051,bin_visits,100,2
17200,0.3657428207831051,bin_visits,100,2
17300,0.3657428207831051,bin_visits,100,2
17400,0.3657428207831051,bin_visits,100,2
17500,0.3657428207831051,bin_visits,100,2
17600,0.3657428207831051,bin_visits,100,2
17700,0.3657428207831051,bin_visits,100,2
17800,0.3657428207831051,bin_visits,100,2
17900,0.3657428207831051,bin_visits,100,2
18000,0.3657428207831051,bin_visits,100,2
18100,0.3657428207831051,bin_visits,100,2
18200,0.36708325350594595,bin_visits,100,2
18300,0.36708325350594595,bin_visits,100,2
18400,0.36708325350594595,bin_visits,100,2
18500,0.36708325350594595,bin_visits,100,2
18600,0.36814971355250153,bin_visits,100,2
18700,0.36828669989064416,bin_visits,100,2
18800,0.36828669989064416,bin_visits,100,2
18900,0.36828669989064416,bin_visits,100,2
19000,0.36828669989064416,bin_visits,100,2
19100,0.3694901462753424,bin_visits,100,2
19200,0.3706935926600406,bin_visits,100,2
19300,0.3706935926600406,bin_visits,100,2
19400,0.3706935926600406,bin_visits,100,2
19500,0.37203402538288144,bin_visits,100,2
19600,0.37203402538288144,bin_visits,100,2
19700,0.37203402538288144,bin_visits,100,2
19800,0.37203402538288144,bin_visits,100,2
19900,0.37203402538288144,bin_visits,100,2
20000,0.37203402538288144,bin_visits,100,2
20100,0.37203402538288144,bin_visits,100,2
20200,0.37203402538288144,bin_visits,100,2
20300,0.37203402538288144,bin_visits,100,2
20400,0.37203402538288144,bin_visits,100,2
20500,0.37203402538288144,bin_visits,100,2
20600,0.37203402538288144,bin_visits,100,2
20700,0.37203402538288144,bin_visits,100,2
20800,0.37203402538288144,bin_visits,100,2
20900,0.37203402538288144,bin_visits,100,2
21000,0.37203402538288144,bin_visits,100,2
21100,0.37203402538288144,bin_visits,100,2
21200,0.37203402538288144,bin_visits,100,2
21300,0.37203402538288144,bin_visits,100,2
21400,0.37203402538288144,bin_visits,100,2
21500,0.37323747176757965,bin_visits,100,2
21600,0.37323747176757965,bin_visits,100,2
21700,0.37323747176757965,bin_visits,100,2
21800,0.37323747176757965,bin_visits,100,2
21900,0.37323747176757965,bin_visits,100,2
22000,0.37323747176757965,bin_visits,100,2
22100,0.37323747176757965,bin_visits,100,2
22200,0.37323747176757965,bin_visits,100,2
22300,0.37323747176757965,bin_visits,100,2
22400,0.37323747176757965,bin_visits,100,2
22500,0.37323747176757965,bin_visits,100,2
22600,0.37323747176757965,bin_visits,100,2
22700,0.37323747176757965,bin_visits,100,2
22800,0.37323747176757965,bin_visits,100,2
22900,0.37323747176757965,bin_visits,100,2
23000,0.37323747176757965,bin_visits,100,2
23100,0.37323747176757965,bin_visits,100,2
23200,0.37323747176757965,bin_visits,100,2
23300,0.37323747176757965,bin_visits,100,2
23400,0.37323747176757965,bin_visits,100,2
23500,0.37323747176757965,bin_visits,100,2
23600,0.37323747176757965,bin_visits,100,2
23700,0.37323747176757965,bin_visits,100,2
23800,0.37323747176757965,bin_visits,100,2
23900,0.37323747176757965,bin_visits,100,2
24000,0.37323747176757965,bin_visits,100,2
24100,0.37323747176757965,bin_visits,100,2
24200,0.37323747176757965,bin_visits,100,2
24300,0.37323747176757965,bin_visits,100,2
24400,0.37323747176757965,bin_visits,100,2
24500,0.37323747176757965,bin_visits,100,2
24600,0.37323747176757965,bin_visits,100,2
24700,0.37323747176757965,bin_visits,100,2
24800,0.37323747176757965,bin_visits,100,2
24900,0.37323747176757965,bin_visits,100,2
25000,0.37323747176757965,bin_visits,100,2
25100,0.37323747176757965,bin_visits,100,2
25200,0.37323747176757965,bin_visits,100,2
25300,0.37323747176757965,bin_visits,100,2
25400,0.3756443645369761,bin_visits,100,2
25500,0.3756443645369761,bin_visits,100,2
25600,0.3756443645369761,bin_visits,100,2
25700,0.3756443645369761,bin_visits,100,2
25800,0.3756443645369761,bin_visits,100,2
25900,0.3756443645369761,bin_visits,100,2
26000,0.3756443645369761,bin_visits,100,2
26100,0.3756443645369761,bin_visits,100,2
26200,0.3756443645369761,bin_visits,100,2
26300,0.3756443645369761,bin_visits,100,2
26400,0.3756443645369761,bin_visits,100,2
26500,0.3756443645369761,bin_visits,100,2
26600,0.3756443645369761,bin_visits,100,2
26700,0.3756443645369761,bin_visits,100,2
26800,0.3756443645369761,bin_visits,100,2
26900,0.3756443645369761,bin_visits,100,2
27000,0.3756443645369761,bin_visits,100,2
27100,0.3756443645369761,bin_visits,100,2
27200,0.3756443645369761,bin_visits,100,2
27300,0.3756443645369761,bin_visits,100,2
27400,0.3756443645369761,bin_visits,100,2
27500,0.3756443645369761,bin_visits,100,2
27600,0.3756443645369761,bin_visits,100,2
27700,0.3756443645369761,bin_visits,100,2
27800,0.3756443645369761,bin_visits,100,2
27900,0.3756443645369761,bin_visits,100,2
28000,0.3756443645369761,bin_visits,100,2
28100,0.3756443645369761,bin_visits,100,2
28200,0.3768478109216743,bin_visits,100,2
28300,0.3768478109216743,bin_visits,100,2
28400,0.3780512573063725,bin_visits,100,2
28500,0.3780512573063725,bin_visits,100,2
28600,0.3780512573063725,bin_visits,100,2
28700,0.3780512573063725,bin_visits,100,2
28800,0.3780512573063725,bin_visits,100,2
28900,0.3780512573063725,bin_visits,100,2
29000,0.3780512573063725,bin_visits,100,2
29100,0.3780512573063725,bin_visits,100,2
29200,0.3780512573063725,bin_visits,100,2
29300,0.3780512573063725,bin_visits,100,2
29400,0.3780512573063725,bin_visits,100,2
29500,0.3780512573063725,bin_visits,100,2
29600,0.3780512573063725,bin_visits,100,2
29700,0.3780512573063725,bin_visits,100,2
29800,0.3792547036910707,bin_visits,100,2
29900,0.3792547036910707,bin_visits,100,2
30000,0.3792547036910707,bin_visits,100,2
30100,0.3792547036910707,bin_visits,100,2
30200,0.3792547036910707,bin_visits,100,2
30300,0.3792547036910707,bin_visits,100,2
30400,0.3792547036910707,bin_visits,100,2
30500,0.3792547036910707,bin_visits,100,2
30600,0.3792547036910707,bin_visits,100,2
30700,0.3792547036910707,bin_visits,100,2
30800,0.3792547036910707,bin_visits,100,2
30900,0.3792547036910707,bin_visits,100,2
31000,0.3792547036910707,bin_visits,100,2
31100,0.38286504284516537,bin_visits,100,2
31200,0.38286504284516537,bin_visits,100,2
31300,0.38286504284516537,bin_visits,100,2
31400,0.38286504284516537,bin_visits,100,2
31500,0.38286504284516537,bin_visits,100,2
31600,0.38286504284516537,bin_visits,100,2
31700,0.38286504284516537,bin_visits,100,2
31800,0.38286504284516537,bin_visits,100,2
31900,0.38286504284516537,bin_visits,100,2
32000,0.38286504284516537,bin_visits,100,2
32100,0.38286504284516537,bin_visits,100,2
32200,0.38286504284516537,bin_visits,100,2
32300,0.38286504284516537,bin_visits,100,2
32400,0.38286504284516537,bin_visits,100,2
32500,0.38286504284516537,bin_visits,100,2
32600,0.38286504284516537,bin_visits,100,2
32700,0.38286504284516537,bin_visits,100,2
32800,0.38286504284516537,bin_visits,100,2
32900,0.38286504284516537,bin_visits,100,2
33000,0.38286504284516537,bin_visits,100,2
33100,0.38286504284516537,bin_visits,100,2
33200,0.38286504284516537,bin_visits,100,2
33300,0.38286504284516537,bin_visits,100,2
33400,0.38286504284516537,bin_visits,100,2
33500,0.3840684892298636,bin_visits,100,2
33600,0.3840684892298636,bin_visits,100,2
33700,0.3840684892298636,bin_visits,100,2
33800,0.3840684892298636,bin_visits,100,2
33900,0.3840684892298636,bin_visits,100,2
34000,0.3840684892298636,bin_visits,100,2
34100,0.3840684892298636,bin_visits,100,2
34200,0.3840684892298636,bin_visits,100,2
34300,0.3840684892298636,bin_visits,100,2
34400,0.3840684892298636,bin_visits,100,2
34500,0.3840684892298636,bin_visits,100,2
34600,0.3840684892298636,bin_visits,100,2
34700,0.3852719356145618,bin_visits,100,2
34800,0.3852719356145618,bin_visits,100,2
34900,0.38647538199926,bin_visits,100,2
35000,0.38647538199926,bin_visits,100,2
35100,0.38647538199926,bin_visits,100,2
35200,0.38647538199926,bin_visits,100,2
35300,0.38647538199926,bin_visits,100,2
35400,0.38781581472210086,bin_visits,100,2
35500,0.38781581472210086,bin_visits,100,2
35600,0.38781581472210086,bin_visits,100,2
35700,0.38781581472210086,bin_visits,100,2
35800,0.38781581472210086,bin_visits,100,2
35900,0.38781581472210086,bin_visits,100,2
36000,0.38781581472210086,bin_visits,100,2
36100,0.38781581472210086,bin_visits,100,2
36200,0.38781581472210086,bin_visits,100,2
36300,0.38781581472210086,bin_visits,100,2
36400,0.38781581472210086,bin_visits,100,2
36500,0.38781581472210086,bin_visits,100,2
36600,0.38781581472210086,bin_visits,100,2
36700,0.38781581472210086,bin_visits,100,2
36800,0.38781581472210086,bin_visits,100,2
36900,0.38781581472210086,bin_visits,100,2
37000,0.3890192611067991,bin_visits,100,2
37100,0.3890192611067991,bin_visits,100,2
37200,0.3890192611067991,bin_visits,100,2
37300,0.3890192611067991,bin_visits,100,2
37400,0.3890192611067991,bin_visits,100,2
37500,0.3890192611067991,bin_visits,100,2
37600,0.3890192611067991,bin_visits,100,2
37700,0.3890192611067991,bin_visits,100,2
37800,0.3890192611067991,bin_visits,100,2
37900,0.3890192611067991,bin_visits,100,2
38000,0.3890192611067991,bin_visits,100,2
38100,0.3890192611067991,bin_visits,100,2
38200,0.3890192611067991,bin_visits,100,2
38300,0.3890192611067991,bin_visits,100,2
38400,0.3890192611067991,bin_visits,100,2
38500,0.3890192611067991,bin_visits,100,2
38600,0.3890192611067991,bin_visits,100,2
38700,0.3890192611067991,bin_visits,100,2
38800,0.3890192611067991,bin_visits,100,2
38900,0.3890192611067991,bin_visits,100,2
39000,0.3890192611067991,bin_visits,100,2
39100,0.3890192611067991,bin_visits,100,2
39200,0.3890192611067991,bin_visits,100,2
39300,0.3890192611067991,bin_visits,100,2
39400,0.3890192611067991,bin_visits,100,2
39500,0.3890192611067991,bin_visits,100,2
39600,0.3890192611067991,bin_visits,100,2
39700,0.3890192611067991,bin_visits,100,2
39800,0.3890192611067991,bin_visits,100,2
39900,0.3890192611067991,bin_visits,100,2
40000,0.3890192611067991,bin_visits,100,2
40100,0.3890192611067991,bin_visits,100,2
40200,0.3890192611067991,bin_visits,100,2
40300,0.3890192611067991,bin_visits,100,2
40400,0.3890192611067991,bin_visits,100,2
40500,0.3890192611067991,bin_visits,100,2
40600,0.3890192611067991,bin_visits,100,2
40700,0.3890192611067991,bin_visits,100,2
40800,0.3903596938296399,bin_visits,100,2
40900,0.3903596938296399,bin_visits,100,2
41000,0.39156314021433813,bin_visits,100,2
41100,0.39170012655248077,bin_visits,100,2
41200,0.39170012655248077,bin_visits,100,2
41300,0.39170012655248077,bin_visits,100,2
41400,0.39170012655248077,bin_visits,100,2
41500,0.39170012655248077,bin_visits,100,2
41600,0.39170012655248077,bin_visits,100,2
41700,0.39170012655248077,bin_visits,100,2
41800,0.39170012655248077,bin_visits,100,2
41900,0.39170012655248077,bin_visits,100,2
42000,0.39170012655248077,bin_visits,100,2
42100,0.39170012655248077,bin_visits,100,2
42200,0.39170012655248077,bin_visits,100,2
42300,0.39170012655248077,bin_visits,100,2
42400,0.39170012655248077,bin_visits,100,2
42500,0.39170012655248077,bin_visits,100,2
42600,0.392903572937179,bin_visits,100,2
42700,0.392903572937179,bin_visits,100,2
42800,0.392903572937179,bin_visits,100,2
42900,0.392903572937179,bin_visits,100,2
43000,0.392903572937179,bin_visits,100,2
43100,0.392903572937179,bin_visits,100,2
43200,0.392903572937179,bin_visits,100,2
43300,0.392903572937179,bin_visits,100,2
43400,0.392903572937179,bin_visits,100,2
43500,0.392903572937179,bin_visits,100,2
43600,0.392903572937179,bin_visits,100,2
43700,0.392903572937179,bin_visits,100,2
43800,0.3941070193218772,bin_visits,100,2
43900,0.3941070193218772,bin_visits,100,2
44000,0.3941070193218772,bin_visits,100,2
44100,0.3941070193218772,bin_visits,100,2
44200,0.3941070193218772,bin_visits,100,2
44300,0.39544745204471804,bin_visits,100,2
44400,0.39665089842941625,bin_visits,100,2
44500,0.39665089842941625,bin_visits,100,2
44600,0.3990577911988127,bin_visits,100,2
44700,0.4002612375835109,bin_visits,100,2
44800,0.4002612375835109,bin_visits,100,2
44900,0.40160167030635174,bin_visits,100,2
45000,0.40160167030635174,bin_visits,100,2
45100,0.40160167030635174,bin_visits,100,2
45200,0.40160167030635174,bin_visits,100,2
45300,0.40160167030635174,bin_visits,100,2
45400,0.40160167030635174,bin_visits,100,2
45500,0.40160167030635174,bin_visits,100,2
45600,0.40160167030635174,bin_visits,100,2
45700,0.40280511669104996,bin_visits,100,2
45800,0.40280511669104996,bin_visits,100,2
45900,0.40280511669104996,bin_visits,100,2
46000,0.40280511669104996,bin_visits,100,2
46100,0.40280511669104996,bin_visits,100,2
46200,0.40280511669104996,bin_visits,100,2
46300,0.40280511669104996,bin_visits,100,2
46400,0.40280511669104996,bin_visits,100,2
46500,0.4040085630757482,bin_visits,100,2
46600,0.4040085630757482,bin_visits,100,2
46700,0.4040085630757482,bin_visits,100,2
46800,0.4040085630757482,bin_visits,100,2
46900,0.4040085630757482,bin_visits,100,2
47000,0.4040085630757482,bin_visits,100,2
47100,0.4040085630757482,bin_visits,100,2
47200,0.40548598213673165,bin_visits,100,2
47300,0.40548598213673165,bin_visits,100,2
47400,0.40548598213673165,bin_visits,100,2
47500,0.40548598213673165,bin_visits,100,2
47600,0.40668942852142986,bin_visits,100,2
47700,0.40668942852142986,bin_visits,100,2
47800,0.40668942852142986,bin_visits,100,2
47900,0.40668942852142986,bin_visits,100,2
48000,0.40668942852142986,bin_visits,100,2
48100,0.4080298612442707,bin_visits,100,2
48200,0.4080298612442707,bin_visits,100,2
48300,0.4080298612442707,bin_visits,100,2
48400,0.4080298612442707,bin_visits,100,2
48500,0.4080298612442707,bin_visits,100,2
48600,0.4107107266899524,bin_visits,100,2
48700,0.4107107266899524,bin_visits,100,2
48800,0.4107107266899524,bin_visits,100,2
48900,0.4119141730746506,bin_visits,100,2
49000,0.4119141730746506,bin_visits,100,2
49100,0.4119141730746506,bin_visits,100,2
49200,0.4119141730746506,bin_visits,100,2
49300,0.4119141730746506,bin_visits,100,2
49400,0.4119141730746506,bin_visits,100,2
49500,0.4119141730746506,bin_visits,100,2
49600,0.4119141730746506,bin_visits,100,2
49700,0.4119141730746506,bin_visits,100,2
49800,0.4119141730746506,bin_visits,100,2
49900,0.4119141730746506,bin_visits,100,2
50000,0.4119141730746506,bin_visits,100,2
50100,0.4119141730746506,bin_visits,100,2
50200,0.4119141730746506,bin_visits,100,2
50300,0.41311761945934883,bin_visits,100,2
50400,0.41311761945934883,bin_visits,100,2
50500,0.41311761945934883,bin_visits,100,2
50600,0.41311761945934883,bin_visits,100,2
50700,0.4144580521821897,bin_visits,100,2
50800,0.4144580521821897,bin_visits,100,2
50900,0.4144580521821897,bin_visits,100,2
51000,0.4144580521821897,bin_visits,100,2
51100,0.4144580521821897,bin_visits,100,2
51200,0.4144580521821897,bin_visits,100,2
51300,0.4144580521821897,bin_visits,100,2
51400,0.4144580521821897,bin_visits,100,2
51500,0.4144580521821897,bin_visits,100,2
51600,0.4144580521821897,bin_visits,100,2
51700,0.4144580521821897,bin_visits,100,2
51800,0.4144580521821897,bin_visits,100,2
51900,0.4144580521821897,bin_visits,100,2
52000,0.4144580521821897,bin_visits,100,2
52100,0.4144580521821897,bin_visits,100,2
52200,0.4144580521821897,bin_visits,100,2
52300,0.4144580521821897,bin_visits,100,2
52400,0.4144580521821897,bin_visits,100,2
52500,0.4144580521821897,bin_visits,100,2
52600,0.4144580521821897,bin_visits,100,2
52700,0.4144580521821897,bin_visits,100,2
52800,0.41552451222874526,bin_visits,100,2
52900,0.4157984849050305,bin_visits,100,2
53000,0.4157984849050305,bin_visits,100,2
53100,0.4157984849050305,bin_visits,100,2
53200,0.4157984849050305,bin_visits,100,2
53300,0.4157984849050305,bin_visits,100,2
53400,0.4157984849050305,bin_visits,100,2
53500,0.4157984849050305,bin_visits,100,2
53600,0.4157984849050305,bin_visits,100,2
53700,0.4157984849050305,bin_visits,100,2
53800,0.4157984849050305,bin_visits,100,2
53900,0.4157984849050305,bin_visits,100,2
54000,0.4157984849050305,bin_visits,100,2
54100,0.4157984849050305,bin_visits,100,2
54200,0.4157984849050305,bin_visits,100,2
54300,0.4157984849050305,bin_visits,100,2
54400,0.4157984849050305,bin_visits,100,2
54500,0.4157984849050305,bin_visits,100,2
54600,0.4157984849050305,bin_visits,100,2
54700,0.4157984849050305,bin_visits,100,2
54800,0.4157984849050305,bin_visits,100,2
54900,0.4157984849050305,bin_visits,100,2
55000,0.4157984849050305,bin_visits,100,2
55100,0.4157984849050305,bin_visits,100,2
55200,0.4157984849050305,bin_visits,100,2
55300,0.4157984849050305,bin_visits,100,2
55400,0.4157984849050305,bin_visits,100,2
55500,0.4157984849050305,bin_visits,100,2
55600,0.4157984849050305,bin_visits,100,2
55700,0.4157984849050305,bin_visits,100,2
55800,0.4157984849050305,bin_visits,100,2
55900,0.4157984849050305,bin_visits,100,2
56000,0.4157984849050305,bin_visits,100,2
56100,0.4157984849050305,bin_visits,100,2
56200,0.4157984849050305,bin_visits,100,2
56300,0.4157984849050305,bin_visits,100,2
56400,0.4157984849050305,bin_visits,100,2
56500,0.4157984849050305,bin_visits,100,2
56600,0.4157984849050305,bin_visits,100,2
56700,0.4157984849050305,bin_visits,100,2
56800,0.4157984849050305,bin_visits,100,2
56900,0.4157984849050305,bin_visits,100,2
57000,0.4157984849050305,bin_visits,100,2
57100,0.4157984849050305,bin_visits,100,2
57200,0.41700193128972873,bin_visits,100,2
57300,0.41700193128972873,bin_visits,100,2
57400,0.41700193128972873,bin_visits,100,2
57500,0.41700193128972873,bin_visits,100,2
57600,0.41700193128972873,bin_visits,100,2
57700,0.41700193128972873,bin_visits,100,2
57800,0.41700193128972873,bin_visits,100,2
57900,0.41700193128972873,bin_visits,100,2
58000,0.41700193128972873,bin_visits,100,2
58100,0.41700193128972873,bin_visits,100,2
58200,0.41700193128972873,bin_visits,100,2
58300,0.41700193128972873,bin_visits,100,2
58400,0.41700193128972873,bin_visits,100,2
58500,0.41700193128972873,bin_visits,100,2
58600,0.41700193128972873,bin_visits,100,2
58700,0.41700193128972873,bin_visits,100,2
58800,0.41700193128972873,bin_visits,100,2
58900,0.41700193128972873,bin_visits,100,2
59000,0.41700193128972873,bin_visits,100,2
59100,0.41700193128972873,bin_visits,100,2
59200,0.41700193128972873,bin_visits,100,2
59300,0.41700193128972873,bin_visits,100,2
59400,0.41700193128972873,bin_visits,100,2
59500,0.41700193128972873,bin_visits,100,2
59600,0.41700193128972873,bin_visits,100,2
59700,0.41700193128972873,bin_visits,100,2
59800,0.41700193128972873,bin_visits,100,2
59900,0.41700193128972873,bin_visits,100,2
60000,0.41927183772098253,bin_visits,100,2
60100,0.4195458103972678,bin_visits,100,2
60200,0.4219527031666642,bin_visits,100,2
60300,0.4219527031666642,bin_visits,100,2
60400,0.4219527031666642,bin_visits,100,2
60500,0.4219527031666642,bin_visits,100,2
60600,0.4219527031666642,bin_visits,100,2
60700,0.4219527031666642,bin_visits,100,2
60800,0.4219527031666642,bin_visits,100,2
60900,0.4219527031666642,bin_visits,100,2
61000,0.4219527031666642,bin_visits,100,2
61100,0.4219527031666642,bin_visits,100,2
61200,0.4219527031666642,bin_visits,100,2
61300,0.4219527031666642,bin_visits,100,2
61400,0.4219527031666642,bin_visits,100,2
61500,0.4219527031666642,bin_visits,100,2
61600,0.4219527031666642,bin_visits,100,2
61700,0.4219527031666642,bin_visits,100,2
61800,0.4219527031666642,bin_visits,100,2
61900,0.4219527031666642,bin_visits,100,2
62000,0.4219527031666642,bin_visits,100,2
62100,0.4219527031666642,bin_visits,100,2
62200,0.4219527031666642,bin_visits,100,2
62300,0.4219527031666642,bin_visits,100,2
62400,0.4219527031666642,bin_visits,100,2
62500,0.4219527031666642,bin_visits,100,2
62600,0.4219527031666642,bin_visits,100,2
62700,0.4219527031666642,bin_visits,100,2
62800,0.4219527031666642,bin_visits,100,2
62900,0.4219527031666642,bin_visits,100,2
63000,0.4219527031666642,bin_visits,100,2
63100,0.4219527031666642,bin_visits,100,2
63200,0.4219527031666642,bin_visits,100,2
63300,0.42315614955136244,bin_visits,100,2
63400,0.42315614955136244,bin_visits,100,2
63500,0.4244965822742033,bin_visits,100,2
63600,0.4244965822742033,bin_visits,100,2
63700,0.4244965822742033,bin_visits,100,2
63800,0.4244965822742033,bin_visits,100,2
63900,0.4244965822742033,bin_visits,100,2
64000,0.4244965822742033,bin_visits,100,2
64100,0.4244965822742033,bin_visits,100,2
64200,0.4244965822742033,bin_visits,100,2
64300,0.4244965822742033,bin_visits,100,2
64400,0.4244965822742033,bin_visits,100,2
64500,0.4244965822742033,bin_visits,100,2
64600,0.4244965822742033,bin_visits,100,2
64700,0.4244965822742033,bin_visits,100,2
64800,0.4244965822742033,bin_visits,100,2
64900,0.4244965822742033,bin_visits,100,2
65000,0.4244965822742033,bin_visits,100,2
65100,0.4244965822742033,bin_visits,100,2
65200,0.4244965822742033,bin_visits,100,2
65300,0.4244965822742033,bin_visits,100,2
65400,0.4244965822742033,bin_visits,100,2
65500,0.4244965822742033,bin_visits,100,2
65600,0.4244965822742033,bin_visits,100,2
65700,0.4244965822742033,bin_visits,100,2
65800,0.4244965822742033,bin_visits,100,2
65900,0.4261109876733294,bin_visits,100,2
66000,0.4273144340580276,bin_visits,100,2
66100,0.4273144340580276,bin_visits,100,2
66200,0.4273144340580276,bin_visits,100,2
66300,0.4273144340580276,bin_visits,100,2
66400,0.4273144340580276,bin_visits,100,2
66500,0.4273144340580276,bin_visits,100,2
66600,0.4273144340580276,bin_visits,100,2
66700,0.4273144340580276,bin_visits,100,2
66800,0.4273144340580276,bin_visits,100,2
66900,0.4273144340580276,bin_visits,100,2
67000,0.4273144340580276,bin_visits,100,2
67100,0.4273144340580276,bin_visits,100,2
67200,0.4301322858418519,bin_visits,100,2
67300,0.43147271856469277,bin_visits,100,2
67400,0.43147271856469277,bin_visits,100,2
67500,0.43336109664010414,bin_visits,100,2
67600,0.43336109664010414,bin_visits,100,2
67700,0.43336109664010414,bin_visits,100,2
67800,0.43336109664010414,bin_visits,100,2
67900,0.43336109664010414,bin_visits,100,2
68000,0.43336109664010414,bin_visits,100,2
68100,0.43336109664010414,bin_visits,100,2
68200,0.43336109664010414,bin_visits,100,2
68300,0.43336109664010414,bin_visits,100,2
68400,0.43336109664010414,bin_visits,100,2
68500,0.43336109664010414,bin_visits,100,2
68600,0.43336109664010414,bin_visits,100,2
68700,0.43336109664010414,bin_visits,100,2
68800,0.43456454302480235,bin_visits,100,2
68900,0.43456454302480235,bin_visits,100,2
69000,0.43576798940950057,bin_visits,100,2
69100,0.4359049757476432,bin_visits,100,2
69200,0.4371084221323414,bin_visits,100,2
69300,0.4371084221323414,bin_visits,100,2
69400,0.4371084221323414,bin_visits,100,2
69500,0.4371084221323414,bin_visits,100,2
69600,0.4371084221323414,bin_visits,100,2
69700,0.4371084221323414,bin_visits,100,2
69800,0.4383118685170396,bin_visits,100,2
69900,0.43951531490173784,bin_visits,100,2
69999,0.43951531490173784,bin_visits,100,2
0,0.00013698633814260996,bin_visits,140,5
100,0.013835620152403593,bin_visits,140,5
200,0.027534253966664573,bin_visits,140,5
300,0.041232887780925556,bin_visits,140,5
400,0.054931521595186536,bin_visits,140,5
500,0.06599798432615278,bin_visits,140,5
600,0.07408017827656717,bin_visits,140,5
700,0.08216237222698156,bin_visits,140,5
800,0.09038155251553856,bin_visits,140,5
900,0.09928566449480865,bin_visits,140,5
1000,0.10774938680106551,bin_visits,140,5
1100,0.1141877446937685,bin_visits,140,5
1200,0.12021514357204363,bin_visits,140,5
1300,0.12665350146474644,bin_visits,140,5
1400,0.13350281837187658,bin_visits,140,5
1500,0.14035213527900672,bin_visits,140,5
1600,0.14733843852427947,bin_visits,140,5
1700,0.15569460515097824,bin_visits,140,5
1800,0.16991175365922367,bin_visits,140,5
1900,0.18265148310648574,bin_visits,140,5
2000,0.195665185230033,bin_visits,140,5
2100,0.20785696932472467,bin_visits,140,5
2200,0.22087067144827194,bin_visits,140,5
2300,0.23224053751410798,bin_visits,140,5
2400,0.2434734172418014,bin_visits,140,5
2500,0.2547062969694958,bin_visits,140,5
2600,0.2652248143478929,bin_visits,140,5
2700,0.27166317224059655,bin_visits,140,5
2800,0.2800091719125123,bin_visits,140,5
2900,0.2841968870777629,bin_visits,140,5
3000,0.2841968870777629,bin_visits,140,5
3100,0.2921319277352508,bin_visits,140,5
3200,0.29763064496475683,bin_visits,140,5
3300,0.299411467360611,bin_visits,140,5
3400,0.304391669896132,bin_visits,140,5
3500,0.3085793850613826,bin_visits,140,5
3600,0.3085793850613826,bin_visits,140,5
3700,0.3085793850613826,bin_visits,140,5
3800,0.3134226012587609,bin_visits,140,5
3900,0.3161328973630281,bin_visits,140,5
4000,0.3161328973630281,bin_visits,140,5
4100,0.31719935740958366,bin_visits,140,5
4200,0.3194986944994229,bin_visits,140,5
4300,0.3194986944994229,bin_visits,140,5
4400,0.3194986944994229,bin_visits,140,5
4500,0.3194986944994229,bin_visits,140,5
4600,0.3194986944994229,bin_visits,140,5
4700,0.3194986944994229,bin_visits,140,5
4800,0.3194986944994229,bin_visits,140,5
4900,0.3194986944994229,bin_visits,140,5
5000,0.3194986944994229,bin_visits,140,5
5100,0.3194986944994229,bin_visits,140,5
5200,0.3194986944994229,bin_visits,140,5
5300,0.3194986944994229,bin_visits,140,5
5400,0.3194986944994229,bin_visits,140,5
5500,0.3194986944994229,bin_visits,140,5
5600,0.3194986944994229,bin_visits,140,5
5700,0.3194986944994229,bin_visits,140,5
5800,0.3194986944994229,bin_visits,140,5
5900,0.3194986944994229,bin_visits,140,5
6000,0.3194986944994229,bin_visits,140,5
6100,0.3194986944994229,bin_visits,140,5
6200,0.3194986944994229,bin_visits,140,5
6300,0.3194986944994229,bin_visits,140,5
6400,0.3194986944994229,bin_visits,140,5
6500,0.32070214088412113,bin_visits,140,5
6600,0.32286449163581776,bin_visits,140,5
6700,0.32286449163581776,bin_visits,140,5
6800,0.32286449163581776,bin_visits,140,5
6900,0.32286449163581776,bin_visits,140,5
7000,0.32286449163581776,bin_visits,140,5
7100,0.32286449163581776,bin_visits,140,5
7200,0.32286449163581776,bin_visits,140,5
7300,0.32286449163581776,bin_visits,140,5
7400,0.32286449163581776,bin_visits,140,5
7500,0.32286449163581776,bin_visits,140,5
7600,0.32286449163581776,bin_visits,140,5
7700,0.32286449163581776,bin_visits,140,5
7800,0.32286449163581776,bin_visits,140,5
7900,0.32286449163581776,bin_visits,140,5
8000,0.32286449163581776,bin_visits,140,5
8100,0.32286449163581776,bin_visits,140,5
8200,0.32447889703494387,bin_visits,140,5
8300,0.3277077078331961,bin_visits,140,5
8400,0.3278446941713387,bin_visits,140,5
8500,0.3278446941713387,bin_visits,140,5
8600,0.3278446941713387,bin_visits,140,5
8700,0.3278446941713387,bin_visits,140,5
8800,0.3278446941713387,bin_visits,140,5
8900,0.3294590995704648,bin_visits,140,5
9000,0.33203240933658934,bin_visits,140,5
9100,0.33203240933658934,bin_visits,140,5
9200,0.33203240933658934,bin_visits,140,5
9300,0.33203240933658934,bin_visits,140,5
9400,0.33203240933658934,bin_visits,140,5
9500,0.3335098283975728,bin_visits,140,5
9600,0.3353982064729842,bin_visits,140,5
9700,0.3353982064729842,bin_visits,140,5
9800,0.3353982064729842,bin_visits,140,5
9900,0.3353982064729842,bin_visits,140,5
10000,0.3353982064729842,bin_visits,140,5
10100,0.33931194896194955,bin_visits,140,5
10200,0.33931194896194955,bin_visits,140,5
10300,0.33931194896194955,bin_visits,140,5
10400,0.33931194896194955,bin_visits,140,5
10500,0.33931194896194955,bin_visits,140,5
10600,0.33931194896194955,bin_visits,140,5
10700,0.33931194896194955,bin_visits,140,5
10800,0.33931194896194955,bin_visits,140,5
10900,0.33931194896194955,bin_visits,140,5
11000,0.34229621774250196,bin_visits,140,5
11100,0.3451140695263263,bin_visits,140,5
11200,0.3471394339398803,bin_visits,140,5
11300,0.3472764202780229,bin_visits,140,5
11400,0.3472764202780229,bin_visits,140,5
11500,0.34902781201529165,bin_visits,140,5
11600,0.34902781201529165,bin_visits,140,5
11700,0.34902781201529165,bin_visits,140,5
11800,0.34902781201529165,bin_visits,140,5
11900,0.34902781201529165,bin_visits,140,5
12000,0.34902781201529165,bin_visits,140,5
12100,0.34902781201529165,bin_visits,140,5
12200,0.34902781201529165,bin_visits,140,5
12300,0.34902781201529165,bin_visits,140,5
12400,0.34902781201529165,bin_visits,140,5
12500,0.3507792037525604,bin_visits,140,5
12600,0.3507792037525604,bin_visits,140,5
12700,0.3507792037525604,bin_visits,140,5
12800,0.3507792037525604,bin_visits,140,5
12900,0.3507792037525604,bin_visits,140,5
13000,0.3507792037525604,bin_visits,140,5
13100,0.3507792037525604,bin_visits,140,5
13200,0.3507792037525604,bin_visits,140,5
13300,0.3507792037525604,bin_visits,140,5
13400,0.3507792037525604,bin_visits,140,5
13500,0.3507792037525604,bin_visits,140,5
13600,0.3507792037525604,bin_visits,140,5
13700,0.3507792037525604,bin_visits,140,5
13800,0.3507792037525604,bin_visits,140,5
13900,0.3523936091516865,bin_visits,140,5
14000,0.3523936091516865,bin_visits,140,5
14100,0.3523936091516865,bin_visits,140,5
14200,0.3523936091516865,bin_visits,140,5
14300,0.3523936091516865,bin_visits,140,5
14400,0.3523936091516865,bin_visits,140,5
14500,0.3523936091516865,bin_visits,140,5
14600,0.3523936091516865,bin_visits,140,5
14700,0.3523936091516865,bin_visits,140,5
14800,0.3523936091516865,bin_visits,140,5
14900,0.3523936091516865,bin_visits,140,5
15000,0.3523936091516865,bin_visits,140,5
15100,0.3523936091516865,bin_visits,140,5
15200,0.3523936091516865,bin_visits,140,5
15300,0.3523936091516865,bin_visits,140,5
15400,0.3523936091516865,bin_visits,140,5
15500,0.3523936091516865,bin_visits,140,5
15600,0.3523936091516865,bin_visits,140,5
15700,0.3523936091516865,bin_visits,140,5
15800,0.3523936091516865,bin_visits,140,5
15900,0.3523936091516865,bin_visits,140,5
16000,0.3523936091516865,bin_visits,140,5
16100,0.3523936091516865,bin_visits,140,5
16200,0.3523936091516865,bin_visits,140,5
16300,0.3523936091516865,bin_visits,140,5
16400,0.3523936091516865,bin_visits,140,5
16500,0.3523936091516865,bin_visits,140,5
16600,0.3523936091516865,bin_visits,140,5
16700,0.3523936091516865,bin_visits,140,5
16800,0.3523936091516865,bin_visits,140,5
16900,0.3523936091516865,bin_visits,140,5
17000,0.3523936091516865,bin_visits,140,5
17100,0.3523936091516865,bin_visits,140,5
17200,0.3523936091516865,bin_visits,140,5
17300,0.3523936091516865,bin_visits,140,5
17400,0.3523936091516865,bin_visits,140,5
17500,0.3523936091516865,bin_visits,140,5
17600,0.3523936091516865,bin_visits,140,5
17700,0.3523936091516865,bin_visits,140,5
17800,0.3523936091516865,bin_visits,140,5
17900,0.3523936091516865,bin_visits,140,5
18000,0.3523936091516865,bin_visits,140,5
18100,0.3523936091516865,bin_visits,140,5
18200,0.3523936091516865,bin_visits,140,5
18300,0.3523936091516865,bin_visits,140,5
18400,0.3523936091516865,bin_visits,140,5
18500,0.3523936091516865,bin_visits,140,5
18600,0.3523936091516865,bin_visits,140,5
18700,0.3523936091516865,bin_visits,140,5
18800,0.3523936091516865,bin_visits,140,5
18900,0.3523936091516865,bin_visits,140,5
19000,0.3523936091516865,bin_visits,140,5
19100,0.3523936091516865,bin_visits,140,5
19200,0.3523936091516865,bin_visits,140,5
19300,0.3523936091516865,bin_visits,140,5
19400,0.3523936091516865,bin_visits,140,5
19500,0.3523936091516865,bin_visits,140,5
19600,0.3523936091516865,bin_visits,140,5
19700,0.3523936091516865,bin_visits,140,5
19800,0.3523936091516865,bin_visits,140,5
19900,0.3523936091516865,bin_visits,140,5
20000,0.3523936091516865,bin_visits,140,5
20100,0.3523936091516865,bin_visits,140,5
20200,0.3523936091516865,bin_visits,140,5
20300,0.3523936091516865,bin_visits,140,5
20400,0.3523936091516865,bin_visits,140,5
20500,0.3523936091516865,bin_visits,140,5
20600,0.3523936091516865,bin_visits,140,5
20700,0.3523936091516865,bin_visits,140,5
20800,0.3523936091516865,bin_visits,140,5
20900,0.3523936091516865,bin_visits,140,5
21000,0.3523936091516865,bin_visits,140,5
21100,0.3523936091516865,bin_visits,140,5
21200,0.3523936091516865,bin_visits,140,5
21300,0.3523936091516865,bin_visits,140,5
21400,0.3523936091516865,bin_visits,140,5
21500,0.3523936091516865,bin_visits,140,5
21600,0.3523936091516865,bin_visits,140,5
21700,0.3523936091516865,bin_visits,140,5
21800,0.3523936091516865,bin_visits,140,5
21900,0.3523936091516865,bin_visits,140,5
22000,0.3523936091516865,bin_visits,140,5
22100,0.3523936091516865,bin_visits,140,5
22200,0.3523936091516865,bin_visits,140,5
22300,0.3523936091516865,bin_visits,140,5
22400,0.3523936091516865,bin_visits,140,5
22500,0.3523936091516865,bin_visits,140,5
22600,0.3523936091516865,bin_visits,140,5
22700,0.3523936091516865,bin_visits,140,5
22800,0.3523936091516865,bin_visits,140,5
22900,0.3523936091516865,bin_visits,140,5
23000,0.3523936091516865,bin_visits,140,5
23100,0.3523936091516865,bin_visits,140,5
23200,0.3523936091516865,bin_visits,140,5
23300,0.3523936091516865,bin_visits,140,5
23400,0.3523936091516865,bin_visits,140,5
23500,0.3523936091516865,bin_visits,140,5
23600,0.3523936091516865,bin_visits,140,5
23700,0.3523936091516865,bin_visits,140,5
23800,0.3523936091516865,bin_visits,140,5
23900,0.3523936091516865,bin_visits,140,5
24000,0.3523936091516865,bin_visits,140,5
24100,0.3523936091516865,bin_visits,140,5
24200,0.3523936091516865,bin_visits,140,5
24300,0.3523936091516865,bin_visits,140,5
24400,0.3523936091516865,bin_visits,140,5
24500,0.3523936091516865,bin_visits,140,5
24600,0.3523936091516865,bin_visits,140,5
24700,0.3523936091516865,bin_visits,140,5
24800,0.3523936091516865,bin_visits,140,5
24900,0.3523936091516865,bin_visits,140,5
25000,0.3523936091516865,bin_visits,140,5
25100,0.3523936091516865,bin_visits,140,5
25200,0.3523936091516865,bin_visits,140,5
25300,0.3523936091516865,bin_visits,140,5
25400,0.3523936091516865,bin_visits,140,5
25500,0.3523936091516865,bin_visits,140,5
25600,0.3523936091516865,bin_visits,140,5
25700,0.3523936091516865,bin_visits,140,5
25800,0.3523936091516865,bin_visits,140,5
25900,0.3523936091516865,bin_visits,140,5
26000,0.3523936091516865,bin_visits,140,5
26100,0.3523936091516865,bin_visits,140,5
26200,0.3523936091516865,bin_visits,140,5
26300,0.3523936091516865,bin_visits,140,5
26400,0.3523936091516865,bin_visits,140,5
26500,0.3523936091516865,bin_visits,140,5
26600,0.3523936091516865,bin_visits,140,5
26700,0.3523936091516865,bin_visits,140,5
26800,0.3523936091516865,bin_visits,140,5
26900,0.3523936091516865,bin_visits,140,5
27000,0.3523936091516865,bin_visits,140,5
27100,0.3523936091516865,bin_visits,140,5
27200,0.3523936091516865,bin_visits,140,5
27300,0.3523936091516865,bin_visits,140,5
27400,0.3523936091516865,bin_visits,140,5
27500,0.3523936091516865,bin_visits,140,5
27600,0.3523936091516865,bin_visits,140,5
27700,0.3523936091516865,bin_visits,140,5
27800,0.3523936091516865,bin_visits,140,5
27900,0.3523936091516865,bin_visits,140,5
28000,0.3523936091516865,bin_visits,140,5
28100,0.3523936091516865,bin_visits,140,5
28200,0.3523936091516865,bin_visits,140,5
28300,0.3523936091516865,bin_visits,140,5
28400,0.3523936091516865,bin_visits,140,5
28500,0.3523936091516865,bin_visits,140,5
28600,0.3523936091516865,bin_visits,140,5
28700,0.3523936091516865,bin_visits,140,5
28800,0.3523936091516865,bin_visits,140,5
28900,0.3523936091516865,bin_visits,140,5
29000,0.3523936091516865,bin_visits,140,5
29100,0.3523936091516865,bin_visits,140,5
29200,0.3523936091516865,bin_visits,140,5
29300,0.3523936091516865,bin_visits,140,5
29400,0.3523936091516865,bin_visits,140,5
29500,0.3523936091516865,bin_visits,140,5
29600,0.3523936091516865,bin_visits,140,5
29700,0.3523936091516865,bin_visits,140,5
29800,0.3523936091516865,bin_visits,140,5
29900,0.3523936091516865,bin_visits,140,5
30000,0.3523936091516865,bin_visits,140,5
30100,0.3523936091516865,bin_visits,140,5
30200,0.3523936091516865,bin_visits,140,5
30300,0.3523936091516865,bin_visits,140,5
30400,0.3523936091516865,bin_visits,140,5
30500,0.3523936091516865,bin_visits,140,5
30600,0.3523936091516865,bin_visits,140,5
30700,0.3523936091516865,bin_visits,140,5
30800,0.3523936091516865,bin_visits,140,5
30900,0.3523936091516865,bin_visits,140,5
31000,0.3523936091516865,bin_visits,140,5
31100,0.3523936091516865,bin_visits,140,5
31200,0.3523936091516865,bin_visits,140,5
31300,0.3523936091516865,bin_visits,140,5
31400,0.3523936091516865,bin_visits,140,5
31500,0.3523936091516865,bin_visits,140,5
31600,0.3523936091516865,bin_visits,140,5
31700,0.3523936091516865,bin_visits,140,5
31800,0.3523936091516865,bin_visits,140,5
31900,0.3523936091516865,bin_visits,140,5
32000,0.3523936091516865,bin_visits,140,5
32100,0.3523936091516865,bin_visits,140,5
32200,0.3523936091516865,bin_visits,140,5
32300,0.3523936091516865,bin_visits,140,5
32400,0.3523936091516865,bin_visits,140,5
32500,0.3523936091516865,bin_visits,140,5
32600,0.3523936091516865,bin_visits,140,5
32700,0.3523936091516865,bin_visits,140,5
32800,0.3523936091516865,bin_visits,140,5
32900,0.3523936091516865,bin_visits,140,5
33000,0.3523936091516865,bin_visits,140,5
33100,0.3523936091516865,bin_visits,140,5
33200,0.3523936091516865,bin_visits,140,5
33300,0.3523936091516865,bin_visits,140,5
33400,0.3523936091516865,bin_visits,140,5
33500,0.3523936091516865,bin_visits,140,5
33600,0.3523936091516865,bin_visits,140,5
33700,0.3523936091516865,bin_visits,140,5
33800,0.3523936091516865,bin_visits,140,5
33900,0.3523936091516865,bin_visits,140,5
34000,0.3523936091516865,bin_visits,140,5
34100,0.3523936091516865,bin_visits,140,5
34200,0.3523936091516865,bin_visits,140,5
34300,0.3523936091516865,bin_visits,140,5
34400,0.3523936091516865,bin_visits,140,5
34500,0.3523936091516865,bin_visits,140,5
34600,0.3523936091516865,bin_visits,140,5
34700,0.3523936091516865,bin_visits,140,5
34800,0.3523936091516865,bin_visits,140,5
34900,0.3523936091516865,bin_visits,140,5
35000,0.3523936091516865,bin_visits,140,5
35100,0.3523936091516865,bin_visits,140,5
35200,0.3523936091516865,bin_visits,140,5
35300,0.3523936091516865,bin_visits,140,5
35400,0.3523936091516865,bin_visits,140,5
35500,0.3523936091516865,bin_visits,140,5
35600,0.3523936091516865,bin_visits,140,5
35700,0.3523936091516865,bin_visits,140,5
35800,0.3523936091516865,bin_visits,140,5
35900,0.3523936091516865,bin_visits,140,5
36000,0.3523936091516865,bin_visits,140,5
36100,0.3523936091516865,bin_visits,140,5
36200,0.3523936091516865,bin_visits,140,5
36300,0.3523936091516865,bin_visits,140,5
36400,0.3523936091516865,bin_visits,140,5
36500,0.3523936091516865,bin_visits,140,5
36600,0.3523936091516865,bin_visits,140,5
36700,0.3523936091516865,bin_visits,140,5
36800,0.3523936091516865,bin_visits,140,5
36900,0.3523936091516865,bin_visits,140,5
37000,0.3523936091516865,bin_visits,140,5
37100,0.3523936091516865,bin_visits,140,5
37200,0.3523936091516865,bin_visits,140,5
37300,0.3523936091516865,bin_visits,140,5
37400,0.3523936091516865,bin_visits,140,5
37500,0.3523936091516865,bin_visits,140,5
37600,0.3523936091516865,bin_visits,140,5
37700,0.3523936091516865,bin_visits,140,5
37800,0.3523936091516865,bin_visits,140,5
37900,0.3523936091516865,bin_visits,140,5
38000,0.3523936091516865,bin_visits,140,5
38100,0.3523936091516865,bin_visits,140,5
38200,0.3523936091516865,bin_visits,140,5
38300,0.3523936091516865,bin_visits,140,5
38400,0.3523936091516865,bin_visits,140,5
38500,0.3523936091516865,bin_visits,140,5
38600,0.3523936091516865,bin_visits,140,5
38700,0.3523936091516865,bin_visits,140,5
38800,0.3523936091516865,bin_visits,140,5
38900,0.3523936091516865,bin_visits,140,5
39000,0.3523936091516865,bin_visits,140,5
39100,0.3523936091516865,bin_visits,140,5
39200,0.3523936091516865,bin_visits,140,5
39300,0.3523936091516865,bin_visits,140,5
39400,0.3523936091516865,bin_visits,140,5
39500,0.3523936091516865,bin_visits,140,5
39600,0.3523936091516865,bin_visits,140,5
39700,0.3523936091516865,bin_visits,140,5
39800,0.3523936091516865,bin_visits,140,5
39900,0.3523936091516865,bin_visits,140,5
40000,0.3523936091516865,bin_visits,140,5
40100,0.3523936091516865,bin_visits,140,5
40200,0.3523936091516865,bin_visits,140,5
40300,0.3523936091516865,bin_visits,140,5
40400,0.3523936091516865,bin_visits,140,5
40500,0.3523936091516865,bin_visits,140,5
40600,0.3523936091516865,bin_visits,140,5
40700,0.3523936091516865,bin_visits,140,5
40800,0.3523936091516865,bin_visits,140,5
40900,0.3523936091516865,bin_visits,140,5
41000,0.3523936091516865,bin_visits,140,5
41100,0.3523936091516865,bin_visits,140,5
41200,0.3523936091516865,bin_visits,140,5
41300,0.3523936091516865,bin_visits,140,5
41400,0.3523936091516865,bin_visits,140,5
41500,0.3523936091516865,bin_visits,140,5
41600,0.3523936091516865,bin_visits,140,5
41700,0.3523936091516865,bin_visits,140,5
41800,0.3523936091516865,bin_visits,140,5
41900,0.3523936091516865,bin_visits,140,5
42000,0.3523936091516865,bin_visits,140,5
42100,0.3523936091516865,bin_visits,140,5
42200,0.3523936091516865,bin_visits,140,5
42300,0.3523936091516865,bin_visits,140,5
42400,0.3523936091516865,bin_visits,140,5
42500,0.3523936091516865,bin_visits,140,5
42600,0.3523936091516865,bin_visits,140,5
42700,0.3523936091516865,bin_visits,140,5
42800,0.3523936091516865,bin_visits,140,5
42900,0.3523936091516865,bin_visits,140,5
43000,0.3523936091516865,bin_visits,140,5
43100,0.3523936091516865,bin_visits,140,5
43200,0.3523936091516865,bin_visits,140,5
43300,0.3523936091516865,bin_visits,140,5
43400,0.3523936091516865,bin_visits,140,5
43500,0.3523936091516865,bin_visits,140,5
43600,0.3523936091516865,bin_visits,140,5
43700,0.3523936091516865,bin_visits,140,5
43800,0.3523936091516865,bin_visits,140,5
43900,0.3523936091516865,bin_visits,140,5
44000,0.3523936091516865,bin_visits,140,5
44100,0.35414500088895523,bin_visits,140,5
44200,0.35414500088895523,bin_visits,140,5
44300,0.35414500088895523,bin_visits,140,5
44400,0.35414500088895523,bin_visits,140,5
44500,0.3591252034244762,bin_visits,140,5
44600,0.36183549952874333,bin_visits,140,5
44700,0.3622464585431712,bin_visits,140,5
44800,0.3622464585431712,bin_visits,140,5
44900,0.3637238776041547,bin_visits,140,5
45000,0.36386086394229733,bin_visits,140,5
45100,0.36386086394229733,bin_visits,140,5
45200,0.3662971873702792,bin_visits,140,5
45300,0.3683225517838332,bin_visits,140,5
45400,0.3683225517838332,bin_visits,140,5
45500,0.3683225517838332,bin_visits,140,5
45600,0.3683225517838332,bin_visits,140,5
45700,0.3683225517838332,bin_visits,140,5
45800,0.3683225517838332,bin_visits,140,5
45900,0.36966298450667406,bin_visits,140,5
46000,0.3706218888736725,bin_visits,140,5
46100,0.3706218888736725,bin_visits,140,5
46200,0.3706218888736725,bin_visits,140,5
46300,0.3706218888736725,bin_visits,140,5
46400,0.3706218888736725,bin_visits,140,5
46500,0.3706218888736725,bin_visits,140,5
46600,0.3706218888736725,bin_visits,140,5
46700,0.37209930793465595,bin_visits,140,5
46800,0.37251026694908385,bin_visits,140,5
46900,0.37251026694908385,bin_visits,140,5
47000,0.37251026694908385,bin_visits,140,5
47100,0.37251026694908385,bin_visits,140,5
47200,0.37251026694908385,bin_visits,140,5
47300,0.37251026694908385,bin_visits,140,5
47400,0.3743986450244952,bin_visits,140,5
47500,0.37508357671520837,bin_visits,140,5
47600,0.37508357671520837,bin_visits,140,5
47700,0.37508357671520837,bin_visits,140,5
47800,0.3764240094380492,bin_visits,140,5
47900,0.3773829138050476,bin_visits,140,5
48000,0.3773829138050476,bin_visits,140,5
48100,0.3773829138050476,bin_visits,140,5
48200,0.3773829138050476,bin_visits,140,5
48300,0.3773829138050476,bin_visits,140,5
48400,0.3773829138050476,bin_visits,140,5
48500,0.3773829138050476,bin_visits,140,5
48600,0.3773829138050476,bin_visits,140,5
48700,0.3773829138050476,bin_visits,140,5
48800,0.3773829138050476,bin_visits,140,5
48900,0.3773829138050476,bin_visits,140,5
49000,0.3773829138050476,bin_visits,140,5
49100,0.3773829138050476,bin_visits,140,5
49200,0.3773829138050476,bin_visits,140,5
49300,0.3773829138050476,bin_visits,140,5
49400,0.3773829138050476,bin_visits,140,5
49500,0.3773829138050476,bin_visits,140,5
49600,0.3773829138050476,bin_visits,140,5
49700,0.3773829138050476,bin_visits,140,5
49800,0.3773829138050476,bin_visits,140,5
49900,0.3773829138050476,bin_visits,140,5
50000,0.379271291880459,bin_visits,140,5
50100,0.379271291880459,bin_visits,140,5
50200,0.379271291880459,bin_visits,140,5
50300,0.379271291880459,bin_visits,140,5
50400,0.379271291880459,bin_visits,140,5
50500,0.379271291880459,bin_visits,140,5
50600,0.3818446016465835,bin_visits,140,5
50700,0.3818446016465835,bin_visits,140,5
50800,0.3818446016465835,bin_visits,140,5
50900,0.3818446016465835,bin_visits,140,5
51000,0.3818446016465835,bin_visits,140,5
51100,0.3818446016465835,bin_visits,140,5
51200,0.3818446016465835,bin_visits,140,5
51300,0.3818446016465835,bin_visits,140,5
51400,0.38304804803128173,bin_visits,140,5
51500,0.38400695239828014,bin_visits,140,5
51600,0.38400695239828014,bin_visits,140,5
51700,0.38400695239828014,bin_visits,140,5
51800,0.38562135779740625,bin_visits,140,5
51900,0.38562135779740625,bin_visits,140,5
52000,0.38562135779740625,bin_visits,140,5
52100,0.38562135779740625,bin_visits,140,5
52200,0.38562135779740625,bin_visits,140,5
52300,0.38562135779740625,bin_visits,140,5
52400,0.38562135779740625,bin_visits,140,5
52500,0.38562135779740625,bin_visits,140,5
52600,0.38562135779740625,bin_visits,140,5
52700,0.38562135779740625,bin_visits,140,5
52800,0.38562135779740625,bin_visits,140,5
52900,0.38562135779740625,bin_visits,140,5
53000,0.38562135779740625,bin_visits,140,5
53100,0.38723576319653236,bin_visits,140,5
53200,0.38723576319653236,bin_visits,140,5
53300,0.38723576319653236,bin_visits,140,5
53400,0.38723576319653236,bin_visits,140,5
53500,0.38723576319653236,bin_visits,140,5
53600,0.38723576319653236,bin_visits,140,5
53700,0.38723576319653236,bin_visits,140,5
53800,0.38723576319653236,bin_visits,140,5
53900,0.38723576319653236,bin_visits,140,5
54000,0.38723576319653236,bin_visits,140,5
54100,0.38723576319653236,bin_visits,140,5
54200,0.3889871549338011,bin_visits,140,5
54300,0.3889871549338011,bin_visits,140,5
54400,0.3889871549338011,bin_visits,140,5
54500,0.3889871549338011,bin_visits,140,5
54600,0.3889871549338011,bin_visits,140,5
54700,0.3889871549338011,bin_visits,140,5
54800,0.3889871549338011,bin_visits,140,5
54900,0.3889871549338011,bin_visits,140,5
55000,0.3889871549338011,bin_visits,140,5
55100,0.3889871549338011,bin_visits,140,5
55200,0.3889871549338011,bin_visits,140,5
55300,0.3889871549338011,bin_visits,140,5
55400,0.3889871549338011,bin_visits,140,5
55500,0.3889871549338011,bin_visits,140,5
55600,0.3889871549338011,bin_visits,140,5
55700,0.3889871549338011,bin_visits,140,5
55800,0.3889871549338011,bin_visits,140,5
55900,0.3889871549338011,bin_visits,140,5
56000,0.3889871549338011,bin_visits,140,5
56100,0.3889871549338011,bin_visits,140,5
56200,0.3889871549338011,bin_visits,140,5
56300,0.3889871549338011,bin_visits,140,5
56400,0.3889871549338011,bin_visits,140,5
56500,0.3889871549338011,bin_visits,140,5
56600,0.3889871549338011,bin_visits,140,5
56700,0.3889871549338011,bin_visits,140,5
56800,0.3889871549338011,bin_visits,140,5
56900,0.3889871549338011,bin_visits,140,5
57000,0.3889871549338011,bin_visits,140,5
57100,0.3889871549338011,bin_visits,140,5
57200,0.3889871549338011,bin_visits,140,5
57300,0.3889871549338011,bin_visits,140,5
57400,0.3889871549338011,bin_visits,140,5
57500,0.3889871549338011,bin_visits,140,5
57600,0.3889871549338011,bin_visits,140,5
57700,0.3889871549338011,bin_visits,140,5
57800,0.3889871549338011,bin_visits,140,5
57900,0.3889871549338011,bin_visits,140,5
58000,0.3889871549338011,bin_visits,140,5
58100,0.3889871549338011,bin_visits,140,5
58200,0.3889871549338011,bin_visits,140,5
58300,0.3889871549338011,bin_visits,140,5
58400,0.3889871549338011,bin_visits,140,5
58500,0.3889871549338011,bin_visits,140,5
58600,0.3889871549338011,bin_visits,140,5
58700,0.3889871549338011,bin_visits,140,5
58800,0.3889871549338011,bin_visits,140,5
58900,0.3889871549338011,bin_visits,140,5
59000,0.3889871549338011,bin_visits,140,5
59100,0.3889871549338011,bin_visits,140,5
59200,0.3889871549338011,bin_visits,140,5
59300,0.3889871549338011,bin_visits,140,5
59400,0.3889871549338011,bin_visits,140,5
59500,0.3889871549338011,bin_visits,140,5
59600,0.3889871549338011,bin_visits,140,5
59700,0.3889871549338011,bin_visits,140,5
59800,0.3889871549338011,bin_visits,140,5
59900,0.3889871549338011,bin_visits,140,5
60000,0.3889871549338011,bin_visits,140,5
60100,0.3889871549338011,bin_visits,140,5
60200,0.3889871549338011,bin_visits,140,5
60300,0.3889871549338011,bin_visits,140,5
60400,0.3889871549338011,bin_visits,140,5
60500,0.3889871549338011,bin_visits,140,5
60600,0.3889871549338011,bin_visits,140,5
60700,0.3889871549338011,bin_visits,140,5
60800,0.3889871549338011,bin_visits,140,5
60900,0.3889871549338011,bin_visits,140,5
61000,0.3889871549338011,bin_visits,140,5
61100,0.3889871549338011,bin_visits,140,5
61200,0.3889871549338011,bin_visits,140,5
61300,0.3889871549338011,bin_visits,140,5
61400,0.3889871549338011,bin_visits,140,5
61500,0.3889871549338011,bin_visits,140,5
61600,0.3889871549338011,bin_visits,140,5
61700,0.3889871549338011,bin_visits,140,5
61800,0.3889871549338011,bin_visits,140,5
61900,0.3889871549338011,bin_visits,140,5
62000,0.3889871549338011,bin_visits,140,5
62100,0.3889871549338011,bin_visits,140,5
62200,0.3889871549338011,bin_visits,140,5
62300,0.3889871549338011,bin_visits,140,5
62400,0.3889871549338011,bin_visits,140,5
62500,0.3889871549338011,bin_visits,140,5
62600,0.3889871549338011,bin_visits,140,5
62700,0.3889871549338011,bin_visits,140,5
62800,0.3889871549338011,bin_visits,140,5
62900,0.39073854667106983,bin_visits,140,5
63000,0.39073854667106983,bin_visits,140,5
63100,0.39073854667106983,bin_visits,140,5
63200,0.39073854667106983,bin_visits,140,5
63300,0.39073854667106983,bin_visits,140,5
63400,0.39073854667106983,bin_visits,140,5
63500,0.39073854667106983,bin_visits,140,5
63600,0.39073854667106983,bin_visits,140,5
63700,0.39073854667106983,bin_visits,140,5
63800,0.39073854667106983,bin_visits,140,5
63900,0.39073854667106983,bin_visits,140,5
64000,0.39073854667106983,bin_visits,140,5
64100,0.39073854667106983,bin_visits,140,5
64200,0.39073854667106983,bin_visits,140,5
64300,0.39073854667106983,bin_visits,140,5
64400,0.39073854667106983,bin_visits,140,5
64500,0.39073854667106983,bin_visits,140,5
64600,0.39073854667106983,bin_visits,140,5
64700,0.39073854667106983,bin_visits,140,5
64800,0.39073854667106983,bin_visits,140,5
64900,0.39073854667106983,bin_visits,140,5
65000,0.39073854667106983,bin_visits,140,5
65100,0.39073854667106983,bin_visits,140,5
65200,0.39073854667106983,bin_visits,140,5
65300,0.39073854667106983,bin_visits,140,5
65400,0.39073854667106983,bin_visits,140,5
65500,0.39073854667106983,bin_visits,140,5
65600,0.39073854667106983,bin_visits,140,5
65700,0.39073854667106983,bin_visits,140,5
65800,0.39073854667106983,bin_visits,140,5
65900,0.39073854667106983,bin_visits,140,5
66000,0.39073854667106983,bin_visits,140,5
66100,0.39073854667106983,bin_visits,140,5
66200,0.39073854667106983,bin_visits,140,5
66300,0.39073854667106983,bin_visits,140,5
66400,0.39073854667106983,bin_visits,140,5
66500,0.39073854667106983,bin_visits,140,5
66600,0.39073854667106983,bin_visits,140,5
66700,0.39073854667106983,bin_visits,140,5
66800,0.39073854667106983,bin_visits,140,5
66900,0.39073854667106983,bin_visits,140,5
67000,0.39073854667106983,bin_visits,140,5
67100,0.39073854667106983,bin_visits,140,5
67200,0.39073854667106983,bin_visits,140,5
67300,0.39073854667106983,bin_visits,140,5
67400,0.39073854667106983,bin_visits,140,5
67500,0.39073854667106983,bin_visits,140,5
67600,0.39073854667106983,bin_visits,140,5
67700,0.39073854667106983,bin_visits,140,5
67800,0.39073854667106983,bin_visits,140,5
67900,0.39073854667106983,bin_visits,140,5
68000,0.39073854667106983,bin_visits,140,5
68100,0.39073854667106983,bin_visits,140,5
68200,0.39073854667106983,bin_visits,140,5
68300,0.39073854667106983,bin_visits,140,5
68400,0.39073854667106983,bin_visits,140,5
68500,0.39073854667106983,bin_visits,140,5
68600,0.39073854667106983,bin_visits,140,5
68700,0.39073854667106983,bin_visits,140,5
68800,0.39073854667106983,bin_visits,140,5
68900,0.39073854667106983,bin_visits,140,5
69000,0.39073854667106983,bin_visits,140,5
69100,0.39073854667106983,bin_visits,140,5
69200,0.39073854667106983,bin_visits,140,5
69300,0.39073854667106983,bin_visits,140,5
69400,0.39073854667106983,bin_visits,140,5
69500,0.39073854667106983,bin_visits,140,5
69600,0.39073854667106983,bin_visits,140,5
69700,0.39073854667106983,bin_visits,140,5
69800,0.39073854667106983,bin_visits,140,5
69900,0.39073854667106983,bin_visits,140,5
69999,0.39248993840833857,bin_visits,140,5
0,0.00013698633814260996,bin_visits,160,0
100,0.013835620152403593,bin_visits,160,0
200,0.027534253966664573,bin_visits,160,0
300,0.041232887780925556,bin_visits,160,0
400,0.054931521595186536,bin_visits,160,0
500,0.06863015540944782,bin_visits,160,0
600,0.07791579574456038,bin_visits,160,0
700,0.08706444974153033,bin_visits,160,0
800,0.09528363003008733,bin_visits,160,0
900,0.10418774200935742,bin_visits,160,0
1000,0.11199596328348657,bin_visits,160,0
1100,0.12114461728045652,bin_visits,160,0
1200,0.12854187954015747,bin_visits,160,0
1300,0.1349802374328598,bin_visits,160,0
1400,0.14182955433998995,bin_visits,160,0
1500,0.1486788712471201,bin_visits,160,0
1600,0.15566517449239284,bin_visits,160,0
1700,0.1640213411190916,bin_visits,160,0
1800,0.17823848962733704,bin_visits,160,0
1900,0.1911152054127417,bin_visits,160,0
2000,0.2042658938744316,bin_visits,160,0
2100,0.21686863698355105,bin_visits,160,0
2200,0.23015631178338353,bin_visits,160,0
2300,0.24234809587807518,bin_visits,160,0
2400,0.25481385264905304,bin_visits,160,0
2500,0.26741659575817506,bin_visits,160,0
2600,0.2795789491942837,bin_visits,160,0
2700,0.2902638835694089,bin_visits,160,0
2800,0.29954952390452233,bin_visits,160,0
2900,0.3067803691674963,bin_visits,160,0
3000,0.3067803691674963,bin_visits,160,0
3100,0.30891328926060746,bin_visits,160,0
3200,0.30891328926060746,bin_visits,160,0
3300,0.30997974930716304,bin_visits,160,0
3400,0.30997974930716304,bin_visits,160,0
3500,0.3131791294468298,bin_visits,160,0
3600,0.3131791294468298,bin_visits,160,0
3700,0.3131791294468298,bin_visits,160,0
3800,0.3131791294468298,bin_visits,160,0
3900,0.31531204953994096,bin_visits,160,0
4000,0.31744496963305213,bin_visits,160,0
4100,0.31864841601775035,bin_visits,160,0
4200,0.32277726986583005,bin_visits,160,0
4300,0.32277726986583005,bin_visits,160,0
4400,0.32277726986583005,bin_visits,160,0
4500,0.32277726986583005,bin_visits,160,0
4600,0.32277726986583005,bin_visits,160,0
4700,0.32277726986583005,bin_visits,160,0
4800,0.32277726986583005,bin_visits,160,0
4900,0.32277726986583005,bin_visits,160,0
5000,0.32277726986583005,bin_visits,160,0
5100,0.3249101899589412,bin_visits,160,0
5200,0.3259766500054968,bin_visits,160,0
5300,0.3270431100520524,bin_visits,160,0
5400,0.32810957009860797,bin_visits,160,0
5500,0.32810957009860797,bin_visits,160,0
5600,0.32917603014516356,bin_visits,160,0
5700,0.32917603014516356,bin_visits,160,0
5800,0.32917603014516356,bin_visits,160,0
5900,0.32917603014516356,bin_visits,160,0
6000,0.32917603014516356,bin_visits,160,0
6100,0.32917603014516356,bin_visits,160,0
6200,0.32917603014516356,bin_visits,160,0
6300,0.32917603014516356,bin_visits,160,0
6400,0.33024249019171914,bin_visits,160,0
6500,0.33024249019171914,bin_visits,160,0
6600,0.3313089502382747,bin_visits,160,0
6700,0.3313089502382747,bin_visits,160,0
6800,0.3313089502382747,bin_visits,160,0
6900,0.3313089502382747,bin_visits,160,0
7000,0.3313089502382747,bin_visits,160,0
7100,0.3313089502382747,bin_visits,160,0
7200,0.3313089502382747,bin_visits,160,0
7300,0.3313089502382747,bin_visits,160,0
7400,0.3313089502382747,bin_visits,160,0
7500,0.3313089502382747,bin_visits,160,0
7600,0.3313089502382747,bin_visits,160,0
7700,0.3313089502382747,bin_visits,160,0
7800,0.3313089502382747,bin_visits,160,0
7900,0.3313089502382747,bin_visits,160,0
8000,0.3313089502382747,bin_visits,160,0
8100,0.3313089502382747,bin_visits,160,0
8200,0.3313089502382747,bin_visits,160,0
8300,0.3313089502382747,bin_visits,160,0
8400,0.3313089502382747,bin_visits,160,0
8500,0.3313089502382747,bin_visits,160,0
8600,0.3313089502382747,bin_visits,160,0
8700,0.3313089502382747,bin_visits,160,0
8800,0.3313089502382747,bin_visits,160,0
8900,0.3313089502382747,bin_visits,160,0
9000,0.3313089502382747,bin_visits,160,0
9100,0.3313089502382747,bin_visits,160,0
9200,0.3313089502382747,bin_visits,160,0
9300,0.3313089502382747,bin_visits,160,0
9400,0.3313089502382747,bin_visits,160,0
9500,0.3313089502382747,bin_visits,160,0
9600,0.3313089502382747,bin_visits,160,0
9700,0.3313089502382747,bin_visits,160,0
9800,0.3313089502382747,bin_visits,160,0
9900,0.3313089502382747,bin_visits,160,0
10000,0.3313089502382747,bin_visits,160,0
10100,0.3313089502382747,bin_visits,160,0
10200,0.3313089502382747,bin_visits,160,0
10300,0.3313089502382747,bin_visits,160,0
10400,0.3313089502382747,bin_visits,160,0
10500,0.3313089502382747,bin_visits,160,0
10600,0.3313089502382747,bin_visits,160,0
10700,0.3313089502382747,bin_visits,160,0
10800,0.3313089502382747,bin_visits,160,0
10900,0.3313089502382747,bin_visits,160,0
11000,0.3313089502382747,bin_visits,160,0
11100,0.3313089502382747,bin_visits,160,0
11200,0.3313089502382747,bin_visits,160,0
11300,0.3313089502382747,bin_visits,160,0
11400,0.3313089502382747,bin_visits,160,0
11500,0.3313089502382747,bin_visits,160,0
11600,0.3313089502382747,bin_visits,160,0
11700,0.3313089502382747,bin_visits,160,0
11800,0.3313089502382747,bin_visits,160,0
11900,0.3313089502382747,bin_visits,160,0
12000,0.3313089502382747,bin_visits,160,0
12100,0.3313089502382747,bin_visits,160,0
12200,0.3334418703313859,bin_visits,160,0
12300,0.3334418703313859,bin_visits,160,0
12400,0.3334418703313859,bin_visits,160,0
12500,0.3345083303779415,bin_visits,160,0
12600,0.3345083303779415,bin_visits,160,0
12700,0.3345083303779415,bin_visits,160,0
12800,0.3345083303779415,bin_visits,160,0
12900,0.3345083303779415,bin_visits,160,0
13000,0.3345083303779415,bin_visits,160,0
13100,0.3345083303779415,bin_visits,160,0
13200,0.3345083303779415,bin_visits,160,0
13300,0.3345083303779415,bin_visits,160,0
13400,0.3345083303779415,bin_visits,160,0
13500,0.3345083303779415,bin_visits,160,0
13600,0.3345083303779415,bin_visits,160,0
13700,0.3345083303779415,bin_visits,160,0
13800,0.3345083303779415,bin_visits,160,0
13900,0.33770771051760823,bin_visits,160,0
14000,0.3398406306107194,bin_visits,160,0
14100,0.340907090657275,bin_visits,160,0
14200,0.340907090657275,bin_visits,160,0
14300,0.34197355070383056,bin_visits,160,0
14400,0.34197355070383056,bin_visits,160,0
14500,0.34197355070383056,bin_visits,160,0
14600,0.34197355070383056,bin_visits,160,0
14700,0.34197355070383056,bin_visits,160,0
14800,0.34197355070383056,bin_visits,160,0
14900,0.34197355070383056,bin_visits,160,0
15000,0.34197355070383056,bin_visits,160,0
15100,0.34197355070383056,bin_visits,160,0
15200,0.34197355070383056,bin_visits,160,0
15300,0.34197355070383056,bin_visits,160,0
15400,0.34197355070383056,bin_visits,160,0
15500,0.34197355070383056,bin_visits,160,0
15600,0.34197355070383056,bin_visits,160,0
15700,0.34197355070383056,bin_visits,160,0
15800,0.34197355070383056,bin_visits,160,0
15900,0.34197355070383056,bin_visits,160,0
16000,0.34197355070383056,bin_visits,160,0
16100,0.34197355070383056,bin_visits,160,0
16200,0.34197355070383056,bin_visits,160,0
16300,0.34304001075038615,bin_visits,160,0
16400,0.34304001075038615,bin_visits,160,0
16500,0.34304001075038615,bin_visits,160,0
16600,0.34304001075038615,bin_visits,160,0
16700,0.34304001075038615,bin_visits,160,0
16800,0.34410647079694173,bin_visits,160,0
16900,0.34410647079694173,bin_visits,160,0
17000,0.3462393908900529,bin_visits,160,0
17100,0.3473058509366085,bin_visits,160,0
17200,0.34837231098316407,bin_visits,160,0
17300,0.35050523107627524,bin_visits,160,0
17400,0.35050523107627524,bin_visits,160,0
17500,0.35050523107627524,bin_visits,160,0
17600,0.35050523107627524,bin_visits,160,0
17700,0.3515716911228308,bin_visits,160,0
17800,0.3515716911228308,bin_visits,160,0
17900,0.3515716911228308,bin_visits,160,0
18000,0.3515716911228308,bin_visits,160,0
18100,0.3515716911228308,bin_visits,160,0
18200,0.3515716911228308,bin_visits,160,0
18300,0.3515716911228308,bin_visits,160,0
18400,0.3515716911228308,bin_visits,160,0
18500,0.3515716911228308,bin_visits,160,0
18600,0.3515716911228308,bin_visits,160,0
18700,0.3515716911228308,bin_visits,160,0
18800,0.3515716911228308,bin_visits,160,0
18900,0.3515716911228308,bin_visits,160,0
19000,0.3515716911228308,bin_visits,160,0
19100,0.3515716911228308,bin_visits,160,0
19200,0.3515716911228308,bin_visits,160,0
19300,0.3515716911228308,bin_visits,160,0
19400,0.3526381511693864,bin_visits,160,0
19500,0.3526381511693864,bin_visits,160,0
19600,0.3526381511693864,bin_visits,160,0
19700,0.353704611215942,bin_visits,160,0
19800,0.353704611215942,bin_visits,160,0
19900,0.353704611215942,bin_visits,160,0
20000,0.353704611215942,bin_visits,160,0
20100,0.353704611215942,bin_visits,160,0
20200,0.353704611215942,bin_visits,160,0
20300,0.353704611215942,bin_visits,160,0
20400,0.3547710712624976,bin_visits,160,0
20500,0.3547710712624976,bin_visits,160,0
20600,0.35583753130905316,bin_visits,160,0
20700,0.35583753130905316,bin_visits,160,0
20800,0.35583753130905316,bin_visits,160,0
20900,0.35583753130905316,bin_visits,160,0
21000,0.35583753130905316,bin_visits,160,0
21100,0.35583753130905316,bin_visits,160,0
21200,0.35583753130905316,bin_visits,160,0
21300,0.35583753130905316,bin_visits,160,0
21400,0.35583753130905316,bin_visits,160,0
21500,0.35583753130905316,bin_visits,160,0
21600,0.35690399135560874,bin_visits,160,0
21700,0.35690399135560874,bin_visits,160,0
21800,0.35690399135560874,bin_visits,160,0
21900,0.35690399135560874,bin_visits,160,0
22000,0.35690399135560874,bin_visits,160,0
22100,0.35690399135560874,bin_visits,160,0
22200,0.35690399135560874,bin_visits,160,0
22300,0.35690399135560874,bin_visits,160,0
22400,0.35690399135560874,bin_visits,160,0
22500,0.35690399135560874,bin_visits,160,0
22600,0.35690399135560874,bin_visits,160,0
22700,0.35690399135560874,bin_visits,160,0
22800,0.35690399135560874,bin_visits,160,0
22900,0.35690399135560874,bin_visits,160,0
23000,0.35690399135560874,bin_visits,160,0
23100,0.35690399135560874,bin_visits,160,0
23200,0.35690399135560874,bin_visits,160,0
23300,0.35690399135560874,bin_visits,160,0
23400,0.35690399135560874,bin_visits,160,0
23500,0.35690399135560874,bin_visits,160,0
23600,0.35690399135560874,bin_visits,160,0
23700,0.35690399135560874,bin_visits,160,0
23800,0.35690399135560874,bin_visits,160,0
23900,0.35690399135560874,bin_visits,160,0
24000,0.35690399135560874,bin_visits,160,0
24100,0.35690399135560874,bin_visits,160,0
24200,0.35690399135560874,bin_visits,160,0
24300,0.35690399135560874,bin_visits,160,0
24400,0.35690399135560874,bin_visits,160,0
24500,0.35690399135560874,bin_visits,160,0
24600,0.35690399135560874,bin_visits,160,0
24700,0.35690399135560874,bin_visits,160,0
24800,0.35690399135560874,bin_visits,160,0
24900,0.35690399135560874,bin_visits,160,0
25000,0.35690399135560874,bin_visits,160,0
25100,0.35690399135560874,bin_visits,160,0
25200,0.35690399135560874,bin_visits,160,0
25300,0.35690399135560874,bin_visits,160,0
25400,0.35690399135560874,bin_visits,160,0
25500,0.35690399135560874,bin_visits,160,0
25600,0.35690399135560874,bin_visits,160,0
25700,0.3579704514021643,bin_visits,160,0
25800,0.3579704514021643,bin_visits,160,0
25900,0.3579704514021643,bin_visits,160,0
26000,0.3579704514021643,bin_visits,160,0
26100,0.3579704514021643,bin_visits,160,0
26200,0.3579704514021643,bin_visits,160,0
26300,0.3579704514021643,bin_visits,160,0
26400,0.3579704514021643,bin_visits,160,0
26500,0.3579704514021643,bin_visits,160,0
26600,0.3579704514021643,bin_visits,160,0
26700,0.3579704514021643,bin_visits,160,0
26800,0.3579704514021643,bin_visits,160,0
26900,0.3579704514021643,bin_visits,160,0
27000,0.3579704514021643,bin_visits,160,0
27100,0.3579704514021643,bin_visits,160,0
27200,0.3579704514021643,bin_visits,160,0
27300,0.3601033714952755,bin_visits,160,0
27400,0.3601033714952755,bin_visits,160,0
27500,0.3601033714952755,bin_visits,160,0
27600,0.3601033714952755,bin_visits,160,0
27700,0.3601033714952755,bin_visits,160,0
27800,0.3601033714952755,bin_visits,160,0
27900,0.3601033714952755,bin_visits,160,0
28000,0.3601033714952755,bin_visits,160,0
28100,0.3601033714952755,bin_visits,160,0
28200,0.3611698315418311,bin_visits,160,0
28300,0.3611698315418311,bin_visits,160,0
28400,0.36223629158838666,bin_visits,160,0
28500,0.36223629158838666,bin_visits,160,0
28600,0.36223629158838666,bin_visits,160,0
28700,0.36223629158838666,bin_visits,160,0
28800,0.36223629158838666,bin_visits,160,0
28900,0.36436921168149783,bin_visits,160,0
29000,0.36436921168149783,bin_visits,160,0
29100,0.36436921168149783,bin_visits,160,0
29200,0.36436921168149783,bin_visits,160,0
29300,0.36436921168149783,bin_visits,160,0
29400,0.36436921168149783,bin_visits,160,0
29500,0.36436921168149783,bin_visits,160,0
29600,0.36436921168149783,bin_visits,160,0
29700,0.36436921168149783,bin_visits,160,0
29800,0.3654356717280534,bin_visits,160,0
29900,0.3654356717280534,bin_visits,160,0
30000,0.3654356717280534,bin_visits,160,0
30100,0.3654356717280534,bin_visits,160,0
30200,0.3654356717280534,bin_visits,160,0
30300,0.3654356717280534,bin_visits,160,0
30400,0.3654356717280534,bin_visits,160,0
30500,0.3654356717280534,bin_visits,160,0
30600,0.366502131774609,bin_visits,160,0
30700,0.3675685918211646,bin_visits,160,0
30800,0.3675685918211646,bin_visits,160,0
30900,0.3675685918211646,bin_visits,160,0
31000,0.3675685918211646,bin_visits,160,0
31100,0.3675685918211646,bin_visits,160,0
31200,0.36863505186772016,bin_visits,160,0
31300,0.37076797196083133,bin_visits,160,0
31400,0.37076797196083133,bin_visits,160,0
31500,0.37076797196083133,bin_visits,160,0
31600,0.37076797196083133,bin_visits,160,0
31700,0.37076797196083133,bin_visits,160,0
31800,0.37076797196083133,bin_visits,160,0
31900,0.37076797196083133,bin_visits,160,0
32000,0.37076797196083133,bin_visits,160,0
32100,0.37076797196083133,bin_visits,160,0
32200,0.37076797196083133,bin_visits,160,0
32300,0.37076797196083133,bin_visits,160,0
32400,0.37076797196083133,bin_visits,160,0
32500,0.37076797196083133,bin_visits,160,0
32600,0.37076797196083133,bin_visits,160,0
32700,0.3718344320073869,bin_visits,160,0
32800,0.3718344320073869,bin_visits,160,0
32900,0.3718344320073869,bin_visits,160,0
33000,0.3718344320073869,bin_visits,160,0
33100,0.3718344320073869,bin_visits,160,0
33200,0.3718344320073869,bin_visits,160,0
33300,0.3718344320073869,bin_visits,160,0
33400,0.3718344320073869,bin_visits,160,0
33500,0.3718344320073869,bin_visits,160,0
33600,0.3718344320073869,bin_visits,160,0
33700,0.3718344320073869,bin_visits,160,0
33800,0.3729008920539425,bin_visits,160,0
33900,0.3729008920539425,bin_visits,160,0
34000,0.3729008920539425,bin_visits,160,0
34100,0.3729008920539425,bin_visits,160,0
34200,0.3729008920539425,bin_visits,160,0
34300,0.3729008920539425,bin_visits,160,0
34400,0.3729008920539425,bin_visits,160,0
34500,0.3729008920539425,bin_visits,160,0
34600,0.3729008920539425,bin_visits,160,0
34700,0.3729008920539425,bin_visits,160,0
34800,0.3729008920539425,bin_visits,160,0
34900,0.3729008920539425,bin_visits,160,0
35000,0.3729008920539425,bin_visits,160,0
35100,0.3729008920539425,bin_visits,160,0
35200,0.3729008920539425,bin_visits,160,0
35300,0.3729008920539425,bin_visits,160,0
35400,0.3739673521004981,bin_visits,160,0
35500,0.3739673521004981,bin_visits,160,0
35600,0.3739673521004981,bin_visits,160,0
35700,0.3739673521004981,bin_visits,160,0
35800,0.37610027219360925,bin_visits,160,0
35900,0.37610027219360925,bin_visits,160,0
36000,0.37610027219360925,bin_visits,160,0
36100,0.37610027219360925,bin_visits,160,0
36200,0.37610027219360925,bin_visits,160,0
36300,0.37610027219360925,bin_visits,160,0
36400,0.37610027219360925,bin_visits,160,0
36500,0.37610027219360925,bin_visits,160,0
36600,0.37823319228672037,bin_visits,160,0
36700,0.37823319228672037,bin_visits,160,0
36800,0.37823319228672037,bin_visits,160,0
36900,0.37929965233327595,bin_visits,160,0
37000,0.37929965233327595,bin_visits,160,0
37100,0.37929965233327595,bin_visits,160,0
37200,0.37929965233327595,bin_visits,160,0
37300,0.37929965233327595,bin_visits,160,0
37400,0.37929965233327595,bin_visits,160,0
37500,0.37929965233327595,bin_visits,160,0
37600,0.37929965233327595,bin_visits,160,0
37700,0.37929965233327595,bin_visits,160,0
37800,0.37929965233327595,bin_visits,160,0
37900,0.37929965233327595,bin_visits,160,0
38000,0.37929965233327595,bin_visits,160,0
38100,0.37929965233327595,bin_visits,160,0
38200,0.37929965233327595,bin_visits,160,0
38300,0.37929965233327595,bin_visits,160,0
38400,0.37929965233327595,bin_visits,160,0
38500,0.37929965233327595,bin_visits,160,0
38600,0.37929965233327595,bin_visits,160,0
38700,0.37929965233327595,bin_visits,160,0
38800,0.37929965233327595,bin_visits,160,0
38900,0.37929965233327595,bin_visits,160,0
39000,0.37929965233327595,bin_visits,160,0
39100,0.37929965233327595,bin_visits,160,0
39200,0.37929965233327595,bin_visits,160,0
39300,0.37929965233327595,bin_visits,160,0
39400,0.37929965233327595,bin_visits,160,0
39500,0.37929965233327595,bin_visits,160,0
39600,0.37929965233327595,bin_visits,160,0
39700,0.37929965233327595,bin_visits,160,0
39800,0.37929965233327595,bin_visits,160,0
39900,0.37929965233327595,bin_visits,160,0
40000,0.37929965233327595,bin_visits,160,0
40100,0.37929965233327595,bin_visits,160,0
40200,0.37929965233327595,bin_visits,160,0
40300,0.37929965233327595,bin_visits,160,0
40400,0.37929965233327595,bin_visits,160,0
40500,0.37929965233327595,bin_visits,160,0
40600,0.37929965233327595,bin_visits,160,0
40700,0.37929965233327595,bin_visits,160,0
40800,0.37929965233327595,bin_visits,160,0
40900,0.38036611237983153,bin_visits,160,0
41000,0.38036611237983153,bin_visits,160,0
41100,0.38036611237983153,bin_visits,160,0
41200,0.38036611237983153,bin_visits,160,0
41300,0.38036611237983153,bin_visits,160,0
41400,0.38036611237983153,bin_visits,160,0
41500,0.38036611237983153,bin_visits,160,0
41600,0.38036611237983153,bin_visits,160,0
41700,0.38036611237983153,bin_visits,160,0
41800,0.3814325724263871,bin_visits,160,0
41900,0.3814325724263871,bin_visits,160,0
42000,0.3814325724263871,bin_visits,160,0
42100,0.3814325724263871,bin_visits,160,0
42200,0.3814325724263871,bin_visits,160,0
42300,0.3814325724263871,bin_visits,160,0
42400,0.3814325724263871,bin_visits,160,0
42500,0.3814325724263871,bin_visits,160,0
42600,0.3814325724263871,bin_visits,160,0
42700,0.3814325724263871,bin_visits,160,0
42800,0.3814325724263871,bin_visits,160,0
42900,0.3814325724263871,bin_visits,160,0
43000,0.3814325724263871,bin_visits,160,0
43100,0.3814325724263871,bin_visits,160,0
43200,0.3814325724263871,bin_visits,160,0
43300,0.3814325724263871,bin_visits,160,0
43400,0.3814325724263871,bin_visits,160,0
43500,0.3814325724263871,bin_visits,160,0
43600,0.3814325724263871,bin_visits,160,0
43700,0.3814325724263871,bin_visits,160,0
43800,0.3814325724263871,bin_visits,160,0
43900,0.3814325724263871,bin_visits,160,0
44000,0.3824990324729427,bin_visits,160,0
44100,0.3824990324729427,bin_visits,160,0
44200,0.3824990324729427,bin_visits,160,0
44300,0.3835654925194983,bin_visits,160,0
44400,0.3835654925194983,bin_visits,160,0
44500,0.38463195256605387,bin_visits,160,0
44600,0.38569841261260945,bin_visits,160,0
44700,0.38569841261260945,bin_visits,160,0
44800,0.38569841261260945,bin_visits,160,0
44900,0.38569841261260945,bin_visits,160,0
45000,0.38569841261260945,bin_visits,160,0
45100,0.38569841261260945,bin_visits,160,0
45200,0.38569841261260945,bin_visits,160,0
45300,0.38569841261260945,bin_visits,160,0
45400,0.38569841261260945,bin_visits,160,0
45500,0.38569841261260945,bin_visits,160,0
45600,0.38569841261260945,bin_visits,160,0
45700,0.38569841261260945,bin_visits,160,0
45800,0.38676487265916504,bin_visits,160,0
45900,0.38676487265916504,bin_visits,160,0
46000,0.38676487265916504,bin_visits,160,0
46100,0.38676487265916504,bin_visits,160,0
46200,0.38676487265916504,bin_visits,160,0
46300,0.38676487265916504,bin_visits,160,0
46400,0.38676487265916504,bin_visits,160,0
46500,0.38676487265916504,bin_visits,160,0
46600,0.38676487265916504,bin_visits,160,0
46700,0.38676487265916504,bin_visits,160,0
46800,0.38676487265916504,bin_visits,160,0
46900,0.38676487265916504,bin_visits,160,0
47000,0.38676487265916504,bin_visits,160,0
47100,0.38676487265916504,bin_visits,160,0
47200,0.38676487265916504,bin_visits,160,0
47300,0.38676487265916504,bin_visits,160,0
47400,0.38676487265916504,bin_visits,160,0
47500,0.38676487265916504,bin_visits,160,0
47600,0.38676487265916504,bin_visits,160,0
47700,0.38676487265916504,bin_visits,160,0
47800,0.38676487265916504,bin_visits,160,0
47900,0.38676487265916504,bin_visits,160,0
48000,0.38676487265916504,bin_visits,160,0
48100,0.38676487265916504,bin_visits,160,0
48200,0.38676487265916504,bin_visits,160,0
48300,0.38676487265916504,bin_visits,160,0
48400,0.38676487265916504,bin_visits,160,0
48500,0.38676487265916504,bin_visits,160,0
48600,0.38676487265916504,bin_visits,160,0
48700,0.38676487265916504,bin_visits,160,0
48800,0.38676487265916504,bin_visits,160,0
48900,0.38676487265916504,bin_visits,160,0
49000,0.38676487265916504,bin_visits,160,0
49100,0.38676487265916504,bin_visits,160,0
49200,0.38676487265916504,bin_visits,160,0
49300,0.38676487265916504,bin_visits,160,0
49400,0.38676487265916504,bin_visits,160,0
49500,0.38676487265916504,bin_visits,160,0
49600,0.38676487265916504,bin_visits,160,0
49700,0.38676487265916504,bin_visits,160,0
49800,0.38676487265916504,bin_visits,160,0
49900,0.38676487265916504,bin_visits,160,0
50000,0.38676487265916504,bin_visits,160,0
50100,0.3878313327057206,bin_visits,160,0
50200,0.3899642527988318,bin_visits,160,0
50300,0.3899642527988318,bin_visits,160,0
50400,0.3899642527988318,bin_visits,160,0
50500,0.3910307128453874,bin_visits,160,0
50600,0.3910307128453874,bin_visits,160,0
50700,0.3910307128453874,bin_visits,160,0
50800,0.3910307128453874,bin_visits,160,0
50900,0.3910307128453874,bin_visits,160,0
51000,0.39209717289194296,bin_visits,160,0
51100,0.39209717289194296,bin_visits,160,0
51200,0.39209717289194296,bin_visits,160,0
51300,0.39209717289194296,bin_visits,160,0
51400,0.39209717289194296,bin_visits,160,0
51500,0.39209717289194296,bin_visits,160,0
51600,0.39209717289194296,bin_visits,160,0
51700,0.39209717289194296,bin_visits,160,0
51800,0.39209717289194296,bin_visits,160,0
51900,0.39209717289194296,bin_visits,160,0
52000,0.39209717289194296,bin_visits,160,0
52100,0.39209717289194296,bin_visits,160,0
52200,0.39209717289194296,bin_visits,160,0
52300,0.39209717289194296,bin_visits,160,0
52400,0.39209717289194296,bin_visits,160,0
52500,0.39209717289194296,bin_visits,160,0
52600,0.39209717289194296,bin_visits,160,0
52700,0.39209717289194296,bin_visits,160,0
52800,0.39209717289194296,bin_visits,160,0
52900,0.39209717289194296,bin_visits,160,0
53000,0.39316363293849854,bin_visits,160,0
53100,0.39316363293849854,bin_visits,160,0
53200,0.39316363293849854,bin_visits,160,0
53300,0.39316363293849854,bin_visits,160,0
53400,0.39316363293849854,bin_visits,160,0
53500,0.39316363293849854,bin_visits,160,0
53600,0.39316363293849854,bin_visits,160,0
53700,0.39316363293849854,bin_visits,160,0
53800,0.39316363293849854,bin_visits,160,0
53900,0.39316363293849854,bin_visits,160,0
54000,0.39316363293849854,bin_visits,160,0
54100,0.39316363293849854,bin_visits,160,0
54200,0.39316363293849854,bin_visits,160,0
54300,0.39316363293849854,bin_visits,160,0
54400,0.39316363293849854,bin_visits,160,0
54500,0.39316363293849854,bin_visits,160,0
54600,0.39316363293849854,bin_visits,160,0
54700,0.39316363293849854,bin_visits,160,0
54800,0.39316363293849854,bin_visits,160,0
54900,0.39316363293849854,bin_visits,160,0
55000,0.39316363293849854,bin_visits,160,0
55100,0.39316363293849854,bin_visits,160,0
55200,0.39316363293849854,bin_visits,160,0
55300,0.39316363293849854,bin_visits,160,0
55400,0.39316363293849854,bin_visits,160,0
55500,0.39316363293849854,bin_visits,160,0
55600,0.3942300929850541,bin_visits,160,0
55700,0.3942300929850541,bin_visits,160,0
55800,0.3942300929850541,bin_visits,160,0
55900,0.3942300929850541,bin_visits,160,0
56000,0.3942300929850541,bin_visits,160,0
56100,0.3942300929850541,bin_visits,160,0
56200,0.3942300929850541,bin_visits,160,0
56300,0.3942300929850541,bin_visits,160,0
56400,0.3942300929850541,bin_visits,160,0
56500,0.3942300929850541,bin_visits,160,0
56600,0.3942300929850541,bin_visits,160,0
56700,0.3942300929850541,bin_visits,160,0
56800,0.3942300929850541,bin_visits,160,0
56900,0.3942300929850541,bin_visits,160,0
57000,0.3942300929850541,bin_visits,160,0
57100,0.3942300929850541,bin_visits,160,0
57200,0.3942300929850541,bin_visits,160,0
57300,0.3942300929850541,bin_visits,160,0
57400,0.3942300929850541,bin_visits,160,0
57500,0.3952965530316097,bin_visits,160,0
57600,0.3952965530316097,bin_visits,160,0
57700,0.3952965530316097,bin_visits,160,0
57800,0.3963630130781653,bin_visits,160,0
57900,0.3963630130781653,bin_visits,160,0
58000,0.3974294731247209,bin_visits,160,0
58100,0.3974294731247209,bin_visits,160,0
58200,0.3974294731247209,bin_visits,160,0
58300,0.3974294731247209,bin_visits,160,0
58400,0.3974294731247209,bin_visits,160,0
58500,0.3974294731247209,bin_visits,160,0
58600,0.3974294731247209,bin_visits,160,0
58700,0.3974294731247209,bin_visits,160,0
58800,0.3974294731247209,bin_visits,160,0
58900,0.3974294731247209,bin_visits,160,0
59000,0.3974294731247209,bin_visits,160,0
59100,0.3974294731247209,bin_visits,160,0
59200,0.3974294731247209,bin_visits,160,0
59300,0.3974294731247209,bin_visits,160,0
59400,0.3974294731247209,bin_visits,160,0
59500,0.3974294731247209,bin_visits,160,0
59600,0.3974294731247209,bin_visits,160,0
59700,0.3974294731247209,bin_visits,160,0
59800,0.3974294731247209,bin_visits,160,0
59900,0.3974294731247209,bin_visits,160,0
60000,0.3974294731247209,bin_visits,160,0
60100,0.3974294731247209,bin_visits,160,0
60200,0.3974294731247209,bin_visits,160,0
60300,0.39849593317127646,bin_visits,160,0
60400,0.39849593317127646,bin_visits,160,0
60500,0.39849593317127646,bin_visits,160,0
60600,0.39849593317127646,bin_visits,160,0
60700,0.39849593317127646,bin_visits,160,0
60800,0.39849593317127646,bin_visits,160,0
60900,0.39849593317127646,bin_visits,160,0
61000,0.39849593317127646,bin_visits,160,0
61100,0.39849593317127646,bin_visits,160,0
61200,0.39849593317127646,bin_visits,160,0
61300,0.39849593317127646,bin_visits,160,0
61400,0.39849593317127646,bin_visits,160,0
61500,0.39849593317127646,bin_visits,160,0
61600,0.39849593317127646,bin_visits,160,0
61700,0.39849593317127646,bin_visits,160,0
61800,0.39849593317127646,bin_visits,160,0
61900,0.39849593317127646,bin_visits,160,0
62000,0.39849593317127646,bin_visits,160,0
62100,0.39849593317127646,bin_visits,160,0
62200,0.39849593317127646,bin_visits,160,0
62300,0.39849593317127646,bin_visits,160,0
62400,0.39849593317127646,bin_visits,160,0
62500,0.39849593317127646,bin_visits,160,0
62600,0.39849593317127646,bin_visits,160,0
62700,0.39849593317127646,bin_visits,160,0
62800,0.39956239321783205,bin_visits,160,0
62900,0.39956239321783205,bin_visits,160,0
63000,0.39956239321783205,bin_visits,160,0
63100,0.39956239321783205,bin_visits,160,0
63200,0.39956239321783205,bin_visits,160,0
63300,0.39956239321783205,bin_visits,160,0
63400,0.39956239321783205,bin_visits,160,0
63500,0.39956239321783205,bin_visits,160,0
63600,0.39956239321783205,bin_visits,160,0
63700,0.39956239321783205,bin_visits,160,0
63800,0.39956239321783205,bin_visits,160,0
63900,0.39956239321783205,bin_visits,160,0
64000,0.39956239321783205,bin_visits,160,0
64100,0.39956239321783205,bin_visits,160,0
64200,0.39956239321783205,bin_visits,160,0
64300,0.39956239321783205,bin_visits,160,0
64400,0.39956239321783205,bin_visits,160,0
64500,0.39956239321783205,bin_visits,160,0
64600,0.39956239321783205,bin_visits,160,0
64700,0.39956239321783205,bin_visits,160,0
64800,0.39956239321783205,bin_visits,160,0
64900,0.39956239321783205,bin_visits,160,0
65000,0.39956239321783205,bin_visits,160,0
65100,0.39956239321783205,bin_visits,160,0
65200,0.39956239321783205,bin_visits,160,0
65300,0.39956239321783205,bin_visits,160,0
65400,0.39956239321783205,bin_visits,160,0
65500,0.39956239321783205,bin_visits,160,0
65600,0.39956239321783205,bin_visits,160,0
65700,0.39956239321783205,bin_visits,160,0
65800,0.39956239321783205,bin_visits,160,0
65900,0.39956239321783205,bin_visits,160,0
66000,0.39956239321783205,bin_visits,160,0
66100,0.39956239321783205,bin_visits,160,0
66200,0.39956239321783205,bin_visits,160,0
66300,0.39956239321783205,bin_visits,160,0
66400,0.39956239321783205,bin_visits,160,0
66500,0.39956239321783205,bin_visits,160,0
66600,0.39956239321783205,bin_visits,160,0
66700,0.39956239321783205,bin_visits,160,0
66800,0.39956239321783205,bin_visits,160,0
66900,0.39956239321783205,bin_visits,160,0
67000,0.39956239321783205,bin_visits,160,0
67100,0.39956239321783205,bin_visits,160,0
67200,0.39956239321783205,bin_visits,160,0
67300,0.39956239321783205,bin_visits,160,0
67400,0.39956239321783205,bin_visits,160,0
67500,0.39956239321783205,bin_visits,160,0
67600,0.39956239321783205,bin_visits,160,0
67700,0.39956239321783205,bin_visits,160,0
67800,0.39956239321783205,bin_visits,160,0
67900,0.39956239321783205,bin_visits,160,0
68000,0.39956239321783205,bin_visits,160,0
68100,0.39956239321783205,bin_visits,160,0
68200,0.39956239321783205,bin_visits,160,0
68300,0.39956239321783205,bin_visits,160,0
68400,0.39956239321783205,bin_visits,160,0
68500,0.39956239321783205,bin_visits,160,0
68600,0.39956239321783205,bin_visits,160,0
68700,0.39956239321783205,bin_visits,160,0
68800,0.39956239321783205,bin_visits,160,0
68900,0.39956239321783205,bin_visits,160,0
69000,0.39956239321783205,bin_visits,160,0
69100,0.39956239321783205,bin_visits,160,0
69200,0.39956239321783205,bin_visits,160,0
69300,0.39956239321783205,bin_visits,160,0
69400,0.39956239321783205,bin_visits,160,0
69500,0.39956239321783205,bin_visits,160,0
69600,0.39956239321783205,bin_visits,160,0
69700,0.39956239321783205,bin_visits,160,0
69800,0.39956239321783205,bin_visits,160,0
69900,0.39956239321783205,bin_visits,160,0
69999,0.40062885326438763,bin_visits,160,0
0,0.00013698633814260996,global_visits,1440,0
100,0.013835620152403593,global_visits,1440,0
200,0.027534253966664573,global_visits,1440,0
300,0.041232887780925556,global_visits,1440,0
400,0.054931521595186536,global_visits,1440,0
500,0.06863015540944782,global_visits,1440,0
600,0.0823287892237095,global_visits,1440,0
700,0.09602742303797117,global_visits,1440,0
800,0.10972605685223284,global_visits,1440,0
900,0.12342469066649452,global_visits,1440,0
1000,0.13712332448075495,global_visits,1440,0
1100,0.15082195829501524,global_visits,1440,0
1200,0.16452059210927553,global_visits,1440,0
1300,0.1782192259235358,global_visits,1440,0
1400,0.1919178597377961,global_visits,1440,0
1500,0.20561649355205638,global_visits,1440,0
1600,0.21931512736631667,global_visits,1440,0
1700,0.23473572225926026,global_visits,1440,0
1800,0.28898819829545075,global_visits,1440,0
1900,0.3412447405766729,global_visits,1440,0
2000,0.384969602485451,global_visits,1440,0
2100,0.424428624208007,global_visits,1440,0
2200,0.4640246322687054,global_visits,1440,0
2300,0.49175259347915007,global_visits,1440,0
2400,0.5120153343637054,global_visits,1440,0
2500,0.5312116152017049,global_visits,1440,0
2600,0.5502709097015618,global_visits,1440,0
2700,0.558802590074006,global_visits,1440,0
2800,0.57693241086545,global_visits,1440,0
2900,0.5907963914706719,global_visits,1440,0
3000,0.5993280718431161,global_visits,1440,0
3100,0.6099926723086714,global_visits,1440,0
3200,0.613192052448338,global_visits,1440,0
3300,0.6217237328207822,global_visits,1440,0
3400,0.6291889531466709,global_visits,1440,0
3500,0.6377206335191151,global_visits,1440,0
3600,0.6409200136587817,global_visits,1440,0
3700,0.6441193937984483,global_visits,1440,0
3800,0.6505181540777815,global_visits,1440,0
3900,0.6569169143571146,global_visits,1440,0
4000,0.6611827545433367,global_visits,1440,0
4100,0.6643821346830033,global_visits,1440,0
4200,0.6686479748692254,global_visits,1440,0
4300,0.6729138150554476,global_visits,1440,0
4400,0.6729138150554476,global_visits,1440,0
4500,0.6739802751020031,global_visits,1440,0
4600,0.6761131951951141,global_visits,1440,0
4700,0.6782461152882252,global_visits,1440,0
4800,0.6782461152882252,global_visits,1440,0
4900,0.6782461152882252,global_visits,1440,0
5000,0.6782461152882252,global_visits,1440,0
5100,0.6782461152882252,global_visits,1440,0
5200,0.6793125753347807,global_visits,1440,0
5300,0.6793125753347807,global_visits,1440,0
5400,0.6803790353813363,global_visits,1440,0
5500,0.6814454954278918,global_visits,1440,0
5600,0.6825119554744473,global_visits,1440,0
5700,0.6835784155210028,global_visits,1440,0
5800,0.6846448755675584,global_visits,1440,0
5900,0.6846448755675584,global_visits,1440,0
6000,0.6846448755675584,global_visits,1440,0
6100,0.6846448755675584,global_visits,1440,0
6200,0.6846448755675584,global_visits,1440,0
6300,0.6846448755675584,global_visits,1440,0
6400,0.6846448755675584,global_visits,1440,0
6500,0.6846448755675584,global_visits,1440,0
6600,0.6846448755675584,global_visits,1440,0
6700,0.6846448755675584,global_visits,1440,0
6800,0.6846448755675584,global_visits,1440,0
6900,0.6846448755675584,global_visits,1440,0
7000,0.6846448755675584,global_visits,1440,0
7100,0.6846448755675584,global_visits,1440,0
7200,0.6846448755675584,global_visits,1440,0
7300,0.6846448755675584,global_visits,1440,0
7400,0.6846448755675584,global_visits,1440,0
7500,0.6846448755675584,global_visits,1440,0
7600,0.6846448755675584,global_visits,1440,0
7700,0.6846448755675584,global_visits,1440,0
7800,0.6846448755675584,global_visits,1440,0
7900,0.6846448755675584,global_visits,1440,0
8000,0.6846448755675584,global_visits,1440,0
8100,0.6846448755675584,global_visits,1440,0
8200,0.6846448755675584,global_visits,1440,0
8300,0.6846448755675584,global_visits,1440,0
8400,0.6846448755675584,global_visits,1440,0
8500,0.6846448755675584,global_visits,1440,0
8600,0.6846448755675584,global_visits,1440,0
8700,0.6846448755675584,global_visits,1440,0
8800,0.6846448755675584,global_visits,1440,0
8900,0.6846448755675584,global_visits,1440,0
9000,0.6846448755675584,global_visits,1440,0
9100,0.6846448755675584,global_visits,1440,0
9200,0.6846448755675584,global_visits,1440,0
9300,0.6846448755675584,global_visits,1440,0
9400,0.6846448755675584,global_visits,1440,0
9500,0.6846448755675584,global_visits,1440,0
9600,0.6846448755675584,global_visits,1440,0
9700,0.6846448755675584,global_visits,1440,0
9800,0.6846448755675584,global_visits,1440,0
9900,0.6846448755675584,global_visits,1440,0
10000,0.6846448755675584,global_visits,1440,0
10100,0.6846448755675584,global_visits,1440,0
10200,0.6846448755675584,global_visits,1440,0
10300,0.6846448755675584,global_visits,1440,0
10400,0.6846448755675584,global_visits,1440,0
10500,0.6846448755675584,global_visits,1440,0
10600,0.6846448755675584,global_visits,1440,0
10700,0.6846448755675584,global_visits,1440,0
10800,0.6846448755675584,global_visits,1440,0
10900,0.6846448755675584,global_visits,1440,0
11000,0.6846448755675584,global_visits,1440,0
11100,0.6846448755675584,global_visits,1440,0
11200,0.6846448755675584,global_visits,1440,0
11300,0.6846448755675584,global_visits,1440,0
11400,0.6846448755675584,global_visits,1440,0
11500,0.6846448755675584,global_visits,1440,0
11600,0.6846448755675584,global_visits,1440,0
11700,0.6846448755675584,global_visits,1440,0
11800,0.6846448755675584,global_visits,1440,0
11900,0.6846448755675584,global_visits,1440,0
12000,0.6846448755675584,global_visits,1440,0
12100,0.6846448755675584,global_visits,1440,0
12200,0.6846448755675584,global_visits,1440,0
12300,0.6846448755675584,global_visits,1440,0
12400,0.6846448755675584,global_visits,1440,0
12500,0.6846448755675584,global_visits,1440,0
12600,0.6846448755675584,global_visits,1440,0
12700,0.6846448755675584,global_visits,1440,0
12800,0.6846448755675584,global_visits,1440,0
12900,0.6846448755675584,global_visits,1440,0
13000,0.6846448755675584,global_visits,1440,0
13100,0.6846448755675584,global_visits,1440,0
13200,0.6846448755675584,global_visits,1440,0
13300,0.6846448755675584,global_visits,1440,0
13400,0.6846448755675584,global_visits,1440,0
13500,0.6846448755675584,global_visits,1440,0
13600,0.6846448755675584,global_visits,1440,0
13700,0.6846448755675584,global_visits,1440,0
13800,0.6846448755675584,global_visits,1440,0
13900,0.6846448755675584,global_visits,1440,0
14000,0.6846448755675584,global_visits,1440,0
14100,0.6846448755675584,global_visits,1440,0
14200,0.6846448755675584,global_visits,1440,0
14300,0.6846448755675584,global_visits,1440,0
14400,0.6846448755675584,global_visits,1440,0
14500,0.6846448755675584,global_visits,1440,0
14600,0.6846448755675584,global_visits,1440,0
14700,0.6846448755675584,global_visits,1440,0
14800,0.6846448755675584,global_visits,1440,0
14900,0.6846448755675584,global_visits,1440,0
15000,0.6846448755675584,global_visits,1440,0
15100,0.6846448755675584,global_visits,1440,0
15200,0.6846448755675584,global_visits,1440,0
15300,0.6846448755675584,global_visits,1440,0
15400,0.6846448755675584,global_visits,1440,0
15500,0.6846448755675584,global_visits,1440,0
15600,0.6846448755675584,global_visits,1440,0
15700,0.6846448755675584,global_visits,1440,0
15800,0.6846448755675584,global_visits,1440,0
15900,0.6846448755675584,global_visits,1440,0
16000,0.6846448755675584,global_visits,1440,0
16100,0.6846448755675584,global_visits,1440,0
16200,0.6846448755675584,global_visits,1440,0
16300,0.6846448755675584,global_visits,1440,0
16400,0.6846448755675584,global_visits,1440,0
16500,0.6846448755675584,global_visits,1440,0
16600,0.6846448755675584,global_visits,1440,0
16700,0.6846448755675584,global_visits,1440,0
16800,0.6846448755675584,global_visits,1440,0
16900,0.6846448755675584,global_visits,1440,0
17000,0.6846448755675584,global_visits,1440,0
17100,0.6846448755675584,global_visits,1440,0
17200,0.6846448755675584,global_visits,1440,0
17300,0.6846448755675584,global_visits,1440,0
17400,0.6846448755675584,global_visits,1440,0
17500,0.6846448755675584,global_visits,1440,0
17600,0.6846448755675584,global_visits,1440,0
17700,0.6846448755675584,global_visits,1440,0
17800,0.6846448755675584,global_visits,1440,0
17900,0.6846448755675584,global_visits,1440,0
18000,0.6846448755675584,global_visits,1440,0
18100,0.6846448755675584,global_visits,1440,0
18200,0.6846448755675584,global_visits,1440,0
18300,0.6846448755675584,global_visits,1440,0
18400,0.6846448755675584,global_visits,1440,0
18500,0.6846448755675584,global_visits,1440,0
18600,0.6846448755675584,global_visits,1440,0
18700,0.6846448755675584,global_visits,1440,0
18800,0.6846448755675584,global_visits,1440,0
18900,0.6846448755675584,global_visits,1440,0
19000,0.6846448755675584,global_visits,1440,0
19100,0.6846448755675584,global_visits,1440,0
19200,0.6846448755675584,global_visits,1440,0
19300,0.6846448755675584,global_visits,1440,0
19400,0.6846448755675584,global_visits,1440,0
19500,0.6846448755675584,global_visits,1440,0
19600,0.6846448755675584,global_visits,1440,0
19700,0.6846448755675584,global_visits,1440,0
19800,0.6846448755675584,global_visits,1440,0
19900,0.6846448755675584,global_visits,1440,0
20000,0.6846448755675584,global_visits,1440,0
20100,0.6846448755675584,global_visits,1440,0
20200,0.6846448755675584,global_visits,1440,0
20300,0.6846448755675584,global_visits,1440,0
20400,0.6846448755675584,global_visits,1440,0
20500,0.6846448755675584,global_visits,1440,0
20600,0.6846448755675584,global_visits,1440,0
20700,0.6846448755675584,global_visits,1440,0
20800,0.6846448755675584,global_visits,1440,0
20900,0.6846448755675584,global_visits,1440,0
21000,0.6846448755675584,global_visits,1440,0
21100,0.6846448755675584,global_visits,1440,0
21200,0.6846448755675584,global_visits,1440,0
21300,0.6846448755675584,global_visits,1440,0
21400,0.6846448755675584,global_visits,1440,0
21500,0.6846448755675584,global_visits,1440,0
21600,0.6846448755675584,global_visits,1440,0
21700,0.6846448755675584,global_visits,1440,0
21800,0.6846448755675584,global_visits,1440,0
21900,0.6846448755675584,global_visits,1440,0
22000,0.6846448755675584,global_visits,1440,0
22100,0.6846448755675584,global_visits,1440,0
22200,0.6846448755675584,global_visits,1440,0
22300,0.6846448755675584,global_visits,1440,0
22400,0.6846448755675584,global_visits,1440,0
22500,0.6846448755675584,global_visits,1440,0
22600,0.6846448755675584,global_visits,1440,0
22700,0.6846448755675584,global_visits,1440,0
22800,0.6846448755675584,global_visits,1440,0
22900,0.6846448755675584,global_visits,1440,0
23000,0.6846448755675584,global_visits,1440,0
23100,0.6846448755675584,global_visits,1440,0
23200,0.6846448755675584,global_visits,1440,0
23300,0.6846448755675584,global_visits,1440,0
23400,0.6846448755675584,global_visits,1440,0
23500,0.6846448755675584,global_visits,1440,0
23600,0.6846448755675584,global_visits,1440,0
23700,0.6846448755675584,global_visits,1440,0
23800,0.6846448755675584,global_visits,1440,0
23900,0.6846448755675584,global_visits,1440,0
24000,0.6846448755675584,global_visits,1440,0
24100,0.6846448755675584,global_visits,1440,0
24200,0.6846448755675584,global_visits,1440,0
24300,0.6846448755675584,global_visits,1440,0
24400,0.6846448755675584,global_visits,1440,0
24500,0.6846448755675584,global_visits,1440,0
24600,0.6846448755675584,global_visits,1440,0
24700,0.6846448755675584,global_visits,1440,0
24800,0.6846448755675584,global_visits,1440,0
24900,0.6846448755675584,global_visits,1440,0
25000,0.6857113356141139,global_visits,1440,0
25100,0.6857113356141139,global_visits,1440,0
25200,0.6857113356141139,global_visits,1440,0
25300,0.6857113356141139,global_visits,1440,0
25400,0.687844255707225,global_visits,1440,0
25500,0.6889107157537805,global_visits,1440,0
25600,0.6889107157537805,global_visits,1440,0
25700,0.6889107157537805,global_visits,1440,0
25800,0.6889107157537805,global_visits,1440,0
25900,0.6889107157537805,global_visits,1440,0
26000,0.6889107157537805,global_visits,1440,0
26100,0.6889107157537805,global_visits,1440,0
26200,0.6889107157537805,global_visits,1440,0
26300,0.6889107157537805,global_visits,1440,0
26400,0.689977175800336,global_visits,1440,0
26500,0.6910436358468915,global_visits,1440,0
26600,0.6910436358468915,global_visits,1440,0
26700,0.6910436358468915,global_visits,1440,0
26800,0.6921100958934471,global_visits,1440,0
26900,0.6921100958934471,global_visits,1440,0
27000,0.6921100958934471,global_visits,1440,0
27100,0.6931765559400026,global_visits,1440,0
27200,0.6931765559400026,global_visits,1440,0
27300,0.6931765559400026,global_visits,1440,0
27400,0.6931765559400026,global_visits,1440,0
27500,0.6931765559400026,global_visits,1440,0
27600,0.6942430159865581,global_visits,1440,0
27700,0.6942430159865581,global_visits,1440,0
27800,0.6953094760331137,global_visits,1440,0
27900,0.6953094760331137,global_visits,1440,0
28000,0.6953094760331137,global_visits,1440,0
28100,0.6953094760331137,global_visits,1440,0
28200,0.6953094760331137,global_visits,1440,0
28300,0.6953094760331137,global_visits,1440,0
28400,0.6953094760331137,global_visits,1440,0
28500,0.6953094760331137,global_visits,1440,0
28600,0.6953094760331137,global_visits,1440,0
28700,0.6953094760331137,global_visits,1440,0
28800,0.6953094760331137,global_visits,1440,0
28900,0.6953094760331137,global_visits,1440,0
29000,0.6953094760331137,global_visits,1440,0
29100,0.6953094760331137,global_visits,1440,0
29200,0.6953094760331137,global_visits,1440,0
29300,0.6953094760331137,global_visits,1440,0
29400,0.6953094760331137,global_visits,1440,0
29500,0.6953094760331137,global_visits,1440,0
29600,0.6953094760331137,global_visits,1440,0
29700,0.6953094760331137,global_visits,1440,0
29800,0.6953094760331137,global_visits,1440,0
29900,0.6953094760331137,global_visits,1440,0
30000,0.6953094760331137,global_visits,1440,0
30100,0.6953094760331137,global_visits,1440,0
30200,0.6953094760331137,global_visits,1440,0
30300,0.6953094760331137,global_visits,1440,0
30400,0.6953094760331137,global_visits,1440,0
30500,0.6953094760331137,global_visits,1440,0
30600,0.6953094760331137,global_visits,1440,0
30700,0.6953094760331137,global_visits,1440,0
30800,0.6953094760331137,global_visits,1440,0
30900,0.6953094760331137,global_visits,1440,0
31000,0.6953094760331137,global_visits,1440,0
31100,0.6974423961262247,global_visits,1440,0
31200,0.6974423961262247,global_visits,1440,0
31300,0.6974423961262247,global_visits,1440,0
31400,0.6974423961262247,global_visits,1440,0
31500,0.6974423961262247,global_visits,1440,0
31600,0.6974423961262247,global_visits,1440,0
31700,0.6974423961262247,global_visits,1440,0
31800,0.6985088561727802,global_visits,1440,0
31900,0.6985088561727802,global_visits,1440,0
32000,0.6985088561727802,global_visits,1440,0
32100,0.6985088561727802,global_visits,1440,0
32200,0.6985088561727802,global_visits,1440,0
32300,0.6985088561727802,global_visits,1440,0
32400,0.6985088561727802,global_visits,1440,0
32500,0.6985088561727802,global_visits,1440,0
32600,0.6985088561727802,global_visits,1440,0
32700,0.6985088561727802,global_visits,1440,0
32800,0.6985088561727802,global_visits,1440,0
32900,0.6985088561727802,global_visits,1440,0
33000,0.6985088561727802,global_visits,1440,0
33100,0.6985088561727802,global_visits,1440,0
33200,0.6985088561727802,global_visits,1440,0
33300,0.6985088561727802,global_visits,1440,0
33400,0.6985088561727802,global_visits,1440,0
33500,0.6985088561727802,global_visits,1440,0
33600,0.6985088561727802,global_visits,1440,0
33700,0.6985088561727802,global_visits,1440,0
33800,0.6985088561727802,global_visits,1440,0
33900,0.6985088561727802,global_visits,1440,0
34000,0.6985088561727802,global_visits,1440,0
34100,0.6985088561727802,global_visits,1440,0
34200,0.6985088561727802,global_visits,1440,0
34300,0.6985088561727802,global_visits,1440,0
34400,0.6985088561727802,global_visits,1440,0
34500,0.6985088561727802,global_visits,1440,0
34600,0.6985088561727802,global_visits,1440,0
34700,0.6985088561727802,global_visits,1440,0
34800,0.6985088561727802,global_visits,1440,0
34900,0.6985088561727802,global_visits,1440,0
35000,0.6985088561727802,global_visits,1440,0
35100,0.6985088561727802,global_visits,1440,0
35200,0.6985088561727802,global_visits,1440,0
35300,0.6985088561727802,global_visits,1440,0
35400,0.6985088561727802,global_visits,1440,0
35500,0.6985088561727802,global_visits,1440,0
35600,0.6995753162193358,global_visits,1440,0
35700,0.7006417762658913,global_visits,1440,0
35800,0.7006417762658913,global_visits,1440,0
35900,0.7006417762658913,global_visits,1440,0
36000,0.7006417762658913,global_visits,1440,0
36100,0.7006417762658913,global_visits,1440,0
36200,0.7006417762658913,global_visits,1440,0
36300,0.7006417762658913,global_visits,1440,0
36400,0.7006417762658913,global_visits,1440,0
36500,0.7017082363124468,global_visits,1440,0
36600,0.7017082363124468,global_visits,1440,0
36700,0.7017082363124468,global_visits,1440,0
36800,0.7017082363124468,global_visits,1440,0
36900,0.7017082363124468,global_visits,1440,0
37000,0.7017082363124468,global_visits,1440,0
37100,0.7017082363124468,global_visits,1440,0
37200,0.7017082363124468,global_visits,1440,0
37300,0.7017082363124468,global_visits,1440,0
37400,0.7017082363124468,global_visits,1440,0
37500,0.7017082363124468,global_visits,1440,0
37600,0.7017082363124468,global_visits,1440,0
37700,0.7017082363124468,global_visits,1440,0
37800,0.7017082363124468,global_visits,1440,0
37900,0.7017082363124468,global_visits,1440,0
38000,0.7017082363124468,global_visits,1440,0
38100,0.7017082363124468,global_visits,1440,0
38200,0.7017082363124468,global_visits,1440,0
38300,0.7017082363124468,global_visits,1440,0
38400,0.7017082363124468,global_visits,1440,0
38500,0.7017082363124468,global_visits,1440,0
38600,0.7017082363124468,global_visits,1440,0
38700,0.7017082363124468,global_visits,1440,0
38800,0.7017082363124468,global_visits,1440,0
38900,0.7017082363124468,global_visits,1440,0
39000,0.7027746963590024,global_visits,1440,0
39100,0.7038411564055579,global_visits,1440,0
39200,0.7038411564055579,global_visits,1440,0
39300,0.7049076164521134,global_visits,1440,0
39400,0.7049076164521134,global_visits,1440,0
39500,0.7049076164521134,global_visits,1440,0
39600,0.7049076164521134,global_visits,1440,0
39700,0.7049076164521134,global_visits,1440,0
39800,0.7049076164521134,global_visits,1440,0
39900,0.7049076164521134,global_visits,1440,0
40000,0.7049076164521134,global_visits,1440,0
40100,0.705974076498669,global_visits,1440,0
40200,0.7070405365452245,global_visits,1440,0
40300,0.7070405365452245,global_visits,1440,0
40400,0.7070405365452245,global_visits,1440,0
40500,0.70810699659178,global_visits,1440,0
40600,0.70810699659178,global_visits,1440,0
40700,0.70810699659178,global_visits,1440,0
40800,0.70810699659178,global_visits,1440,0
40900,0.70810699659178,global_visits,1440,0
41000,0.70810699659178,global_visits,1440,0
41100,0.70810699659178,global_visits,1440,0
41200,0.70810699659178,global_visits,1440,0
41300,0.70810699659178,global_visits,1440,0
41400,0.70810699659178,global_visits,1440,0
41500,0.70810699659178,global_visits,1440,0
41600,0.70810699659178,global_visits,1440,0
41700,0.70810699659178,global_visits,1440,0
41800,0.70810699659178,global_visits,1440,0
41900,0.70810699659178,global_visits,1440,0
42000,0.7091734566383355,global_visits,1440,0
42100,0.7102399166848911,global_visits,1440,0
42200,0.7113063767314466,global_visits,1440,0
42300,0.7113063767314466,global_visits,1440,0
42400,0.7113063767314466,global_visits,1440,0
42500,0.7113063767314466,global_visits,1440,0
42600,0.7113063767314466,global_visits,1440,0
42700,0.7113063767314466,global_visits,1440,0
42800,0.7113063767314466,global_visits,1440,0
42900,0.7113063767314466,global_visits,1440,0
43000,0.7113063767314466,global_visits,1440,0
43100,0.7113063767314466,global_visits,1440,0
43200,0.7113063767314466,global_visits,1440,0
43300,0.7134392968245576,global_visits,1440,0
43400,0.7134392968245576,global_visits,1440,0
43500,0.7134392968245576,global_visits,1440,0
43600,0.7134392968245576,global_visits,1440,0
43700,0.7134392968245576,global_visits,1440,0
43800,0.7134392968245576,global_visits,1440,0
43900,0.7134392968245576,global_visits,1440,0
44000,0.7134392968245576,global_visits,1440,0
44100,0.7134392968245576,global_visits,1440,0
44200,0.7134392968245576,global_visits,1440,0
44300,0.7134392968245576,global_visits,1440,0
44400,0.7134392968245576,global_visits,1440,0
44500,0.7134392968245576,global_visits,1440,0
44600,0.7134392968245576,global_visits,1440,0
44700,0.7155722169176687,global_visits,1440,0
44800,0.7166386769642242,global_visits,1440,0
44900,0.7177051370107798,global_visits,1440,0
45000,0.7177051370107798,global_visits,1440,0
45100,0.7187715970573353,global_visits,1440,0
45200,0.7187715970573353,global_visits,1440,0
45300,0.7187715970573353,global_visits,1440,0
45400,0.7187715970573353,global_visits,1440,0
45500,0.7187715970573353,global_visits,1440,0
45600,0.7187715970573353,global_visits,1440,0
45700,0.7187715970573353,global_visits,1440,0
45800,0.7187715970573353,global_visits,1440,0
45900,0.7187715970573353,global_visits,1440,0
46000,0.7187715970573353,global_visits,1440,0
46100,0.7187715970573353,global_visits,1440,0
46200,0.7187715970573353,global_visits,1440,0
46300,0.7187715970573353,global_visits,1440,0
46400,0.7187715970573353,global_visits,1440,0
46500,0.7187715970573353,global_visits,1440,0
46600,0.7187715970573353,global_visits,1440,0
46700,0.7187715970573353,global_visits,1440,0
46800,0.7187715970573353,global_visits,1440,0
46900,0.7187715970573353,global_visits,1440,0
47000,0.7187715970573353,global_visits,1440,0
47100,0.7187715970573353,global_visits,1440,0
47200,0.7187715970573353,global_visits,1440,0
47300,0.7187715970573353,global_visits,1440,0
47400,0.7187715970573353,global_visits,1440,0
47500,0.7187715970573353,global_visits,1440,0
47600,0.7187715970573353,global_visits,1440,0
47700,0.7187715970573353,global_visits,1440,0
47800,0.7187715970573353,global_visits,1440,0
47900,0.7187715970573353,global_visits,1440,0
48000,0.7198380571038908,global_visits,1440,0
48100,0.7198380571038908,global_visits,1440,0
48200,0.7198380571038908,global_visits,1440,0
48300,0.7198380571038908,global_visits,1440,0
48400,0.7198380571038908,global_visits,1440,0
48500,0.7209045171504463,global_visits,1440,0
48600,0.7209045171504463,global_visits,1440,0
48700,0.7209045171504463,global_visits,1440,0
48800,0.7209045171504463,global_visits,1440,0
48900,0.7209045171504463,global_visits,1440,0
49000,0.7209045171504463,global_visits,1440,0
49100,0.7209045171504463,global_visits,1440,0
49200,0.7219709771970019,global_visits,1440,0
49300,0.7219709771970019,global_visits,1440,0
49400,0.7219709771970019,global_visits,1440,0
49500,0.7219709771970019,global_visits,1440,0
49600,0.7219709771970019,global_visits,1440,0
49700,0.7219709771970019,global_visits,1440,0
49800,0.7241038972901129,global_visits,1440,0
49900,0.7241038972901129,global_visits,1440,0
50000,0.7241038972901129,global_visits,1440,0
50100,0.7241038972901129,global_visits,1440,0
50200,0.7241038972901129,global_visits,1440,0
50300,0.7241038972901129,global_visits,1440,0
50400,0.7241038972901129,global_visits,1440,0
50500,0.7241038972901129,global_visits,1440,0
50600,0.7241038972901129,global_visits,1440,0
50700,0.7241038972901129,global_visits,1440,0
50800,0.7241038972901129,global_visits,1440,0
50900,0.7251703573366685,global_visits,1440,0
51000,0.726236817383224,global_visits,1440,0
51100,0.726236817383224,global_visits,1440,0
51200,0.726236817383224,global_visits,1440,0
51300,0.726236817383224,global_visits,1440,0
51400,0.726236817383224,global_visits,1440,0
51500,0.726236817383224,global_visits,1440,0
51600,0.726236817383224,global_visits,1440,0
51700,0.726236817383224,global_visits,1440,0
51800,0.726236817383224,global_visits,1440,0
51900,0.726236817383224,global_visits,1440,0
52000,0.726236817383224,global_visits,1440,0
52100,0.726236817383224,global_visits,1440,0
52200,0.726236817383224,global_visits,1440,0
52300,0.7273032774297795,global_visits,1440,0
52400,0.7273032774297795,global_visits,1440,0
52500,0.7273032774297795,global_visits,1440,0
52600,0.7273032774297795,global_visits,1440,0
52700,0.7273032774297795,global_visits,1440,0
52800,0.7273032774297795,global_visits,1440,0
52900,0.7273032774297795,global_visits,1440,0
53000,0.7273032774297795,global_visits,1440,0
53100,0.7273032774297795,global_visits,1440,0
53200,0.7273032774297795,global_visits,1440,0
53300,0.7273032774297795,global_visits,1440,0
53400,0.7273032774297795,global_visits,1440,0
53500,0.7273032774297795,global_visits,1440,0
53600,0.7273032774297795,global_visits,1440,0
53700,0.7273032774297795,global_visits,1440,0
53800,0.7273032774297795,global_visits,1440,0
53900,0.7273032774297795,global_visits,1440,0
54000,0.7273032774297795,global_visits,1440,0
54100,0.7273032774297795,global_visits,1440,0
54200,0.7273032774297795,global_visits,1440,0
54300,0.7273032774297795,global_visits,1440,0
54400,0.7273032774297795,global_visits,1440,0
54500,0.7273032774297795,global_visits,1440,0
54600,0.7273032774297795,global_visits,1440,0
54700,0.7273032774297795,global_visits,1440,0
54800,0.7273032774297795,global_visits,1440,0
54900,0.7273032774297795,global_visits,1440,0
55000,0.7273032774297795,global_visits,1440,0
55100,0.7273032774297795,global_visits,1440,0
55200,0.7273032774297795,global_visits,1440,0
55300,0.7273032774297795,global_visits,1440,0
55400,0.7273032774297795,global_visits,1440,0
55500,0.7273032774297795,global_visits,1440,0
55600,0.7273032774297795,global_visits,1440,0
55700,0.7273032774297795,global_visits,1440,0
55800,0.7273032774297795,global_visits,1440,0
55900,0.7273032774297795,global_visits,1440,0
56000,0.7273032774297795,global_visits,1440,0
56100,0.7273032774297795,global_visits,1440,0
56200,0.7273032774297795,global_visits,1440,0
56300,0.7273032774297795,global_visits,1440,0
56400,0.7273032774297795,global_visits,1440,0
56500,0.7273032774297795,global_visits,1440,0
56600,0.7273032774297795,global_visits,1440,0
56700,0.7273032774297795,global_visits,1440,0
56800,0.7273032774297795,global_visits,1440,0
56900,0.7273032774297795,global_visits,1440,0
57000,0.7294361975228906,global_visits,1440,0
57100,0.7294361975228906,global_visits,1440,0
57200,0.7294361975228906,global_visits,1440,0
57300,0.7305026575694461,global_visits,1440,0
57400,0.7305026575694461,global_visits,1440,0
57500,0.7315691176160016,global_visits,1440,0
57600,0.7315691176160016,global_visits,1440,0
57700,0.7315691176160016,global_visits,1440,0
57800,0.7315691176160016,global_visits,1440,0
57900,0.7315691176160016,global_visits,1440,0
58000,0.7315691176160016,global_visits,1440,0
58100,0.7315691176160016,global_visits,1440,0
58200,0.7315691176160016,global_visits,1440,0
58300,0.7315691176160016,global_visits,1440,0
58400,0.7315691176160016,global_visits,1440,0
58500,0.7315691176160016,global_visits,1440,0
58600,0.7315691176160016,global_visits,1440,0
58700,0.7315691176160016,global_visits,1440,0
58800,0.7315691176160016,global_visits,1440,0
58900,0.7315691176160016,global_visits,1440,0
59000,0.7315691176160016,global_visits,1440,0
59100,0.7315691176160016,global_visits,1440,0
59200,0.7315691176160016,global_visits,1440,0
59300,0.7315691176160016,global_visits,1440,0
59400,0.7315691176160016,global_visits,1440,0
59500,0.7315691176160016,global_visits,1440,0
59600,0.7315691176160016,global_visits,1440,0
59700,0.7315691176160016,global_visits,1440,0
59800,0.7315691176160016,global_visits,1440,0
59900,0.7315691176160016,global_visits,1440,0
60000,0.7315691176160016,global_visits,1440,0
60100,0.7315691176160016,global_visits,1440,0
60200,0.7315691176160016,global_visits,1440,0
60300,0.7315691176160016,global_visits,1440,0
60400,0.7315691176160016,global_visits,1440,0
60500,0.7315691176160016,global_visits,1440,0
60600,0.7315691176160016,global_visits,1440,0
60700,0.7315691176160016,global_visits,1440,0
60800,0.7315691176160016,global_visits,1440,0
60900,0.7315691176160016,global_visits,1440,0
61000,0.7315691176160016,global_visits,1440,0
61100,0.7315691176160016,global_visits,1440,0
61200,0.7315691176160016,global_visits,1440,0
61300,0.7315691176160016,global_visits,1440,0
61400,0.7315691176160016,global_visits,1440,0
61500,0.7315691176160016,global_visits,1440,0
61600,0.7315691176160016,global_visits,1440,0
61700,0.7315691176160016,global_visits,1440,0
61800,0.7315691176160016,global_visits,1440,0
61900,0.7315691176160016,global_visits,1440,0
62000,0.7315691176160016,global_visits,1440,0
62100,0.7315691176160016,global_visits,1440,0
62200,0.7315691176160016,global_visits,1440,0
62300,0.7315691176160016,global_visits,1440,0
62400,0.7315691176160016,global_visits,1440,0
62500,0.7315691176160016,global_visits,1440,0
62600,0.7315691176160016,global_visits,1440,0
62700,0.7315691176160016,global_visits,1440,0
62800,0.7315691176160016,global_visits,1440,0
62900,0.7315691176160016,global_visits,1440,0
63000,0.7315691176160016,global_visits,1440,0
63100,0.7315691176160016,global_visits,1440,0
63200,0.7315691176160016,global_visits,1440,0
63300,0.7315691176160016,global_visits,1440,0
63400,0.7315691176160016,global_visits,1440,0
63500,0.7315691176160016,global_visits,1440,0
63600,0.7315691176160016,global_visits,1440,0
63700,0.7315691176160016,global_visits,1440,0
63800,0.7315691176160016,global_visits,1440,0
63900,0.7315691176160016,global_visits,1440,0
64000,0.7315691176160016,global_visits,1440,0
64100,0.7315691176160016,global_visits,1440,0
64200,0.7315691176160016,global_visits,1440,0
64300,0.7315691176160016,global_visits,1440,0
64400,0.7315691176160016,global_visits,1440,0
64500,0.7315691176160016,global_visits,1440,0
64600,0.7315691176160016,global_visits,1440,0
64700,0.7315691176160016,global_visits,1440,0
64800,0.7315691176160016,global_visits,1440,0
64900,0.7315691176160016,global_visits,1440,0
65000,0.7315691176160016,global_visits,1440,0
65100,0.7315691176160016,global_visits,1440,0
65200,0.7315691176160016,global_visits,1440,0
65300,0.7315691176160016,global_visits,1440,0
65400,0.7315691176160016,global_visits,1440,0
65500,0.7315691176160016,global_visits,1440,0
65600,0.7315691176160016,global_visits,1440,0
65700,0.7315691176160016,global_visits,1440,0
65800,0.7315691176160016,global_visits,1440,0
65900,0.7315691176160016,global_visits,1440,0
66000,0.7315691176160016,global_visits,1440,0
66100,0.7315691176160016,global_visits,1440,0
66200,0.7315691176160016,global_visits,1440,0
66300,0.7315691176160016,global_visits,1440,0
66400,0.7315691176160016,global_visits,1440,0
66500,0.7315691176160016,global_visits,1440,0
66600,0.7315691176160016,global_visits,1440,0
66700,0.7315691176160016,global_visits,1440,0
66800,0.7315691176160016,global_visits,1440,0
66900,0.7315691176160016,global_visits,1440,0
67000,0.7315691176160016,global_visits,1440,0
67100,0.7315691176160016,global_visits,1440,0
67200,0.7315691176160016,global_visits,1440,0
67300,0.7315691176160016,global_visits,1440,0
67400,0.7315691176160016,global_visits,1440,0
67500,0.7315691176160016,global_visits,1440,0
67600,0.7315691176160016,global_visits,1440,0
67700,0.7315691176160016,global_visits,1440,0
67800,0.7315691176160016,global_visits,1440,0
67900,0.7315691176160016,global_visits,1440,0
68000,0.7315691176160016,global_visits,1440,0
68100,0.7315691176160016,global_visits,1440,0
68200,0.7315691176160016,global_visits,1440,0
68300,0.7315691176160016,global_visits,1440,0
68400,0.7315691176160016,global_visits,1440,0
68500,0.7315691176160016,global_visits,1440,0
68600,0.7315691176160016,global_visits,1440,0
68700,0.7315691176160016,global_visits,1440,0
68800,0.7315691176160016,global_visits,1440,0
68900,0.7315691176160016,global_visits,1440,0
69000,0.7315691176160016,global_visits,1440,0
69100,0.7315691176160016,global_visits,1440,0
69200,0.7315691176160016,global_visits,1440,0
69300,0.7315691176160016,global_visits,1440,0
69400,0.7315691176160016,global_visits,1440,0
69500,0.7315691176160016,global_visits,1440,0
69600,0.7315691176160016,global_visits,1440,0
69700,0.7315691176160016,global_visits,1440,0
69800,0.7315691176160016,global_visits,1440,0
69900,0.7315691176160016,global_visits,1440,0
69999,0.7315691176160016,global_visits,1440,0
0,0.00013698633814260996,global_visits,1620,5
100,0.013835620152403593,global_visits,1620,5
200,0.027534253966664573,global_visits,1620,5
300,0.041232887780925556,global_visits,1620,5
400,0.054931521595186536,global_visits,1620,5
500,0.06863015540944782,global_visits,1620,5
600,0.0823287892237095,global_visits,1620,5
700,0.09602742303797117,global_visits,1620,5
800,0.10972605685223284,global_visits,1620,5
900,0.12342469066649452,global_visits,1620,5
1000,0.13712332448075495,global_visits,1620,5
1100,0.15082195829501524,global_visits,1620,5
1200,0.16452059210927553,global_visits,1620,5
1300,0.1782192259235358,global_visits,1620,5
1400,0.1919178597377961,global_visits,1620,5
1500,0.20561649355205638,global_visits,1620,5
1600,0.21931512736631667,global_visits,1620,5
1700,0.23301376118057696,global_visits,1620,5
1800,0.24671239499483724,global_visits,1620,5
1900,0.26319944993433836,global_visits,1620,5
2000,0.28930390899664093,global_visits,1620,5
2100,0.31420492167424535,global_visits,1620,5
2200,0.33439970449261425,global_visits,1620,5
2300,0.35256912289742903,global_visits,1620,5
2400,0.3679206895184198,global_visits,1620,5
2500,0.3855715932292498,global_visits,1620,5
2600,0.401989619896796,global_visits,1620,5
2700,0.401989619896796,global_visits,1620,5
2800,0.40696982243231694,global_visits,1620,5
2900,0.41558979478051794,global_visits,1620,5
3000,0.42245837539145026,global_visits,1620,5
3100,0.4283974822939696,global_visits,1620,5
3200,0.4331037121532053,global_visits,1620,5
3300,0.4403832517785655,global_visits,1620,5
3400,0.4413127254869785,global_visits,1620,5
3500,0.4445415362852307,global_visits,1620,5
3600,0.4462929280224994,global_visits,1620,5
3700,0.44790733342162553,global_visits,1620,5
3800,0.44952173882075164,global_visits,1620,5
3900,0.4545019413562726,global_visits,1620,5
4000,0.45639031943168396,global_visits,1620,5
4100,0.46003008924436406,global_visits,1620,5
4200,0.4632589000426163,global_visits,1620,5
4300,0.4682391025781372,global_visits,1620,5
4400,0.47040145332983385,global_visits,1620,5
4500,0.47040145332983385,global_visits,1620,5
4600,0.47040145332983385,global_visits,1620,5
4700,0.47040145332983385,global_visits,1620,5
4800,0.47040145332983385,global_visits,1620,5
4900,0.47040145332983385,global_visits,1620,5
5000,0.47040145332983385,global_visits,1620,5
5100,0.47040145332983385,global_visits,1620,5
5200,0.47040145332983385,global_visits,1620,5
5300,0.47040145332983385,global_visits,1620,5
5400,0.47040145332983385,global_visits,1620,5
5500,0.47040145332983385,global_visits,1620,5
5600,0.47040145332983385,global_visits,1620,5
5700,0.47040145332983385,global_visits,1620,5
5800,0.47040145332983385,global_visits,1620,5
5900,0.47040145332983385,global_visits,1620,5
6000,0.47040145332983385,global_visits,1620,5
6100,0.47040145332983385,global_visits,1620,5
6200,0.47040145332983385,global_visits,1620,5
6300,0.47040145332983385,global_visits,1620,5
6400,0.47040145332983385,global_visits,1620,5
6500,0.47040145332983385,global_visits,1620,5
6600,0.47040145332983385,global_visits,1620,5
6700,0.47040145332983385,global_visits,1620,5
6800,0.47040145332983385,global_visits,1620,5
6900,0.47040145332983385,global_visits,1620,5
7000,0.47040145332983385,global_visits,1620,5
7100,0.4741782094806566,global_visits,1620,5
7200,0.4741782094806566,global_visits,1620,5
7300,0.4741782094806566,global_visits,1620,5
7400,0.4757926148797827,global_visits,1620,5
7500,0.4757926148797827,global_visits,1620,5
7600,0.4757926148797827,global_visits,1620,5
7700,0.4757926148797827,global_visits,1620,5
7800,0.4757926148797827,global_visits,1620,5
7900,0.4757926148797827,global_visits,1620,5
8000,0.4757926148797827,global_visits,1620,5
8100,0.4757926148797827,global_visits,1620,5
8200,0.4757926148797827,global_visits,1620,5
8300,0.4757926148797827,global_visits,1620,5
8400,0.4757926148797827,global_visits,1620,5
8500,0.4757926148797827,global_visits,1620,5
8600,0.4757926148797827,global_visits,1620,5
8700,0.4757926148797827,global_visits,1620,5
8800,0.4757926148797827,global_visits,1620,5
8900,0.4774070202789088,global_visits,1620,5
9000,0.47929539835432017,global_visits,1620,5
9100,0.4810467900915889,global_visits,1620,5
9200,0.4810467900915889,global_visits,1620,5
9300,0.4815947354441594,global_visits,1620,5
9400,0.48320914084328553,global_visits,1620,5
9500,0.48320914084328553,global_visits,1620,5
9600,0.48320914084328553,global_visits,1620,5
9700,0.48523450525683953,global_visits,1620,5
9800,0.4871228833322509,global_visits,1620,5
9900,0.4871228833322509,global_visits,1620,5
10000,0.4871228833322509,global_visits,1620,5
10100,0.4871228833322509,global_visits,1620,5
10200,0.4871228833322509,global_visits,1620,5
10300,0.4871228833322509,global_visits,1620,5
10400,0.4871228833322509,global_visits,1620,5
10500,0.4871228833322509,global_visits,1620,5
10600,0.4871228833322509,global_visits,1620,5
10700,0.4871228833322509,global_visits,1620,5
10800,0.4871228833322509,global_visits,1620,5
10900,0.4871228833322509,global_visits,1620,5
11000,0.488737288731377,global_visits,1620,5
11100,0.488737288731377,global_visits,1620,5
11200,0.488737288731377,global_visits,1620,5
11300,0.4903516941305031,global_visits,1620,5
11400,0.4903516941305031,global_visits,1620,5
11500,0.49210308586777185,global_visits,1620,5
11600,0.49210308586777185,global_visits,1620,5
11700,0.4983161654465765,global_visits,1620,5
11800,0.4995196118312747,global_visits,1620,5
11900,0.4995196118312747,global_visits,1620,5
12000,0.4995196118312747,global_visits,1620,5
12100,0.4995196118312747,global_visits,1620,5
12200,0.5012710035685434,global_visits,1620,5
12300,0.503022395305812,global_visits,1620,5
12400,0.503022395305812,global_visits,1620,5
12500,0.503022395305812,global_visits,1620,5
12600,0.5032963679820973,global_visits,1620,5
12700,0.5067991514566347,global_visits,1620,5
12800,0.510301934931172,global_visits,1620,5
12900,0.510301934931172,global_visits,1620,5
13000,0.510301934931172,global_visits,1620,5
13100,0.510301934931172,global_visits,1620,5
13200,0.510301934931172,global_visits,1620,5
13300,0.510301934931172,global_visits,1620,5
13400,0.5120533266684407,global_visits,1620,5
13500,0.5120533266684407,global_visits,1620,5
13600,0.5120533266684407,global_visits,1620,5
13700,0.5120533266684407,global_visits,1620,5
13800,0.5120533266684407,global_visits,1620,5
13900,0.5120533266684407,global_visits,1620,5
14000,0.5120533266684407,global_visits,1620,5
14100,0.5120533266684407,global_visits,1620,5
14200,0.5120533266684407,global_visits,1620,5
14300,0.5120533266684407,global_visits,1620,5
14400,0.5120533266684407,global_visits,1620,5
14500,0.5120533266684407,global_visits,1620,5
14600,0.5120533266684407,global_visits,1620,5
14700,0.5120533266684407,global_visits,1620,5
14800,0.5120533266684407,global_visits,1620,5
14900,0.5120533266684407,global_visits,1620,5
15000,0.5120533266684407,global_visits,1620,5
15100,0.5120533266684407,global_visits,1620,5
15200,0.5120533266684407,global_visits,1620,5
15300,0.5120533266684407,global_visits,1620,5
15400,0.5120533266684407,global_visits,1620,5
15500,0.5120533266684407,global_visits,1620,5
15600,0.5120533266684407,global_visits,1620,5
15700,0.5120533266684407,global_visits,1620,5
15800,0.5120533266684407,global_visits,1620,5
15900,0.5120533266684407,global_visits,1620,5
16000,0.5120533266684407,global_visits,1620,5
16100,0.5120533266684407,global_visits,1620,5
16200,0.5120533266684407,global_visits,1620,5
16300,0.5120533266684407,global_visits,1620,5
16400,0.5120533266684407,global_visits,1620,5
16500,0.5120533266684407,global_visits,1620,5
16600,0.5136677320675668,global_visits,1620,5
16700,0.5154191238048355,global_visits,1620,5
16800,0.5154191238048355,global_visits,1620,5
16900,0.5154191238048355,global_visits,1620,5
17000,0.5154191238048355,global_visits,1620,5
17100,0.5170335292039615,global_visits,1620,5
17200,0.5170335292039615,global_visits,1620,5
17300,0.5170335292039615,global_visits,1620,5
17400,0.5170335292039615,global_visits,1620,5
17500,0.5170335292039615,global_visits,1620,5
17600,0.5170335292039615,global_visits,1620,5
17700,0.5170335292039615,global_visits,1620,5
17800,0.5170335292039615,global_visits,1620,5
17900,0.5170335292039615,global_visits,1620,5
18000,0.5170335292039615,global_visits,1620,5
18100,0.5170335292039615,global_visits,1620,5
18200,0.5189219072793728,global_visits,1620,5
18300,0.5206732990166415,global_visits,1620,5
18400,0.5206732990166415,global_visits,1620,5
18500,0.5206732990166415,global_visits,1620,5
18600,0.5206732990166415,global_visits,1620,5
18700,0.5206732990166415,global_visits,1620,5
18800,0.5206732990166415,global_visits,1620,5
18900,0.5206732990166415,global_visits,1620,5
19000,0.5206732990166415,global_visits,1620,5
19100,0.5206732990166415,global_visits,1620,5
19200,0.5226986634301954,global_visits,1620,5
19300,0.5226986634301954,global_visits,1620,5
19400,0.5226986634301954,global_visits,1620,5
19500,0.5226986634301954,global_visits,1620,5
19600,0.5226986634301954,global_visits,1620,5
19700,0.5226986634301954,global_visits,1620,5
19800,0.5226986634301954,global_visits,1620,5
19900,0.5226986634301954,global_visits,1620,5
20000,0.5226986634301954,global_visits,1620,5
20100,0.5226986634301954,global_visits,1620,5
20200,0.5244500551674641,global_visits,1620,5
20300,0.5244500551674641,global_visits,1620,5
20400,0.5244500551674641,global_visits,1620,5
20500,0.5244500551674641,global_visits,1620,5
20600,0.5244500551674641,global_visits,1620,5
20700,0.5244500551674641,global_visits,1620,5
20800,0.5244500551674641,global_visits,1620,5
20900,0.5244500551674641,global_visits,1620,5
21000,0.5244500551674641,global_visits,1620,5
21100,0.5244500551674641,global_visits,1620,5
21200,0.5244500551674641,global_visits,1620,5
21300,0.5244500551674641,global_visits,1620,5
21400,0.5244500551674641,global_visits,1620,5
21500,0.5244500551674641,global_visits,1620,5
21600,0.5244500551674641,global_visits,1620,5
21700,0.5244500551674641,global_visits,1620,5
21800,0.5244500551674641,global_visits,1620,5
21900,0.5244500551674641,global_visits,1620,5
22000,0.5244500551674641,global_visits,1620,5
22100,0.5244500551674641,global_visits,1620,5
22200,0.5244500551674641,global_visits,1620,5
22300,0.5244500551674641,global_visits,1620,5
22400,0.5244500551674641,global_visits,1620,5
22500,0.5244500551674641,global_visits,1620,5
22600,0.5244500551674641,global_visits,1620,5
22700,0.5244500551674641,global_visits,1620,5
22800,0.5244500551674641,global_visits,1620,5
22900,0.5244500551674641,global_visits,1620,5
23000,0.5244500551674641,global_visits,1620,5
23100,0.5244500551674641,global_visits,1620,5
23200,0.5244500551674641,global_visits,1620,5
23300,0.5244500551674641,global_visits,1620,5
23400,0.5244500551674641,global_visits,1620,5
23500,0.5244500551674641,global_visits,1620,5
23600,0.5244500551674641,global_visits,1620,5
23700,0.5244500551674641,global_visits,1620,5
23800,0.5244500551674641,global_visits,1620,5
23900,0.5244500551674641,global_visits,1620,5
24000,0.5244500551674641,global_visits,1620,5
24100,0.5244500551674641,global_visits,1620,5
24200,0.5260644605665902,global_visits,1620,5
24300,0.5260644605665902,global_visits,1620,5
24400,0.5260644605665902,global_visits,1620,5
24500,0.5260644605665902,global_visits,1620,5
24600,0.5260644605665902,global_visits,1620,5
24700,0.5280898249801441,global_visits,1620,5
24800,0.5280898249801441,global_visits,1620,5
24900,0.5280898249801441,global_visits,1620,5
25000,0.5280898249801441,global_visits,1620,5
25100,0.5280898249801441,global_visits,1620,5
25200,0.5280898249801441,global_visits,1620,5
25300,0.5280898249801441,global_visits,1620,5
25400,0.5280898249801441,global_visits,1620,5
25500,0.5280898249801441,global_visits,1620,5
25600,0.5280898249801441,global_visits,1620,5
25700,0.5280898249801441,global_visits,1620,5
25800,0.5280898249801441,global_visits,1620,5
25900,0.5280898249801441,global_visits,1620,5
26000,0.5280898249801441,global_visits,1620,5
26100,0.5280898249801441,global_visits,1620,5
26200,0.5280898249801441,global_visits,1620,5
26300,0.5280898249801441,global_visits,1620,5
26400,0.5280898249801441,global_visits,1620,5
26500,0.5280898249801441,global_visits,1620,5
26600,0.5280898249801441,global_visits,1620,5
26700,0.5280898249801441,global_visits,1620,5
26800,0.5280898249801441,global_visits,1620,5
26900,0.5280898249801441,global_visits,1620,5
27000,0.5280898249801441,global_visits,1620,5
27100,0.5301151893936981,global_visits,1620,5
27200,0.5301151893936981,global_visits,1620,5
27300,0.5301151893936981,global_visits,1620,5
27400,0.5301151893936981,global_visits,1620,5
27500,0.5301151893936981,global_visits,1620,5
27600,0.5301151893936981,global_visits,1620,5
27700,0.5301151893936981,global_visits,1620,5
27800,0.5301151893936981,global_visits,1620,5
27900,0.5301151893936981,global_visits,1620,5
28000,0.5301151893936981,global_visits,1620,5
28100,0.5301151893936981,global_visits,1620,5
28200,0.5317295947928241,global_visits,1620,5
28300,0.5317295947928241,global_visits,1620,5
28400,0.5317295947928241,global_visits,1620,5
28500,0.5317295947928241,global_visits,1620,5
28600,0.5333440001919502,global_visits,1620,5
28700,0.5333440001919502,global_visits,1620,5
28800,0.5333440001919502,global_visits,1620,5
28900,0.5333440001919502,global_visits,1620,5
29000,0.5333440001919502,global_visits,1620,5
29100,0.5333440001919502,global_visits,1620,5
29200,0.5333440001919502,global_visits,1620,5
29300,0.5333440001919502,global_visits,1620,5
29400,0.5333440001919502,global_visits,1620,5
29500,0.5333440001919502,global_visits,1620,5
29600,0.5333440001919502,global_visits,1620,5
29700,0.5333440001919502,global_visits,1620,5
29800,0.5333440001919502,global_visits,1620,5
29900,0.5333440001919502,global_visits,1620,5
30000,0.5333440001919502,global_visits,1620,5
30100,0.5333440001919502,global_visits,1620,5
30200,0.5333440001919502,global_visits,1620,5
30300,0.5333440001919502,global_visits,1620,5
30400,0.5333440001919502,global_visits,1620,5
30500,0.5333440001919502,global_visits,1620,5
30600,0.5333440001919502,global_visits,1620,5
30700,0.5333440001919502,global_visits,1620,5
30800,0.5333440001919502,global_visits,1620,5
30900,0.5333440001919502,global_visits,1620,5
31000,0.5333440001919502,global_visits,1620,5
31100,0.5395570797707546,global_visits,1620,5
31200,0.5404865534791675,global_visits,1620,5
31300,0.5404865534791675,global_visits,1620,5
31400,0.5404865534791675,global_visits,1620,5
31500,0.5404865534791675,global_visits,1620,5
31600,0.5404865534791675,global_visits,1620,5
31700,0.5404865534791675,global_visits,1620,5
31800,0.5404865534791675,global_visits,1620,5
31900,0.5404865534791675,global_visits,1620,5
32000,0.5404865534791675,global_visits,1620,5
32100,0.5404865534791675,global_visits,1620,5
32200,0.5404865534791675,global_visits,1620,5
32300,0.5404865534791675,global_visits,1620,5
32400,0.5404865534791675,global_visits,1620,5
32500,0.5422379452164362,global_visits,1620,5
32600,0.5422379452164362,global_visits,1620,5
32700,0.5438523506155623,global_visits,1620,5
32800,0.5456037423528309,global_visits,1620,5
32900,0.5456037423528309,global_visits,1620,5
33000,0.5456037423528309,global_visits,1620,5
33100,0.5456037423528309,global_visits,1620,5
33200,0.5456037423528309,global_visits,1620,5
33300,0.5456037423528309,global_visits,1620,5
33400,0.5456037423528309,global_visits,1620,5
33500,0.5493804985036536,global_visits,1620,5
33600,0.5512688765790649,global_visits,1620,5
33700,0.5512688765790649,global_visits,1620,5
33800,0.5512688765790649,global_visits,1620,5
33900,0.5512688765790649,global_visits,1620,5
34000,0.5512688765790649,global_visits,1620,5
34100,0.5512688765790649,global_visits,1620,5
34200,0.5512688765790649,global_visits,1620,5
34300,0.5512688765790649,global_visits,1620,5
34400,0.5512688765790649,global_visits,1620,5
34500,0.5512688765790649,global_visits,1620,5
34600,0.5512688765790649,global_visits,1620,5
34700,0.5512688765790649,global_visits,1620,5
34800,0.5512688765790649,global_visits,1620,5
34900,0.5512688765790649,global_visits,1620,5
35000,0.5512688765790649,global_visits,1620,5
35100,0.5512688765790649,global_visits,1620,5
35200,0.5512688765790649,global_visits,1620,5
35300,0.5512688765790649,global_visits,1620,5
35400,0.5512688765790649,global_visits,1620,5
35500,0.5512688765790649,global_visits,1620,5
35600,0.5512688765790649,global_visits,1620,5
35700,0.5512688765790649,global_visits,1620,5
35800,0.5512688765790649,global_visits,1620,5
35900,0.5512688765790649,global_visits,1620,5
36000,0.5512688765790649,global_visits,1620,5
36100,0.5512688765790649,global_visits,1620,5
36200,0.5512688765790649,global_visits,1620,5
36300,0.5512688765790649,global_visits,1620,5
36400,0.5512688765790649,global_visits,1620,5
36500,0.5512688765790649,global_visits,1620,5
36600,0.5512688765790649,global_visits,1620,5
36700,0.5512688765790649,global_visits,1620,5
36800,0.5512688765790649,global_visits,1620,5
36900,0.5512688765790649,global_visits,1620,5
37000,0.5532942409926188,global_visits,1620,5
37100,0.5532942409926188,global_visits,1620,5
37200,0.5532942409926188,global_visits,1620,5
37300,0.5532942409926188,global_visits,1620,5
37400,0.5532942409926188,global_visits,1620,5
37500,0.5532942409926188,global_visits,1620,5
37600,0.5532942409926188,global_visits,1620,5
37700,0.5532942409926188,global_visits,1620,5
37800,0.5532942409926188,global_visits,1620,5
37900,0.5532942409926188,global_visits,1620,5
38000,0.5532942409926188,global_visits,1620,5
38100,0.5532942409926188,global_visits,1620,5
38200,0.5532942409926188,global_visits,1620,5
38300,0.5532942409926188,global_visits,1620,5
38400,0.5532942409926188,global_visits,1620,5
38500,0.5532942409926188,global_visits,1620,5
38600,0.5532942409926188,global_visits,1620,5
38700,0.5532942409926188,global_visits,1620,5
38800,0.5532942409926188,global_visits,1620,5
38900,0.5532942409926188,global_visits,1620,5
39000,0.5532942409926188,global_visits,1620,5
39100,0.5532942409926188,global_visits,1620,5
39200,0.5532942409926188,global_visits,1620,5
39300,0.5532942409926188,global_visits,1620,5
39400,0.5532942409926188,global_visits,1620,5
39500,0.5532942409926188,global_visits,1620,5
39600,0.5532942409926188,global_visits,1620,5
39700,0.5532942409926188,global_visits,1620,5
39800,0.5532942409926188,global_visits,1620,5
39900,0.5532942409926188,global_visits,1620,5
40000,0.5532942409926188,global_visits,1620,5
40100,0.5532942409926188,global_visits,1620,5
40200,0.5532942409926188,global_visits,1620,5
40300,0.5532942409926188,global_visits,1620,5
40400,0.5532942409926188,global_visits,1620,5
40500,0.5532942409926188,global_visits,1620,5
40600,0.5562785097731712,global_visits,1620,5
40700,0.5593703342332806,global_visits,1620,5
40800,0.5593703342332806,global_visits,1620,5
40900,0.5593703342332806,global_visits,1620,5
41000,0.5593703342332806,global_visits,1620,5
41100,0.5593703342332806,global_visits,1620,5
41200,0.5593703342332806,global_visits,1620,5
41300,0.5593703342332806,global_visits,1620,5
41400,0.5593703342332806,global_visits,1620,5
41500,0.5593703342332806,global_visits,1620,5
41600,0.5609847396324067,global_visits,1620,5
41700,0.5609847396324067,global_visits,1620,5
41800,0.5609847396324067,global_visits,1620,5
41900,0.5609847396324067,global_visits,1620,5
42000,0.5609847396324067,global_visits,1620,5
42100,0.5609847396324067,global_visits,1620,5
42200,0.5609847396324067,global_visits,1620,5
42300,0.5609847396324067,global_visits,1620,5
42400,0.5609847396324067,global_visits,1620,5
42500,0.5615326849849772,global_visits,1620,5
42600,0.5625991450315327,global_visits,1620,5
42700,0.5625991450315327,global_visits,1620,5
42800,0.5625991450315327,global_visits,1620,5
42900,0.5625991450315327,global_visits,1620,5
43000,0.5625991450315327,global_visits,1620,5
43100,0.5625991450315327,global_visits,1620,5
43200,0.5625991450315327,global_visits,1620,5
43300,0.5625991450315327,global_visits,1620,5
43400,0.5625991450315327,global_visits,1620,5
43500,0.5625991450315327,global_visits,1620,5
43600,0.5625991450315327,global_visits,1620,5
43700,0.5625991450315327,global_visits,1620,5
43800,0.5643505367688014,global_visits,1620,5
43900,0.5643505367688014,global_visits,1620,5
44000,0.5643505367688014,global_visits,1620,5
44100,0.5678533202433388,global_visits,1620,5
44200,0.5678533202433388,global_visits,1620,5
44300,0.5714930900560188,global_visits,1620,5
44400,0.5714930900560188,global_visits,1620,5
44500,0.5714930900560188,global_visits,1620,5
44600,0.5714930900560188,global_visits,1620,5
44700,0.5714930900560188,global_visits,1620,5
44800,0.5731074954551448,global_visits,1620,5
44900,0.5731074954551448,global_visits,1620,5
45000,0.5731074954551448,global_visits,1620,5
45100,0.5731074954551448,global_visits,1620,5
45200,0.5731074954551448,global_visits,1620,5
45300,0.5731074954551448,global_visits,1620,5
45400,0.5731074954551448,global_visits,1620,5
45500,0.5731074954551448,global_visits,1620,5
45600,0.5731074954551448,global_visits,1620,5
45700,0.5731074954551448,global_visits,1620,5
45800,0.5731074954551448,global_visits,1620,5
45900,0.5731074954551448,global_visits,1620,5
46000,0.5731074954551448,global_visits,1620,5
46100,0.5731074954551448,global_visits,1620,5
46200,0.5731074954551448,global_visits,1620,5
46300,0.5731074954551448,global_visits,1620,5
46400,0.5731074954551448,global_visits,1620,5
46500,0.5731074954551448,global_visits,1620,5
46600,0.5731074954551448,global_visits,1620,5
46700,0.5731074954551448,global_visits,1620,5
46800,0.5731074954551448,global_visits,1620,5
46900,0.5731074954551448,global_visits,1620,5
47000,0.5731074954551448,global_visits,1620,5
47100,0.5731074954551448,global_visits,1620,5
47200,0.5783616706669509,global_visits,1620,5
47300,0.5783616706669509,global_visits,1620,5
47400,0.5783616706669509,global_visits,1620,5
47500,0.5783616706669509,global_visits,1620,5
47600,0.5783616706669509,global_visits,1620,5
47700,0.5783616706669509,global_visits,1620,5
47800,0.5783616706669509,global_visits,1620,5
47900,0.5783616706669509,global_visits,1620,5
48000,0.5783616706669509,global_visits,1620,5
48100,0.5783616706669509,global_visits,1620,5
48200,0.5783616706669509,global_visits,1620,5
48300,0.5783616706669509,global_visits,1620,5
48400,0.5783616706669509,global_visits,1620,5
48500,0.5783616706669509,global_visits,1620,5
48600,0.5783616706669509,global_visits,1620,5
48700,0.5783616706669509,global_visits,1620,5
48800,0.5783616706669509,global_visits,1620,5
48900,0.5783616706669509,global_visits,1620,5
49000,0.5783616706669509,global_visits,1620,5
49100,0.5783616706669509,global_visits,1620,5
49200,0.5783616706669509,global_visits,1620,5
49300,0.5783616706669509,global_visits,1620,5
49400,0.5783616706669509,global_visits,1620,5
49500,0.5783616706669509,global_visits,1620,5
49600,0.5783616706669509,global_visits,1620,5
49700,0.5783616706669509,global_visits,1620,5
49800,0.5783616706669509,global_visits,1620,5
49900,0.5783616706669509,global_visits,1620,5
50000,0.5783616706669509,global_visits,1620,5
50100,0.5783616706669509,global_visits,1620,5
50200,0.5783616706669509,global_visits,1620,5
50300,0.5801130624042196,global_visits,1620,5
50400,0.5822754131559161,global_visits,1620,5
50500,0.5822754131559161,global_visits,1620,5
50600,0.5822754131559161,global_visits,1620,5
50700,0.5822754131559161,global_visits,1620,5
50800,0.5822754131559161,global_visits,1620,5
50900,0.5822754131559161,global_visits,1620,5
51000,0.5822754131559161,global_visits,1620,5
51100,0.5822754131559161,global_visits,1620,5
51200,0.5822754131559161,global_visits,1620,5
51300,0.5822754131559161,global_visits,1620,5
51400,0.5838898185550422,global_visits,1620,5
51500,0.5838898185550422,global_visits,1620,5
51600,0.5838898185550422,global_visits,1620,5
51700,0.5838898185550422,global_visits,1620,5
51800,0.5861891556448814,global_visits,1620,5
51900,0.5861891556448814,global_visits,1620,5
52000,0.5861891556448814,global_visits,1620,5
52100,0.5879405473821501,global_visits,1620,5
52200,0.5879405473821501,global_visits,1620,5
52300,0.5879405473821501,global_visits,1620,5
52400,0.5879405473821501,global_visits,1620,5
52500,0.5879405473821501,global_visits,1620,5
52600,0.5879405473821501,global_visits,1620,5
52700,0.5879405473821501,global_visits,1620,5
52800,0.5895549527812761,global_visits,1620,5
52900,0.5895549527812761,global_visits,1620,5
53000,0.5895549527812761,global_visits,1620,5
53100,0.5895549527812761,global_visits,1620,5
53200,0.5895549527812761,global_visits,1620,5
53300,0.5895549527812761,global_visits,1620,5
53400,0.5895549527812761,global_visits,1620,5
53500,0.5895549527812761,global_visits,1620,5
53600,0.5895549527812761,global_visits,1620,5
53700,0.5895549527812761,global_visits,1620,5
53800,0.5895549527812761,global_visits,1620,5
53900,0.5895549527812761,global_visits,1620,5
54000,0.5895549527812761,global_visits,1620,5
54100,0.5895549527812761,global_visits,1620,5
54200,0.5895549527812761,global_visits,1620,5
54300,0.5895549527812761,global_visits,1620,5
54400,0.5895549527812761,global_visits,1620,5
54500,0.5895549527812761,global_visits,1620,5
54600,0.5895549527812761,global_visits,1620,5
54700,0.5895549527812761,global_visits,1620,5
54800,0.5895549527812761,global_visits,1620,5
54900,0.5895549527812761,global_visits,1620,5
55000,0.5895549527812761,global_visits,1620,5
55100,0.5895549527812761,global_visits,1620,5
55200,0.5895549527812761,global_visits,1620,5
55300,0.5895549527812761,global_visits,1620,5
55400,0.5895549527812761,global_visits,1620,5
55500,0.5895549527812761,global_visits,1620,5
55600,0.5895549527812761,global_visits,1620,5
55700,0.5895549527812761,global_visits,1620,5
55800,0.5895549527812761,global_visits,1620,5
55900,0.5895549527812761,global_visits,1620,5
56000,0.5895549527812761,global_visits,1620,5
56100,0.5895549527812761,global_visits,1620,5
56200,0.5895549527812761,global_visits,1620,5
56300,0.5895549527812761,global_visits,1620,5
56400,0.5895549527812761,global_visits,1620,5
56500,0.5895549527812761,global_visits,1620,5
56600,0.5895549527812761,global_visits,1620,5
56700,0.5895549527812761,global_visits,1620,5
56800,0.5895549527812761,global_visits,1620,5
56900,0.5895549527812761,global_visits,1620,5
57000,0.5895549527812761,global_visits,1620,5
57100,0.5895549527812761,global_visits,1620,5
57200,0.5895549527812761,global_visits,1620,5
57300,0.5895549527812761,global_visits,1620,5
57400,0.5895549527812761,global_visits,1620,5
57500,0.5895549527812761,global_visits,1620,5
57600,0.5895549527812761,global_visits,1620,5
57700,0.5895549527812761,global_visits,1620,5
57800,0.5895549527812761,global_visits,1620,5
57900,0.5895549527812761,global_visits,1620,5
58000,0.5895549527812761,global_visits,1620,5
58100,0.5895549527812761,global_visits,1620,5
58200,0.5895549527812761,global_visits,1620,5
58300,0.5895549527812761,global_visits,1620,5
58400,0.5895549527812761,global_visits,1620,5
58500,0.5895549527812761,global_visits,1620,5
58600,0.5895549527812761,global_visits,1620,5
58700,0.5895549527812761,global_visits,1620,5
58800,0.5895549527812761,global_visits,1620,5
58900,0.5895549527812761,global_visits,1620,5
59000,0.5895549527812761,global_visits,1620,5
59100,0.5895549527812761,global_visits,1620,5
59200,0.5895549527812761,global_visits,1620,5
59300,0.5895549527812761,global_visits,1620,5
59400,0.5895549527812761,global_visits,1620,5
59500,0.5895549527812761,global_visits,1620,5
59600,0.5895549527812761,global_visits,1620,5
59700,0.5895549527812761,global_visits,1620,5
59800,0.5895549527812761,global_visits,1620,5
59900,0.5895549527812761,global_visits,1620,5
60000,0.5895549527812761,global_visits,1620,5
60100,0.5895549527812761,global_visits,1620,5
60200,0.5895549527812761,global_visits,1620,5
60300,0.5895549527812761,global_visits,1620,5
60400,0.5895549527812761,global_visits,1620,5
60500,0.5895549527812761,global_visits,1620,5
60600,0.5895549527812761,global_visits,1620,5
60700,0.5895549527812761,global_visits,1620,5
60800,0.5895549527812761,global_visits,1620,5
60900,0.5895549527812761,global_visits,1620,5
61000,0.5895549527812761,global_visits,1620,5
61100,0.5914433308566874,global_visits,1620,5
61200,0.5914433308566874,global_visits,1620,5
61300,0.5914433308566874,global_visits,1620,5
61400,0.5914433308566874,global_visits,1620,5
61500,0.5914433308566874,global_visits,1620,5
61600,0.5914433308566874,global_visits,1620,5
61700,0.5914433308566874,global_visits,1620,5
61800,0.5914433308566874,global_visits,1620,5
61900,0.5914433308566874,global_visits,1620,5
62000,0.5914433308566874,global_visits,1620,5
62100,0.5914433308566874,global_visits,1620,5
62200,0.5914433308566874,global_visits,1620,5
62300,0.5914433308566874,global_visits,1620,5
62400,0.5914433308566874,global_visits,1620,5
62500,0.5914433308566874,global_visits,1620,5
62600,0.5914433308566874,global_visits,1620,5
62700,0.5914433308566874,global_visits,1620,5
62800,0.5914433308566874,global_visits,1620,5
62900,0.5914433308566874,global_visits,1620,5
63000,0.5914433308566874,global_visits,1620,5
63100,0.5914433308566874,global_visits,1620,5
63200,0.5914433308566874,global_visits,1620,5
63300,0.5959050186982232,global_visits,1620,5
63400,0.5959050186982232,global_visits,1620,5
63500,0.5976564104354919,global_visits,1620,5
63600,0.5976564104354919,global_visits,1620,5
63700,0.5976564104354919,global_visits,1620,5
63800,0.5976564104354919,global_visits,1620,5
63900,0.5976564104354919,global_visits,1620,5
64000,0.5976564104354919,global_visits,1620,5
64100,0.5976564104354919,global_visits,1620,5
64200,0.5976564104354919,global_visits,1620,5
64300,0.5976564104354919,global_visits,1620,5
64400,0.5976564104354919,global_visits,1620,5
64500,0.5976564104354919,global_visits,1620,5
64600,0.5976564104354919,global_visits,1620,5
64700,0.5976564104354919,global_visits,1620,5
64800,0.5976564104354919,global_visits,1620,5
64900,0.5976564104354919,global_visits,1620,5
65000,0.5976564104354919,global_visits,1620,5
65100,0.5976564104354919,global_visits,1620,5
65200,0.5976564104354919,global_visits,1620,5
65300,0.5976564104354919,global_visits,1620,5
65400,0.5976564104354919,global_visits,1620,5
65500,0.5976564104354919,global_visits,1620,5
65600,0.5976564104354919,global_visits,1620,5
65700,0.5976564104354919,global_visits,1620,5
65800,0.5976564104354919,global_visits,1620,5
65900,0.5976564104354919,global_visits,1620,5
66000,0.5976564104354919,global_visits,1620,5
66100,0.5976564104354919,global_visits,1620,5
66200,0.5976564104354919,global_visits,1620,5
66300,0.5976564104354919,global_visits,1620,5
66400,0.5976564104354919,global_visits,1620,5
66500,0.5976564104354919,global_visits,1620,5
66600,0.5976564104354919,global_visits,1620,5
66700,0.5976564104354919,global_visits,1620,5
66800,0.5976564104354919,global_visits,1620,5
66900,0.5976564104354919,global_visits,1620,5
67000,0.5976564104354919,global_visits,1620,5
67100,0.5976564104354919,global_visits,1620,5
67200,0.5995447885109032,global_visits,1620,5
67300,0.5995447885109032,global_visits,1620,5
67400,0.5995447885109032,global_visits,1620,5
67500,0.5995447885109032,global_visits,1620,5
67600,0.5995447885109032,global_visits,1620,5
67700,0.5995447885109032,global_visits,1620,5
67800,0.5995447885109032,global_visits,1620,5
67900,0.5995447885109032,global_visits,1620,5
68000,0.5995447885109032,global_visits,1620,5
68100,0.5995447885109032,global_visits,1620,5
68200,0.5995447885109032,global_visits,1620,5
68300,0.5995447885109032,global_visits,1620,5
68400,0.5995447885109032,global_visits,1620,5
68500,0.5995447885109032,global_visits,1620,5
68600,0.5995447885109032,global_visits,1620,5
68700,0.5995447885109032,global_visits,1620,5
68800,0.5995447885109032,global_visits,1620,5
68900,0.5995447885109032,global_visits,1620,5
69000,0.5995447885109032,global_visits,1620,5
69100,0.5995447885109032,global_visits,1620,5
69200,0.5995447885109032,global_visits,1620,5
69300,0.5995447885109032,global_visits,1620,5
69400,0.5995447885109032,global_visits,1620,5
69500,0.5995447885109032,global_visits,1620,5
69600,0.5995447885109032,global_visits,1620,5
69700,0.5998187611871885,global_visits,1620,5
69800,0.6011591939100293,global_visits,1620,5
69900,0.6011591939100293,global_visits,1620,5
69999,0.6029105856472979,global_visits,1620,5
0,0.00013698633814260996,global_visits,1660,2
100,0.013835620152403593,global_visits,1660,2
200,0.027534253966664573,global_visits,1660,2
300,0.041232887780925556,global_visits,1660,2
400,0.054931521595186536,global_visits,1660,2
500,0.06863015540944782,global_visits,1660,2
600,0.0823287892237095,global_visits,1660,2
700,0.09602742303797117,global_visits,1660,2
800,0.10972605685223284,global_visits,1660,2
900,0.12342469066649452,global_visits,1660,2
1000,0.13712332448075495,global_visits,1660,2
1100,0.15082195829501524,global_visits,1660,2
1200,0.16452059210927553,global_visits,1660,2
1300,0.1782192259235358,global_visits,1660,2
1400,0.1919178597377961,global_visits,1660,2
1500,0.20561649355205638,global_visits,1660,2
1600,0.21931512736631667,global_visits,1660,2
1700,0.23301376118057696,global_visits,1660,2
1800,0.24671239499483724,global_visits,1660,2
1900,0.26041102880909966,global_visits,1660,2
2000,0.289656006693898,global_visits,1660,2
2100,0.3224230317570345,global_visits,1660,2
2200,0.3491728248966799,global_visits,1660,2
2300,0.36976839977469195,global_visits,1660,2
2400,0.38448372906735573,global_visits,1660,2
2500,0.40239843849968615,global_visits,1660,2
2600,0.4168397951160646,global_visits,1660,2
2700,0.4240604734242539,global_visits,1660,2
2800,0.43863881637877505,global_visits,1660,2
2900,0.4508102665638998,global_visits,1660,2
3000,0.45455759205613705,global_visits,1660,2
3100,0.460985782994056,global_visits,1660,2
3200,0.46339267576345244,global_visits,1660,2
3300,0.46954689402508615,global_visits,1660,2
3400,0.47075034040978436,global_visits,1660,2
3500,0.47075034040978436,global_visits,1660,2
3600,0.47075034040978436,global_visits,1660,2
3700,0.47075034040978436,global_visits,1660,2
3800,0.4731572331791808,global_visits,1660,2
3900,0.4783819777324015,global_visits,1660,2
4000,0.4783819777324015,global_visits,1660,2
4100,0.4783819777324015,global_visits,1660,2
4200,0.48319576327119435,global_visits,1660,2
4300,0.4869430887634316,global_visits,1660,2
4400,0.4869430887634316,global_visits,1660,2
4500,0.48814653514812983,global_visits,1660,2
4600,0.4930973070250653,global_visits,1660,2
4700,0.49591515880888964,global_visits,1660,2
4800,0.4972555915317305,global_visits,1660,2
4900,0.4984590379164287,global_visits,1660,2
5000,0.4984590379164287,global_visits,1660,2
5100,0.4984590379164287,global_visits,1660,2
5200,0.4996624843011269,global_visits,1660,2
5300,0.4996624843011269,global_visits,1660,2
5400,0.5008659306858251,global_visits,1660,2
5500,0.5008659306858251,global_visits,1660,2
5600,0.5020693770705232,global_visits,1660,2
5700,0.503409809793364,global_visits,1660,2
5800,0.503409809793364,global_visits,1660,2
5900,0.503409809793364,global_visits,1660,2
6000,0.503409809793364,global_visits,1660,2
6100,0.5058167025627603,global_visits,1660,2
6200,0.5058167025627603,global_visits,1660,2
6300,0.5082235953321567,global_visits,1660,2
6400,0.5094270417168548,global_visits,1660,2
6500,0.5119709208243938,global_visits,1660,2
6600,0.5119709208243938,global_visits,1660,2
6700,0.5119709208243938,global_visits,1660,2
6800,0.5119709208243938,global_visits,1660,2
6900,0.5119709208243938,global_visits,1660,2
7000,0.5119709208243938,global_visits,1660,2
7100,0.5119709208243938,global_visits,1660,2
7200,0.5119709208243938,global_visits,1660,2
7300,0.5119709208243938,global_visits,1660,2
7400,0.5119709208243938,global_visits,1660,2
7500,0.5119709208243938,global_visits,1660,2
7600,0.5119709208243938,global_visits,1660,2
7700,0.5119709208243938,global_visits,1660,2
7800,0.5119709208243938,global_visits,1660,2
7900,0.5119709208243938,global_visits,1660,2
8000,0.5119709208243938,global_visits,1660,2
8100,0.5119709208243938,global_visits,1660,2
8200,0.5119709208243938,global_visits,1660,2
8300,0.5119709208243938,global_visits,1660,2
8400,0.5119709208243938,global_visits,1660,2
8500,0.5119709208243938,global_visits,1660,2
8600,0.5119709208243938,global_visits,1660,2
8700,0.5119709208243938,global_visits,1660,2
8800,0.5119709208243938,global_visits,1660,2
8900,0.5119709208243938,global_visits,1660,2
9000,0.5119709208243938,global_visits,1660,2
9100,0.5119709208243938,global_visits,1660,2
9200,0.5119709208243938,global_visits,1660,2
9300,0.5131743672090919,global_visits,1660,2
9400,0.5155812599784882,global_visits,1660,2
9500,0.5155812599784882,global_visits,1660,2
9600,0.516921692701329,global_visits,1660,2
9700,0.516921692701329,global_visits,1660,2
9800,0.516921692701329,global_visits,1660,2
9900,0.516921692701329,global_visits,1660,2
10000,0.516921692701329,global_visits,1660,2
10100,0.516921692701329,global_visits,1660,2
10200,0.516921692701329,global_visits,1660,2
10300,0.516921692701329,global_visits,1660,2
10400,0.516921692701329,global_visits,1660,2
10500,0.516921692701329,global_visits,1660,2
10600,0.516921692701329,global_visits,1660,2
10700,0.516921692701329,global_visits,1660,2
10800,0.5181251390860272,global_visits,1660,2
10900,0.5193285854707254,global_visits,1660,2
11000,0.5205320318554235,global_visits,1660,2
11100,0.5205320318554235,global_visits,1660,2
11200,0.5205320318554235,global_visits,1660,2
11300,0.5229389246248198,global_visits,1660,2
11400,0.5229389246248198,global_visits,1660,2
11500,0.524142371009518,global_visits,1660,2
11600,0.524142371009518,global_visits,1660,2
11700,0.524142371009518,global_visits,1660,2
11800,0.524142371009518,global_visits,1660,2
11900,0.524142371009518,global_visits,1660,2
12000,0.524142371009518,global_visits,1660,2
12100,0.5254828037323588,global_visits,1660,2
12200,0.5266862501170569,global_visits,1660,2
12300,0.5266862501170569,global_visits,1660,2
12400,0.5266862501170569,global_visits,1660,2
12500,0.5266862501170569,global_visits,1660,2
12600,0.5266862501170569,global_visits,1660,2
12700,0.5266862501170569,global_visits,1660,2
12800,0.5266862501170569,global_visits,1660,2
12900,0.5266862501170569,global_visits,1660,2
13000,0.5266862501170569,global_visits,1660,2
13100,0.5266862501170569,global_visits,1660,2
13200,0.5266862501170569,global_visits,1660,2
13300,0.5266862501170569,global_visits,1660,2
13400,0.5266862501170569,global_visits,1660,2
13500,0.5266862501170569,global_visits,1660,2
13600,0.5266862501170569,global_visits,1660,2
13700,0.5266862501170569,global_visits,1660,2
13800,0.5266862501170569,global_visits,1660,2
13900,0.5266862501170569,global_visits,1660,2
14000,0.5266862501170569,global_visits,1660,2
14100,0.5266862501170569,global_visits,1660,2
14200,0.5266862501170569,global_visits,1660,2
14300,0.5266862501170569,global_visits,1660,2
14400,0.5266862501170569,global_visits,1660,2
14500,0.5266862501170569,global_visits,1660,2
14600,0.5266862501170569,global_visits,1660,2
14700,0.5266862501170569,global_visits,1660,2
14800,0.5266862501170569,global_visits,1660,2
14900,0.5266862501170569,global_visits,1660,2
15000,0.5266862501170569,global_visits,1660,2
15100,0.5266862501170569,global_visits,1660,2
15200,0.5266862501170569,global_visits,1660,2
15300,0.5266862501170569,global_visits,1660,2
15400,0.5266862501170569,global_visits,1660,2
15500,0.5266862501170569,global_visits,1660,2
15600,0.5266862501170569,global_visits,1660,2
15700,0.5266862501170569,global_visits,1660,2
15800,0.5266862501170569,global_visits,1660,2
15900,0.5266862501170569,global_visits,1660,2
16000,0.5266862501170569,global_visits,1660,2
16100,0.5266862501170569,global_visits,1660,2
16200,0.5266862501170569,global_visits,1660,2
16300,0.5266862501170569,global_visits,1660,2
16400,0.5266862501170569,global_visits,1660,2
16500,0.5266862501170569,global_visits,1660,2
16600,0.5266862501170569,global_visits,1660,2
16700,0.5266862501170569,global_visits,1660,2
16800,0.5278896965017551,global_visits,1660,2
16900,0.5278896965017551,global_visits,1660,2
17000,0.5278896965017551,global_visits,1660,2
17100,0.5278896965017551,global_visits,1660,2
17200,0.5278896965017551,global_visits,1660,2
17300,0.5278896965017551,global_visits,1660,2
17400,0.5278896965017551,global_visits,1660,2
17500,0.5278896965017551,global_visits,1660,2
17600,0.5278896965017551,global_visits,1660,2
17700,0.5278896965017551,global_visits,1660,2
17800,0.5278896965017551,global_visits,1660,2
17900,0.5278896965017551,global_visits,1660,2
18000,0.5278896965017551,global_visits,1660,2
18100,0.5278896965017551,global_visits,1660,2
18200,0.5278896965017551,global_visits,1660,2
18300,0.5278896965017551,global_visits,1660,2
18400,0.5278896965017551,global_visits,1660,2
18500,0.5278896965017551,global_visits,1660,2
18600,0.5278896965017551,global_visits,1660,2
18700,0.5278896965017551,global_visits,1660,2
18800,0.5278896965017551,global_visits,1660,2
18900,0.5278896965017551,global_visits,1660,2
19000,0.5278896965017551,global_visits,1660,2
19100,0.5278896965017551,global_visits,1660,2
19200,0.5278896965017551,global_visits,1660,2
19300,0.5278896965017551,global_visits,1660,2
19400,0.5278896965017551,global_visits,1660,2
19500,0.5278896965017551,global_visits,1660,2
19600,0.5278896965017551,global_visits,1660,2
19700,0.5278896965017551,global_visits,1660,2
19800,0.5278896965017551,global_visits,1660,2
19900,0.5278896965017551,global_visits,1660,2
20000,0.5278896965017551,global_visits,1660,2
20100,0.5278896965017551,global_visits,1660,2
20200,0.5278896965017551,global_visits,1660,2
20300,0.5278896965017551,global_visits,1660,2
20400,0.5278896965017551,global_visits,1660,2
20500,0.5278896965017551,global_visits,1660,2
20600,0.5278896965017551,global_visits,1660,2
20700,0.5278896965017551,global_visits,1660,2
20800,0.5278896965017551,global_visits,1660,2
20900,0.5278896965017551,global_visits,1660,2
21000,0.5278896965017551,global_visits,1660,2
21100,0.5278896965017551,global_visits,1660,2
21200,0.5278896965017551,global_visits,1660,2
21300,0.5278896965017551,global_visits,1660,2
21400,0.5278896965017551,global_visits,1660,2
21500,0.5278896965017551,global_visits,1660,2
21600,0.5278896965017551,global_visits,1660,2
21700,0.5278896965017551,global_visits,1660,2
21800,0.5278896965017551,global_visits,1660,2
21900,0.5278896965017551,global_visits,1660,2
22000,0.5278896965017551,global_visits,1660,2
22100,0.5278896965017551,global_visits,1660,2
22200,0.5278896965017551,global_visits,1660,2
22300,0.5278896965017551,global_visits,1660,2
22400,0.5293671155627385,global_visits,1660,2
22500,0.5293671155627385,global_visits,1660,2
22600,0.5305705619474367,global_visits,1660,2
22700,0.5305705619474367,global_visits,1660,2
22800,0.5305705619474367,global_visits,1660,2
22900,0.5305705619474367,global_visits,1660,2
23000,0.5305705619474367,global_visits,1660,2
23100,0.5305705619474367,global_visits,1660,2
23200,0.5305705619474367,global_visits,1660,2
23300,0.5305705619474367,global_visits,1660,2
23400,0.5305705619474367,global_visits,1660,2
23500,0.5305705619474367,global_visits,1660,2
23600,0.5305705619474367,global_visits,1660,2
23700,0.5305705619474367,global_visits,1660,2
23800,0.5305705619474367,global_visits,1660,2
23900,0.5305705619474367,global_visits,1660,2
24000,0.5305705619474367,global_visits,1660,2
24100,0.5305705619474367,global_visits,1660,2
24200,0.5305705619474367,global_visits,1660,2
24300,0.5305705619474367,global_visits,1660,2
24400,0.5305705619474367,global_visits,1660,2
24500,0.5305705619474367,global_visits,1660,2
24600,0.5305705619474367,global_visits,1660,2
24700,0.5305705619474367,global_visits,1660,2
24800,0.5305705619474367,global_visits,1660,2
24900,0.5305705619474367,global_visits,1660,2
25000,0.5305705619474367,global_visits,1660,2
25100,0.5305705619474367,global_visits,1660,2
25200,0.5305705619474367,global_visits,1660,2
25300,0.5305705619474367,global_visits,1660,2
25400,0.5305705619474367,global_visits,1660,2
25500,0.5305705619474367,global_visits,1660,2
25600,0.5305705619474367,global_visits,1660,2
25700,0.5305705619474367,global_visits,1660,2
25800,0.5305705619474367,global_visits,1660,2
25900,0.5305705619474367,global_visits,1660,2
26000,0.5305705619474367,global_visits,1660,2
26100,0.5305705619474367,global_visits,1660,2
26200,0.5305705619474367,global_visits,1660,2
26300,0.5305705619474367,global_visits,1660,2
26400,0.5305705619474367,global_visits,1660,2
26500,0.5305705619474367,global_visits,1660,2
26600,0.5305705619474367,global_visits,1660,2
26700,0.5305705619474367,global_visits,1660,2
26800,0.5305705619474367,global_visits,1660,2
26900,0.5305705619474367,global_visits,1660,2
27000,0.5305705619474367,global_visits,1660,2
27100,0.5305705619474367,global_visits,1660,2
27200,0.5305705619474367,global_visits,1660,2
27300,0.5305705619474367,global_visits,1660,2
27400,0.5305705619474367,global_visits,1660,2
27500,0.5305705619474367,global_visits,1660,2
27600,0.5305705619474367,global_visits,1660,2
27700,0.5305705619474367,global_visits,1660,2
27800,0.5305705619474367,global_visits,1660,2
27900,0.5305705619474367,global_visits,1660,2
28000,0.5305705619474367,global_visits,1660,2
28100,0.5305705619474367,global_visits,1660,2
28200,0.5305705619474367,global_visits,1660,2
28300,0.5305705619474367,global_visits,1660,2
28400,0.5305705619474367,global_visits,1660,2
28500,0.5305705619474367,global_visits,1660,2
28600,0.5305705619474367,global_visits,1660,2
28700,0.5305705619474367,global_visits,1660,2
28800,0.5305705619474367,global_visits,1660,2
28900,0.5305705619474367,global_visits,1660,2
29000,0.5305705619474367,global_visits,1660,2
29100,0.5305705619474367,global_visits,1660,2
29200,0.5305705619474367,global_visits,1660,2
29300,0.5305705619474367,global_visits,1660,2
29400,0.5305705619474367,global_visits,1660,2
29500,0.5305705619474367,global_visits,1660,2
29600,0.5305705619474367,global_visits,1660,2
29700,0.5305705619474367,global_visits,1660,2
29800,0.5305705619474367,global_visits,1660,2
29900,0.5305705619474367,global_visits,1660,2
30000,0.5305705619474367,global_visits,1660,2
30100,0.5305705619474367,global_visits,1660,2
30200,0.5305705619474367,global_visits,1660,2
30300,0.5305705619474367,global_visits,1660,2
30400,0.5305705619474367,global_visits,1660,2
30500,0.5305705619474367,global_visits,1660,2
30600,0.5305705619474367,global_visits,1660,2
30700,0.5305705619474367,global_visits,1660,2
30800,0.5305705619474367,global_visits,1660,2
30900,0.5305705619474367,global_visits,1660,2
31000,0.5305705619474367,global_visits,1660,2
31100,0.5305705619474367,global_visits,1660,2
31200,0.5305705619474367,global_visits,1660,2
31300,0.5305705619474367,global_visits,1660,2
31400,0.5305705619474367,global_visits,1660,2
31500,0.5305705619474367,global_visits,1660,2
31600,0.5305705619474367,global_visits,1660,2
31700,0.5305705619474367,global_visits,1660,2
31800,0.5305705619474367,global_visits,1660,2
31900,0.5305705619474367,global_visits,1660,2
32000,0.5305705619474367,global_visits,1660,2
32100,0.5305705619474367,global_visits,1660,2
32200,0.5305705619474367,global_visits,1660,2
32300,0.5305705619474367,global_visits,1660,2
32400,0.5305705619474367,global_visits,1660,2
32500,0.5305705619474367,global_visits,1660,2
32600,0.5305705619474367,global_visits,1660,2
32700,0.5305705619474367,global_visits,1660,2
32800,0.5305705619474367,global_visits,1660,2
32900,0.5305705619474367,global_visits,1660,2
33000,0.5305705619474367,global_visits,1660,2
33100,0.5305705619474367,global_visits,1660,2
33200,0.5305705619474367,global_visits,1660,2
33300,0.5305705619474367,global_visits,1660,2
33400,0.5305705619474367,global_visits,1660,2
33500,0.5305705619474367,global_visits,1660,2
33600,0.5305705619474367,global_visits,1660,2
33700,0.5305705619474367,global_visits,1660,2
33800,0.5305705619474367,global_visits,1660,2
33900,0.5305705619474367,global_visits,1660,2
34000,0.5305705619474367,global_visits,1660,2
34100,0.5305705619474367,global_visits,1660,2
34200,0.5305705619474367,global_visits,1660,2
34300,0.5305705619474367,global_visits,1660,2
34400,0.5305705619474367,global_visits,1660,2
34500,0.5305705619474367,global_visits,1660,2
34600,0.5305705619474367,global_visits,1660,2
34700,0.5305705619474367,global_visits,1660,2
34800,0.5305705619474367,global_visits,1660,2
34900,0.5305705619474367,global_visits,1660,2
35000,0.5305705619474367,global_visits,1660,2
35100,0.5305705619474367,global_visits,1660,2
35200,0.5305705619474367,global_visits,1660,2
35300,0.5305705619474367,global_visits,1660,2
35400,0.5305705619474367,global_visits,1660,2
35500,0.5305705619474367,global_visits,1660,2
35600,0.5305705619474367,global_visits,1660,2
35700,0.5305705619474367,global_visits,1660,2
35800,0.5305705619474367,global_visits,1660,2
35900,0.5305705619474367,global_visits,1660,2
36000,0.5305705619474367,global_visits,1660,2
36100,0.5305705619474367,global_visits,1660,2
36200,0.5305705619474367,global_visits,1660,2
36300,0.5305705619474367,global_visits,1660,2
36400,0.5305705619474367,global_visits,1660,2
36500,0.5305705619474367,global_visits,1660,2
36600,0.5305705619474367,global_visits,1660,2
36700,0.5305705619474367,global_visits,1660,2
36800,0.5305705619474367,global_visits,1660,2
36900,0.5305705619474367,global_visits,1660,2
37000,0.5305705619474367,global_visits,1660,2
37100,0.5305705619474367,global_visits,1660,2
37200,0.5305705619474367,global_visits,1660,2
37300,0.5305705619474367,global_visits,1660,2
37400,0.5305705619474367,global_visits,1660,2
37500,0.5305705619474367,global_visits,1660,2
37600,0.5305705619474367,global_visits,1660,2
37700,0.5305705619474367,global_visits,1660,2
37800,0.5305705619474367,global_visits,1660,2
37900,0.5305705619474367,global_visits,1660,2
38000,0.5305705619474367,global_visits,1660,2
38100,0.5305705619474367,global_visits,1660,2
38200,0.5305705619474367,global_visits,1660,2
38300,0.5305705619474367,global_visits,1660,2
38400,0.5305705619474367,global_visits,1660,2
38500,0.5305705619474367,global_visits,1660,2
38600,0.5305705619474367,global_visits,1660,2
38700,0.5305705619474367,global_visits,1660,2
38800,0.5305705619474367,global_visits,1660,2
38900,0.5305705619474367,global_visits,1660,2
39000,0.5305705619474367,global_visits,1660,2
39100,0.5305705619474367,global_visits,1660,2
39200,0.5305705619474367,global_visits,1660,2
39300,0.5305705619474367,global_visits,1660,2
39400,0.5305705619474367,global_visits,1660,2
39500,0.5305705619474367,global_visits,1660,2
39600,0.5305705619474367,global_visits,1660,2
39700,0.5305705619474367,global_visits,1660,2
39800,0.5305705619474367,global_visits,1660,2
39900,0.5305705619474367,global_visits,1660,2
40000,0.5305705619474367,global_visits,1660,2
40100,0.5305705619474367,global_visits,1660,2
40200,0.5305705619474367,global_visits,1660,2
40300,0.5305705619474367,global_visits,1660,2
40400,0.5305705619474367,global_visits,1660,2
40500,0.5305705619474367,global_visits,1660,2
40600,0.5305705619474367,global_visits,1660,2
40700,0.5305705619474367,global_visits,1660,2
40800,0.5305705619474367,global_visits,1660,2
40900,0.5305705619474367,global_visits,1660,2
41000,0.5305705619474367,global_visits,1660,2
41100,0.5305705619474367,global_visits,1660,2
41200,0.5305705619474367,global_visits,1660,2
41300,0.5305705619474367,global_visits,1660,2
41400,0.5305705619474367,global_visits,1660,2
41500,0.5305705619474367,global_visits,1660,2
41600,0.5305705619474367,global_visits,1660,2
41700,0.5305705619474367,global_visits,1660,2
41800,0.5305705619474367,global_visits,1660,2
41900,0.5305705619474367,global_visits,1660,2
42000,0.5305705619474367,global_visits,1660,2
42100,0.5305705619474367,global_visits,1660,2
42200,0.5305705619474367,global_visits,1660,2
42300,0.5305705619474367,global_visits,1660,2
42400,0.5305705619474367,global_visits,1660,2
42500,0.5305705619474367,global_visits,1660,2
42600,0.5305705619474367,global_visits,1660,2
42700,0.5305705619474367,global_visits,1660,2
42800,0.5305705619474367,global_visits,1660,2
42900,0.5305705619474367,global_visits,1660,2
43000,0.5305705619474367,global_visits,1660,2
43100,0.5305705619474367,global_visits,1660,2
43200,0.5305705619474367,global_visits,1660,2
43300,0.5305705619474367,global_visits,1660,2
43400,0.5305705619474367,global_visits,1660,2
43500,0.5305705619474367,global_visits,1660,2
43600,0.5305705619474367,global_visits,1660,2
43700,0.5305705619474367,global_visits,1660,2
43800,0.5305705619474367,global_visits,1660,2
43900,0.5305705619474367,global_visits,1660,2
44000,0.5305705619474367,global_visits,1660,2
44100,0.5305705619474367,global_visits,1660,2
44200,0.5305705619474367,global_visits,1660,2
44300,0.5305705619474367,global_visits,1660,2
44400,0.5305705619474367,global_visits,1660,2
44500,0.5305705619474367,global_visits,1660,2
44600,0.5305705619474367,global_visits,1660,2
44700,0.5305705619474367,global_visits,1660,2
44800,0.5305705619474367,global_visits,1660,2
44900,0.5305705619474367,global_visits,1660,2
45000,0.5305705619474367,global_visits,1660,2
45100,0.5305705619474367,global_visits,1660,2
45200,0.5305705619474367,global_visits,1660,2
45300,0.5305705619474367,global_visits,1660,2
45400,0.5305705619474367,global_visits,1660,2
45500,0.5305705619474367,global_visits,1660,2
45600,0.5305705619474367,global_visits,1660,2
45700,0.5305705619474367,global_visits,1660,2
45800,0.5305705619474367,global_visits,1660,2
45900,0.5305705619474367,global_visits,1660,2
46000,0.5305705619474367,global_visits,1660,2
46100,0.5305705619474367,global_visits,1660,2
46200,0.5305705619474367,global_visits,1660,2
46300,0.5305705619474367,global_visits,1660,2
46400,0.5305705619474367,global_visits,1660,2
46500,0.5305705619474367,global_visits,1660,2
46600,0.5305705619474367,global_visits,1660,2
46700,0.5305705619474367,global_visits,1660,2
46800,0.5305705619474367,global_visits,1660,2
46900,0.5305705619474367,global_visits,1660,2
47000,0.5305705619474367,global_visits,1660,2
47100,0.5305705619474367,global_visits,1660,2
47200,0.5305705619474367,global_visits,1660,2
47300,0.5305705619474367,global_visits,1660,2
47400,0.5305705619474367,global_visits,1660,2
47500,0.5305705619474367,global_visits,1660,2
47600,0.5305705619474367,global_visits,1660,2
47700,0.5305705619474367,global_visits,1660,2
47800,0.5305705619474367,global_visits,1660,2
47900,0.5305705619474367,global_visits,1660,2
48000,0.5305705619474367,global_visits,1660,2
48100,0.5305705619474367,global_visits,1660,2
48200,0.5305705619474367,global_visits,1660,2
48300,0.5305705619474367,global_visits,1660,2
48400,0.5305705619474367,global_visits,1660,2
48500,0.5305705619474367,global_visits,1660,2
48600,0.5305705619474367,global_visits,1660,2
48700,0.5305705619474367,global_visits,1660,2
48800,0.5305705619474367,global_visits,1660,2
48900,0.5305705619474367,global_visits,1660,2
49000,0.5305705619474367,global_visits,1660,2
49100,0.5305705619474367,global_visits,1660,2
49200,0.5305705619474367,global_visits,1660,2
49300,0.5305705619474367,global_visits,1660,2
49400,0.5305705619474367,global_visits,1660,2
49500,0.5305705619474367,global_visits,1660,2
49600,0.5305705619474367,global_visits,1660,2
49700,0.5305705619474367,global_visits,1660,2
49800,0.5305705619474367,global_visits,1660,2
49900,0.5305705619474367,global_visits,1660,2
50000,0.5305705619474367,global_visits,1660,2
50100,0.5305705619474367,global_visits,1660,2
50200,0.5305705619474367,global_visits,1660,2
50300,0.5305705619474367,global_visits,1660,2
50400,0.5305705619474367,global_visits,1660,2
50500,0.5305705619474367,global_visits,1660,2
50600,0.5305705619474367,global_visits,1660,2
50700,0.5305705619474367,global_visits,1660,2
50800,0.5305705619474367,global_visits,1660,2
50900,0.5305705619474367,global_visits,1660,2
51000,0.5305705619474367,global_visits,1660,2
51100,0.5305705619474367,global_visits,1660,2
51200,0.5305705619474367,global_visits,1660,2
51300,0.5305705619474367,global_visits,1660,2
51400,0.5305705619474367,global_visits,1660,2
51500,0.5305705619474367,global_visits,1660,2
51600,0.5305705619474367,global_visits,1660,2
51700,0.5305705619474367,global_visits,1660,2
51800,0.5305705619474367,global_visits,1660,2
51900,0.5305705619474367,global_visits,1660,2
52000,0.5305705619474367,global_visits,1660,2
52100,0.5305705619474367,global_visits,1660,2
52200,0.5305705619474367,global_visits,1660,2
52300,0.5305705619474367,global_visits,1660,2
52400,0.5305705619474367,global_visits,1660,2
52500,0.5305705619474367,global_visits,1660,2
52600,0.5305705619474367,global_visits,1660,2
52700,0.5305705619474367,global_visits,1660,2
52800,0.5305705619474367,global_visits,1660,2
52900,0.5305705619474367,global_visits,1660,2
53000,0.5305705619474367,global_visits,1660,2
53100,0.5305705619474367,global_visits,1660,2
53200,0.5305705619474367,global_visits,1660,2
53300,0.5305705619474367,global_visits,1660,2
53400,0.5305705619474367,global_visits,1660,2
53500,0.5305705619474367,global_visits,1660,2
53600,0.5305705619474367,global_visits,1660,2
53700,0.5305705619474367,global_visits,1660,2
53800,0.5305705619474367,global_visits,1660,2
53900,0.5305705619474367,global_visits,1660,2
54000,0.5305705619474367,global_visits,1660,2
54100,0.5305705619474367,global_visits,1660,2
54200,0.5305705619474367,global_visits,1660,2
54300,0.5305705619474367,global_visits,1660,2
54400,0.5305705619474367,global_visits,1660,2
54500,0.5305705619474367,global_visits,1660,2
54600,0.5305705619474367,global_visits,1660,2
54700,0.5305705619474367,global_visits,1660,2
54800,0.5305705619474367,global_visits,1660,2
54900,0.5305705619474367,global_visits,1660,2
55000,0.5305705619474367,global_visits,1660,2
55100,0.5305705619474367,global_visits,1660,2
55200,0.5305705619474367,global_visits,1660,2
55300,0.5305705619474367,global_visits,1660,2
55400,0.5305705619474367,global_visits,1660,2
55500,0.5305705619474367,global_visits,1660,2
55600,0.5305705619474367,global_visits,1660,2
55700,0.5305705619474367,global_visits,1660,2
55800,0.5305705619474367,global_visits,1660,2
55900,0.5305705619474367,global_visits,1660,2
56000,0.5305705619474367,global_visits,1660,2
56100,0.5305705619474367,global_visits,1660,2
56200,0.5305705619474367,global_visits,1660,2
56300,0.5305705619474367,global_visits,1660,2
56400,0.5305705619474367,global_visits,1660,2
56500,0.5305705619474367,global_visits,1660,2
56600,0.5305705619474367,global_visits,1660,2
56700,0.5305705619474367,global_visits,1660,2
56800,0.5305705619474367,global_visits,1660,2
56900,0.5305705619474367,global_visits,1660,2
57000,0.5305705619474367,global_visits,1660,2
57100,0.5305705619474367,global_visits,1660,2
57200,0.5305705619474367,global_visits,1660,2
57300,0.5305705619474367,global_visits,1660,2
57400,0.5305705619474367,global_visits,1660,2
57500,0.5305705619474367,global_visits,1660,2
57600,0.5305705619474367,global_visits,1660,2
57700,0.5305705619474367,global_visits,1660,2
57800,0.5305705619474367,global_visits,1660,2
57900,0.5305705619474367,global_visits,1660,2
58000,0.5305705619474367,global_visits,1660,2
58100,0.5305705619474367,global_visits,1660,2
58200,0.5305705619474367,global_visits,1660,2
58300,0.5305705619474367,global_visits,1660,2
58400,0.5305705619474367,global_visits,1660,2
58500,0.5305705619474367,global_visits,1660,2
58600,0.5305705619474367,global_visits,1660,2
58700,0.5305705619474367,global_visits,1660,2
58800,0.5305705619474367,global_visits,1660,2
58900,0.5305705619474367,global_visits,1660,2
59000,0.5305705619474367,global_visits,1660,2
59100,0.5305705619474367,global_visits,1660,2
59200,0.5305705619474367,global_visits,1660,2
59300,0.5305705619474367,global_visits,1660,2
59400,0.5305705619474367,global_visits,1660,2
59500,0.5305705619474367,global_visits,1660,2
59600,0.5305705619474367,global_visits,1660,2
59700,0.5305705619474367,global_visits,1660,2
59800,0.5305705619474367,global_visits,1660,2
59900,0.5305705619474367,global_visits,1660,2
60000,0.5305705619474367,global_visits,1660,2
60100,0.5305705619474367,global_visits,1660,2
60200,0.5305705619474367,global_visits,1660,2
60300,0.5305705619474367,global_visits,1660,2
60400,0.5305705619474367,global_visits,1660,2
60500,0.5305705619474367,global_visits,1660,2
60600,0.5305705619474367,global_visits,1660,2
60700,0.5305705619474367,global_visits,1660,2
60800,0.5305705619474367,global_visits,1660,2
60900,0.5305705619474367,global_visits,1660,2
61000,0.5305705619474367,global_visits,1660,2
61100,0.5305705619474367,global_visits,1660,2
61200,0.5305705619474367,global_visits,1660,2
61300,0.5305705619474367,global_visits,1660,2
61400,0.5305705619474367,global_visits,1660,2
61500,0.5305705619474367,global_visits,1660,2
61600,0.5305705619474367,global_visits,1660,2
61700,0.5305705619474367,global_visits,1660,2
61800,0.5305705619474367,global_visits,1660,2
61900,0.5305705619474367,global_visits,1660,2
62000,0.5305705619474367,global_visits,1660,2
62100,0.5305705619474367,global_visits,1660,2
62200,0.5305705619474367,global_visits,1660,2
62300,0.5305705619474367,global_visits,1660,2
62400,0.5305705619474367,global_visits,1660,2
62500,0.5305705619474367,global_visits,1660,2
62600,0.5305705619474367,global_visits,1660,2
62700,0.5305705619474367,global_visits,1660,2
62800,0.5305705619474367,global_visits,1660,2
62900,0.5305705619474367,global_visits,1660,2
63000,0.5305705619474367,global_visits,1660,2
63100,0.5305705619474367,global_visits,1660,2
63200,0.5305705619474367,global_visits,1660,2
63300,0.5305705619474367,global_visits,1660,2
63400,0.5305705619474367,global_visits,1660,2
63500,0.5305705619474367,global_visits,1660,2
63600,0.5305705619474367,global_visits,1660,2
63700,0.5305705619474367,global_visits,1660,2
63800,0.5305705619474367,global_visits,1660,2
63900,0.5305705619474367,global_visits,1660,2
64000,0.5305705619474367,global_visits,1660,2
64100,0.5305705619474367,global_visits,1660,2
64200,0.5305705619474367,global_visits,1660,2
64300,0.5305705619474367,global_visits,1660,2
64400,0.5305705619474367,global_visits,1660,2
64500,0.5305705619474367,global_visits,1660,2
64600,0.5305705619474367,global_visits,1660,2
64700,0.5305705619474367,global_visits,1660,2
64800,0.5305705619474367,global_visits,1660,2
64900,0.5305705619474367,global_visits,1660,2
65000,0.5305705619474367,global_visits,1660,2
65100,0.5305705619474367,global_visits,1660,2
65200,0.5305705619474367,global_visits,1660,2
65300,0.5305705619474367,global_visits,1660,2
65400,0.5305705619474367,global_visits,1660,2
65500,0.5305705619474367,global_visits,1660,2
65600,0.5305705619474367,global_visits,1660,2
65700,0.5305705619474367,global_visits,1660,2
65800,0.5305705619474367,global_visits,1660,2
65900,0.5305705619474367,global_visits,1660,2
66000,0.5305705619474367,global_visits,1660,2
66100,0.5305705619474367,global_visits,1660,2
66200,0.5305705619474367,global_visits,1660,2
66300,0.5305705619474367,global_visits,1660,2
66400,0.5305705619474367,global_visits,1660,2
66500,0.5305705619474367,global_visits,1660,2
66600,0.5305705619474367,global_visits,1660,2
66700,0.5305705619474367,global_visits,1660,2
66800,0.5305705619474367,global_visits,1660,2
66900,0.5305705619474367,global_visits,1660,2
67000,0.5305705619474367,global_visits,1660,2
67100,0.5305705619474367,global_visits,1660,2
67200,0.5305705619474367,global_visits,1660,2
67300,0.5305705619474367,global_visits,1660,2
67400,0.5305705619474367,global_visits,1660,2
67500,0.5305705619474367,global_visits,1660,2
67600,0.5305705619474367,global_visits,1660,2
67700,0.5305705619474367,global_visits,1660,2
67800,0.5305705619474367,global_visits,1660,2
67900,0.5305705619474367,global_visits,1660,2
68000,0.5305705619474367,global_visits,1660,2
68100,0.5305705619474367,global_visits,1660,2
68200,0.5305705619474367,global_visits,1660,2
68300,0.5305705619474367,global_visits,1660,2
68400,0.5305705619474367,global_visits,1660,2
68500,0.5305705619474367,global_visits,1660,2
68600,0.5305705619474367,global_visits,1660,2
68700,0.5305705619474367,global_visits,1660,2
68800,0.5305705619474367,global_visits,1660,2
68900,0.5305705619474367,global_visits,1660,2
69000,0.5305705619474367,global_visits,1660,2
69100,0.5305705619474367,global_visits,1660,2
69200,0.5305705619474367,global_visits,1660,2
69300,0.5305705619474367,global_visits,1660,2
69400,0.5305705619474367,global_visits,1660,2
69500,0.5305705619474367,global_visits,1660,2
69600,0.5305705619474367,global_visits,1660,2
69700,0.5305705619474367,global_visits,1660,2
69800,0.5305705619474367,global_visits,1660,2
69900,0.5305705619474367,global_visits,1660,2
69999,0.5305705619474367,global_visits,1660,2


==> results/monoblock/covid19/laplace_vs_hybrid/budget_utilization.csv <==
zipf_k,Hybrid,Hybrid+Cache,Laplace,Laplace+Cache,PMW
0.0,0.23246260521133522,0.24543670972153464,9.58904366997766,4.099316168917898,3.9208299266551974
1.0,0.22898015564640062,0.19551696173191857,9.58904366997766,1.9056169499083122,4.045999052721514


==> results/monoblock/covid19/laplace_vs_hybrid/cumulative_budget_utilization.csv <==
task,cumulative_budget,mechanism,zipf_k,block,budget,key,learning_rate,warmup,planner,heuristic
0,0.00013698633814260996,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
200,0.027397267628521963,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
300,0.041095901442782946,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
400,0.054657548918901316,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
500,0.06821919639501997,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
600,0.08136988485671118,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
700,0.09493153233283023,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
800,0.10863016614709191,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
900,0.12178085460878312,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1000,0.13435416705931763,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1100,0.14380622439115723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1200,0.14651652049542402,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1300,0.14785695321826478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1400,0.15070423566067417,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1500,0.15368850444122617,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1600,0.15530290984035214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1700,0.15653578688363556,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1800,0.15760224693019112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1900,0.16058651571074312,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2000,0.16113446106331353,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2100,0.16113446106331353,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2200,0.16113446106331353,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2300,0.16113446106331353,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2400,0.16113446106331353,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2500,0.16113446106331353,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2600,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2700,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2800,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2900,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3000,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3100,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3200,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3300,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3400,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3500,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3600,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3700,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3800,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3900,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4000,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4100,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4200,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4300,0.16452968885829333,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4400,0.1666920396099897,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4500,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4600,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4700,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4800,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4900,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5000,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5100,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5200,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5300,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5400,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5500,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5600,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5700,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5800,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5900,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6000,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6100,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6200,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6300,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6400,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6500,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6600,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6700,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6800,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6900,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7000,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7100,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7200,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7300,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7400,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7500,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7600,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7700,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7800,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7900,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8000,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8100,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8200,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8300,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8400,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8500,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8600,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8700,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8800,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8900,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9000,0.16858041768540089,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9100,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9200,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9300,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9400,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9500,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9600,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9700,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9800,0.17101674111338247,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9900,0.17304210552693625,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10000,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10100,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10200,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10300,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10400,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10500,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10600,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10700,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10800,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10900,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11000,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11100,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11200,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11300,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11400,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11500,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11600,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11700,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11800,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11900,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12000,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12100,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12200,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12300,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12400,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12500,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12600,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12700,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12800,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12900,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13000,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13100,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13200,0.17345306454136405,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13300,0.17465651092606221,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13400,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13500,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13600,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13700,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13800,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13900,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14000,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14100,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14200,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14300,0.17520445627863263,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14400,0.1768188616777586,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14500,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14600,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14700,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14800,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14900,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15000,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15100,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15200,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15300,0.1770928343540438,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15400,0.17884422609131237,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15500,0.17884422609131237,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15600,0.17884422609131237,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15700,0.17884422609131237,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15800,0.17884422609131237,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15900,0.17884422609131237,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16000,0.18004767247601053,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16100,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16200,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16300,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16400,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16500,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16600,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16700,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16800,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16900,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17000,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17100,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17200,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17300,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17400,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17500,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17600,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17700,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17800,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17900,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18000,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18100,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18200,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18300,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18400,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18500,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18600,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18700,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18800,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18900,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19000,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19100,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19200,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19300,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19400,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19500,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19600,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19700,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19800,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19900,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20000,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20100,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20200,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20300,0.18045863149043834,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20400,0.1816620778751365,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20500,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20600,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20700,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20800,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20900,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21000,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21100,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21200,0.18275796858027732,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21300,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21400,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21500,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21600,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21700,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21800,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21900,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22000,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22100,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22200,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22300,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22400,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22500,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22600,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22700,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22800,0.1847833329938311,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22900,0.18653472473109967,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23000,0.18653472473109967,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23100,0.18653472473109967,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23200,0.18828611646836824,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23300,0.18828611646836824,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23400,0.18828611646836824,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23500,0.18828611646836824,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23600,0.18828611646836824,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23700,0.18828611646836824,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23800,0.19044846722006462,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23900,0.19044846722006462,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24000,0.19165191360476277,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24100,0.1921998589573332,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24200,0.1921998589573332,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24300,0.1921998589573332,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24400,0.1921998589573332,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24500,0.19367727801831655,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24600,0.19395125069460176,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24700,0.19529168341744252,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24800,0.19679853313701115,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24900,0.19827595219799451,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25000,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25100,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25200,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25300,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25400,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25500,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25600,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25700,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25800,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25900,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26000,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26100,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26200,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26300,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26400,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26500,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26600,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26700,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26800,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26900,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27000,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27100,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27200,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27300,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27400,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27500,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27600,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27700,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27800,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27900,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28000,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28100,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28200,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28300,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28400,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28500,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28600,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28700,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28800,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28900,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29000,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29100,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29200,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29300,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29400,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29500,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29600,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29700,0.19882389755056493,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29800,0.2003013166115483,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29900,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30000,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30100,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30200,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30300,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30400,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30500,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30600,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30700,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30800,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30900,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31000,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31100,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31200,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31300,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31400,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31500,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31600,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31700,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31800,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31900,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32000,0.2007122756259761,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32100,0.20260065370138727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32200,0.20260065370138727,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32300,0.20407807276237064,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32400,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32500,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32600,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32700,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32800,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32900,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33000,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33100,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33200,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33300,0.20421505910051324,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33400,0.2059664508377818,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33500,0.2059664508377818,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33600,0.2059664508377818,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33700,0.2059664508377818,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33800,0.2059664508377818,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33900,0.2081288015894782,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34000,0.21001717966488936,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34100,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34200,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34300,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34400,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34500,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34600,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34700,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34800,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34900,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35000,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35100,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35200,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35300,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35400,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35500,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35600,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35700,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35800,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35900,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36000,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36100,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36200,0.21029115234117457,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36300,0.21149459872587273,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36400,0.21217953041658574,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36500,0.21217953041658574,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36600,0.21406790849199692,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36700,0.2159562865674081,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36800,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36900,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37000,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37100,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37200,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37300,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37400,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37500,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37600,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37700,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37800,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37900,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38000,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38100,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38200,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38300,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38400,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38500,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38600,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38700,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38800,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38900,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39000,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39100,0.2166412182581211,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50700,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50800,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50900,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51000,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51100,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51200,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51300,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51400,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51500,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51600,0.2189405553479601,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51700,0.22014400173265825,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51800,0.22082893342337126,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51900,0.22082893342337126,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52000,0.22082893342337126,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52100,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52200,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52300,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52400,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52500,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52600,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52700,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52800,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52900,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53000,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53100,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53200,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53300,0.22244333882249723,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53400,0.2240577442216232,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53500,0.2246056895741936,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53600,0.2247426759123362,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53700,0.2247426759123362,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53800,0.2247426759123362,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53900,0.2247426759123362,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54000,0.2247426759123362,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54100,0.2247426759123362,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54200,0.22635708131146218,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54300,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54400,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54500,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54600,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54700,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54800,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54900,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55000,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55100,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55200,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55300,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55400,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55500,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55600,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55700,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55800,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55900,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56000,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56100,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56200,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56300,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56400,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56500,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56600,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56700,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56800,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56900,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57000,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57100,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57200,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57300,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57400,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57500,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57600,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57700,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57800,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57900,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58000,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58100,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58200,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58300,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58400,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58500,0.22649406764960478,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58600,0.22865641840130116,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58700,0.22865641840130116,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58800,0.22865641840130116,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58900,0.22865641840130116,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59000,0.22865641840130116,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59100,0.22865641840130116,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59200,0.23054479647671233,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59300,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59400,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59500,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59600,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59700,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59800,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59900,0.23218863253442357,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60000,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60100,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60200,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60300,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60400,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60500,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60600,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60700,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60800,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60900,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61000,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61100,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61200,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61300,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61400,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61500,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61600,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61700,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61800,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61900,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62000,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62100,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62200,0.23394002427169214,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62300,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62400,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62500,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62600,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62700,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62800,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62900,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63000,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63100,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63200,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63300,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63400,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63500,0.23623936136153112,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63600,0.2378537667606571,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63700,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63800,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63900,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64000,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64100,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64200,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64300,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64400,0.2381277394369423,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64500,0.23946817215978305,Hybrid+Cache,0.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64600,0.23987913117421086,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64700,0.23987913117421086,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64800,0.23987913117421086,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64900,0.24108257755890902,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65000,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65100,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65200,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65300,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65400,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65500,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65600,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65700,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65800,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65900,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66000,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66100,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66200,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66300,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66400,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66500,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66600,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66700,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66800,0.24327435896919067,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66900,0.24516273704460184,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67000,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67100,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67200,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67300,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67400,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67500,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67600,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67700,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67800,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67900,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68000,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68100,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68200,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68300,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68400,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68500,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68600,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68700,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68800,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68900,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69000,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69100,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69200,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69300,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69400,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69500,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69600,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69700,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69800,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69900,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69999,0.24543670972088705,Hybrid+Cache,0.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
100,0.010547948036980958,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
200,0.018493155649252326,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
300,0.027123294952236743,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
400,0.034657543550080286,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
500,0.042328778486066435,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
600,0.049178095393196924,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
700,0.056301384976612634,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
800,0.0627397428693153,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
900,0.0701370051290166,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1000,0.07630139034543436,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1100,0.0823287892237095,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1200,0.08849317444012725,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1300,0.09506851867097285,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1400,0.10178084923996107,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1500,0.10821920713266406,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1600,0.11356167432022611,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1700,0.1183561961552177,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1800,0.12503909606562053,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1900,0.13147745395832286,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2000,0.13517608508817314,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2100,0.14024457959944944,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2200,0.1431212927004441,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2300,0.14572403312515356,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2400,0.14860074622614822,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2500,0.14997060960757425,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2600,0.15092951397457247,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2700,0.15295487838812624,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2800,0.15309186472626884,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2900,0.15309186472626884,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3000,0.15309186472626884,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3100,0.154295311110967,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3200,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3300,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3400,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3500,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3600,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3700,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3800,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3900,0.15484325646353742,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4000,0.15498024280168002,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4100,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4200,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4300,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4400,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4500,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4600,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4700,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4800,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4900,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5000,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5100,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5200,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5300,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5400,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5500,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5600,0.1568686208770912,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5700,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5800,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5900,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6000,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6100,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6200,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6300,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6400,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6500,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6600,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6700,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6800,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6900,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7000,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7100,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7200,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7300,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7400,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7500,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7600,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7700,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7800,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7900,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8000,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8100,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8200,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8300,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8400,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8500,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8600,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8700,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8800,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8900,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9000,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9100,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9200,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9300,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9400,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9500,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9600,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9700,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9800,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9900,0.15848302627621716,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10000,0.15968647266091532,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10100,0.16023441801348573,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10200,0.1625337551033247,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19800,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19900,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20000,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20100,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20200,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20300,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20400,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20500,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20600,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20700,0.16280772777960992,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20800,0.16507763421086363,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20900,0.16576256590157665,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21000,0.16617352491600446,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21100,0.16723998496256,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21200,0.16792491665327303,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21300,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21400,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21500,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21600,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21700,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21800,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21900,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22000,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22100,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22200,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22300,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22400,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22500,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22600,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22700,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22800,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22900,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23000,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23100,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23200,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23300,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23400,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23500,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23600,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23700,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23800,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23900,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24000,0.16833587566770083,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24100,0.1699502810668268,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24200,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24300,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24400,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24500,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24600,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24700,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24800,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24900,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25000,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25100,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25200,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25300,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25400,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25500,0.170224253743112,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25600,0.17142770012781017,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32100,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32200,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32300,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32400,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32500,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32600,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32700,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32800,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32900,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33000,0.17224961815666578,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33100,0.17359005087950655,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33200,0.17520445627863251,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33300,0.17616336064563073,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44000,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44100,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44200,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44300,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44400,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44500,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44600,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44700,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44800,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44900,0.17657431966005854,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45000,0.17671130599820115,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45100,0.17873667041175492,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45200,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45300,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45400,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45500,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45600,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45700,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45800,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45900,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46000,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46100,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46200,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46300,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46400,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46500,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46600,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46700,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46800,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46900,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47000,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47100,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47200,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47300,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47400,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47500,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47600,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47700,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47800,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47900,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48000,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48100,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48200,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48300,0.17901064308804013,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48400,0.1803510758108809,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48500,0.1807620348253087,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48600,0.1811729938397365,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48700,0.1836093172677181,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48800,0.1836093172677181,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48900,0.1837463036058607,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49000,0.18577166801941447,Hybrid+Cache,1.0,0,0.00013698633814260996,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49100,0.18618262703384228,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49200,0.18618262703384228,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49300,0.18618262703384228,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49400,0.18766004609482564,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57100,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57200,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57300,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57400,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57500,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57600,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57700,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57800,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57900,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58000,0.18875593679996647,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58100,0.19037034219909243,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58200,0.19105527388980545,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58300,0.1922587202745036,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58700,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58800,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58900,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59000,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59100,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59200,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59300,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59700,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59800,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59900,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60000,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60100,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60200,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60300,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60700,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60800,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60900,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61000,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61100,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61200,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61300,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61700,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61800,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61900,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62000,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62100,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62200,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62300,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62700,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62800,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62900,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63000,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63100,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63200,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63300,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63700,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63800,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63900,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64000,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64100,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64200,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64300,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64400,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64500,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64600,0.19335461097964443,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64700,0.1949690163787704,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64800,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64900,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65000,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65100,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65200,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65300,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65400,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65500,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65600,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65700,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65800,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65900,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66000,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66100,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66200,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66300,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66400,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66500,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66600,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66700,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66800,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66900,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67000,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67100,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67200,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67300,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67400,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67500,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67600,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67700,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67800,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67900,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68000,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68100,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68200,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68300,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68400,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68500,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68600,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68700,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68800,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68900,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69000,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69100,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69200,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69300,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69400,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69500,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69600,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69700,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69800,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69900,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69999,0.1955169617313408,Hybrid+Cache,1.0,0,0.0,Hybrid+Cache+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
600,0.0823287892237095,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
700,0.09602742303797117,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
800,0.10972605685223284,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
900,0.12342469066649452,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1000,0.13788638119244004,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1100,0.14692747950985183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1200,0.1490898302615482,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1300,0.15149672303094452,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1400,0.15218165472165754,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1500,0.1533851011063557,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1600,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1700,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1800,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1900,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2000,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2100,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2200,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2300,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2400,0.15554745185805208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2500,0.15770980260974846,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2600,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2700,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2800,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2900,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3000,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3100,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3200,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3300,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3400,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3500,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3600,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3700,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3800,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3900,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4000,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4100,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4200,0.15866870697674668,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4300,0.16137900308101347,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4400,0.16137900308101347,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4500,0.16137900308101347,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4600,0.16137900308101347,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4700,0.16137900308101347,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4800,0.16137900308101347,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4900,0.16137900308101347,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5000,0.16408929918528026,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5100,0.16570370458440623,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5200,0.16570370458440623,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5300,0.1675920826598174,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5400,0.1675920826598174,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5500,0.1675920826598174,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5600,0.1675920826598174,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5700,0.1675920826598174,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5800,0.1675920826598174,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5900,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6000,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6100,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6200,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6300,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6400,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6500,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6600,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6700,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6800,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6900,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7000,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7100,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7200,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7300,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7400,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7500,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7600,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7700,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7800,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7900,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8000,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8100,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8200,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8300,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8400,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8500,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8600,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8700,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8800,0.16948046073522857,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8900,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9000,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9100,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9200,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9300,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9400,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9500,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9600,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9700,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9800,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9900,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10000,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10100,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10200,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10300,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10400,0.17136883881063975,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10500,0.1729832442097657,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22800,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22900,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23000,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23100,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23200,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23300,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23400,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23500,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23600,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23700,0.17394214857676393,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23800,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23900,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24000,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24100,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24200,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24300,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24400,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24500,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24600,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24700,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24800,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24900,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25000,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25100,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25200,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25300,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25400,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25500,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25600,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25700,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25800,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25900,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26000,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26100,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26200,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26300,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26400,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26500,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26600,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26700,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26800,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26900,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27000,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27100,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27200,0.1759675129903177,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27300,0.17758191838944368,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27400,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27500,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27600,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27700,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27800,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27900,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28000,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28100,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28200,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28300,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28400,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28500,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28600,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28700,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28800,0.1782668500801567,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28900,0.1824839959039921,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29000,0.1824839959039921,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29100,0.1824839959039921,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29200,0.1824839959039921,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29300,0.1847833329938311,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29400,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29500,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29600,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29700,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29800,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29900,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30000,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30100,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30200,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30300,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30400,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30500,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30600,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30700,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30800,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30900,0.1850573056701163,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31000,0.18721965642181268,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31100,0.18735664275995528,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31200,0.18883406182093865,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31300,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31400,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31500,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31600,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31700,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31800,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31900,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32000,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32100,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32200,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32300,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32400,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32500,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32600,0.18924502083536646,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32700,0.190311480881922,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32800,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32900,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33000,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33100,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33200,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33300,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33400,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33500,0.19140737158706284,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33600,0.192610817971761,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41700,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41800,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41900,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42000,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42100,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42200,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42300,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42400,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42500,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42600,0.1931587633243314,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42700,0.19463618238531477,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42800,0.19707250581329636,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42900,0.19868691121242232,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43000,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43100,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43200,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43300,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43400,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43500,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43600,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43700,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43800,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43900,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44000,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44100,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44200,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44300,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44400,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44500,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44600,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44700,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44800,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44900,0.19923485656499273,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45600,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45700,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45800,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45900,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46600,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46700,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46800,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46900,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47600,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47700,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47800,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47900,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48600,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48700,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48800,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48900,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49600,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49700,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49800,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49900,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50600,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50700,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50800,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50900,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51000,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51100,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51200,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51300,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51400,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51500,0.2008492619641187,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51600,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51700,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51800,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51900,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52000,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52100,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52200,0.20273764003952988,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52300,0.20435204543865584,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52400,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52500,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52600,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52700,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52800,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52900,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53000,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53100,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53200,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53300,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53400,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53500,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53600,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53700,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53800,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53900,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54000,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54100,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54200,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54300,0.20489999079122626,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54400,0.20692535520478003,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54500,0.20692535520478003,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54600,0.20692535520478003,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54700,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54800,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54900,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55000,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55100,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55200,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55300,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55400,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55500,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55600,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55700,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55800,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55900,0.2089507196183338,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56000,0.21015416600303197,Hybrid,0.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56100,0.21300144844544136,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56200,0.21300144844544136,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56300,0.21300144844544136,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56400,0.21300144844544136,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56500,0.21475284018270993,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56600,0.21530078553528034,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56700,0.21530078553528034,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56800,0.21530078553528034,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56900,0.21530078553528034,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57000,0.21530078553528034,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57100,0.2167782045962637,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57200,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57300,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57400,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57500,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57600,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57700,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57800,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57900,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58000,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58100,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58200,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58300,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58400,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58500,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58600,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58700,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58800,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58900,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59000,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59100,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59200,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59300,0.21732614994883412,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59400,0.2194885007005305,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59500,0.2194885007005305,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59600,0.2194885007005305,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59700,0.2194885007005305,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59800,0.2194885007005305,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59900,0.2194885007005305,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60000,0.22123989243779907,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60100,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60200,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60300,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60400,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60500,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60600,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60700,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60800,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60900,0.22192482412851208,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61000,0.22395018854206586,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61100,0.22395018854206586,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61200,0.22395018854206586,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61300,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61400,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61500,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61600,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61700,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61800,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61900,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62000,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62100,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62200,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62300,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62400,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62500,0.22556459394119183,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62600,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62700,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62800,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62900,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63000,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63100,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63200,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63300,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63400,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63500,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63600,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63700,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63800,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63900,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64000,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64100,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64200,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64300,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64400,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64500,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64600,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64700,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64800,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64900,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65000,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65100,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65200,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65300,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65400,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65500,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65600,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65700,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65800,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65900,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66000,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66100,0.22841187638360122,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66200,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66300,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66400,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66500,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66600,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66700,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66800,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66900,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67000,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67100,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67200,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67300,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67400,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67500,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67600,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67700,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67800,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67900,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68000,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68100,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68200,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68300,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68400,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68500,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68600,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68700,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68800,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68900,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69000,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69100,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69200,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69300,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69400,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69500,0.230437240797155,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69600,0.23218863253442357,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69700,0.23246260521070877,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69800,0.23246260521070877,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69900,0.23246260521070877,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69999,0.23246260521070877,Hybrid,0.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
700,0.09681991040824149,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
800,0.109148680841077,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
900,0.12038156056877157,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1000,0.13188841297275067,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1100,0.1427103336860163,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1200,0.15175143200342808,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1300,0.1631994230902362,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1400,0.16963778098293852,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1500,0.17224052140764798,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1600,0.17402134380350182,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1700,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1800,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
1900,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2000,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2100,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2200,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2300,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2400,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2500,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2600,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2700,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2800,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
2900,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3000,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3100,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3200,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3300,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3400,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3500,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3600,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3700,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3800,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
3900,0.17511723450864264,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4000,0.176594653569626,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4100,0.17782753061290943,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4200,0.17782753061290943,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4300,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4400,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4500,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4600,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4700,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4800,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
4900,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5000,0.179578922350178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5100,0.18174127310187438,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5200,0.18174127310187438,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5300,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5400,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5500,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5600,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5700,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5800,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
5900,0.18349266483914295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6000,0.1848330975619837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6100,0.18606597460526714,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6200,0.18929478540351907,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6300,0.18943177174166168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6400,0.18943177174166168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6500,0.18943177174166168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6600,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6700,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6800,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
6900,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7000,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7100,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7200,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7300,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7400,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7500,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7600,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7700,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7800,0.19132014981707285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
7900,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8000,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8100,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8200,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8300,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8400,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8500,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8600,0.19293455521619882,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8700,0.19454896061532478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8800,0.1952338923060378,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
8900,0.19791475775171932,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9000,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9100,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9200,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9300,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9400,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9500,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9600,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9700,0.19846270310428973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9800,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
9900,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10000,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10100,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10200,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10300,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10400,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10500,0.2004880675178435,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
10900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
11900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
12900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
13900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
14900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
15900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
16900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
17900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
18900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
19900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
20900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
21900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
22900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
23900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
24900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
25900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
26900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
27900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
28900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
29900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
30900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
31900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
32900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
33900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
34900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
35900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
36900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
37900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
38900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
39900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
40900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41800,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
41900,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42000,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42100,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42200,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42300,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42400,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42500,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42600,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42700,0.20210247291696948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42800,0.20412783733052325,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
42900,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43000,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43100,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43200,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43300,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43400,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43500,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43600,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43700,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43800,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
43900,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44000,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44100,0.20426482366866586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44200,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44300,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44400,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44500,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44600,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44700,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44800,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
44900,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45000,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45100,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45200,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45300,0.20683813343479004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45400,0.20858952517205862,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45500,0.2106148895856124,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45600,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45700,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45800,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
45900,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46000,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46100,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46200,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46300,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46400,0.2108888622618976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46500,0.21222929498473836,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46600,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46700,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46800,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
46900,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47000,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47100,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47200,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47300,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47400,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47500,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47600,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47700,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47800,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
47900,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48000,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48100,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48200,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48300,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48400,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48500,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48600,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48700,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48800,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
48900,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49000,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49100,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49200,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49300,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49400,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49500,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49600,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49700,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49800,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
49900,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50000,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50100,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50200,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50300,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50400,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50500,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50600,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50700,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50800,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
50900,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51000,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51100,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51200,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51300,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51400,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51500,0.21291422667545137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51600,0.21466561841271994,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51700,0.21480260475086255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51800,0.21480260475086255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
51900,0.21480260475086255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52000,0.21480260475086255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52100,0.21480260475086255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52200,0.21480260475086255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52300,0.21641701014998851,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52400,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52500,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52600,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52700,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52800,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
52900,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53000,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53100,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53200,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53300,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53400,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53500,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53600,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53700,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53800,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
53900,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54000,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54100,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54200,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54300,0.21682796916441632,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54400,0.2184423745635423,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54500,0.2185793609016849,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54600,0.2185793609016849,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54700,0.2185793609016849,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54800,0.22060472531523867,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
54900,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55000,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55100,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55200,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55300,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55400,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55500,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55600,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55700,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55800,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
55900,0.22087869799152388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56000,0.22208214437622203,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56100,0.22479244048048883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56200,0.22479244048048883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56300,0.22479244048048883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56400,0.22479244048048883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56500,0.2264068458796148,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
56900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
57900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
58900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
59900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
60900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
61900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
62900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
63900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
64900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
65900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
66900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
67900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68600,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68700,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68800,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
68900,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69000,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69100,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69200,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69300,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69400,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69500,0.2269547912321852,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69600,0.22856919663131117,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69700,0.22898015564573898,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69800,0.22898015564573898,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69900,0.22898015564573898,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
69999,0.22898015564573898,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
100,0.013835620152403593,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
200,0.027534253966664573,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
300,0.041232887780925556,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
400,0.054931521595186536,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
500,0.06863015540944782,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
600,0.0823287892237095,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
700,0.09602742303797117,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
800,0.10972605685223284,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
900,0.12342469066649452,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1000,0.13712332448075495,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1100,0.15082195829501524,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1200,0.16452059210927553,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1300,0.1782192259235358,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1400,0.1919178597377961,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1500,0.20561649355205638,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1600,0.21931512736631667,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1700,0.23301376118057696,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1800,0.24671239499483724,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1900,0.26041102880909966,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2000,0.2741096626233627,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2100,0.2878082964376258,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2200,0.30150693025188885,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2300,0.3152055640661519,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2400,0.328904197880415,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2500,0.34260283169467803,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2600,0.3563014655089411,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2700,0.37000009932320416,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2800,0.3836987331374672,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2900,0.3973973669517303,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3000,0.41109600076599334,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3100,0.4247946345802564,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3200,0.43849326839451946,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3300,0.4521919022087825,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3400,0.4658905360230456,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3500,0.47958916983730865,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3600,0.4932878036515717,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3700,0.5069864374658347,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3800,0.5206850712800978,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3900,0.5343837050943608,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4000,0.5480823389086239,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4100,0.561780972722887,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4200,0.57547960653715,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4300,0.5891782403514131,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4400,0.6028768741656761,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4500,0.6165755079799392,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4600,0.6302741417942023,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4700,0.6439727756084653,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4800,0.6576714094227284,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4900,0.6713700432369915,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5000,0.6850686770512545,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5100,0.6987673108655176,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5200,0.7124659446797806,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5300,0.7261645784940437,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5400,0.7398632123083068,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5500,0.7535618461225698,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5600,0.7672604799368329,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5700,0.780959113751096,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5800,0.794657747565359,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5900,0.8083563813796221,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6000,0.8220550151938851,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6100,0.8357536490081482,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6200,0.8494522828224113,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6300,0.8631509166366743,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6400,0.8768495504509374,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6500,0.8905481842652004,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6600,0.9042468180794635,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6700,0.9179454518937266,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6800,0.9316440857079896,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6900,0.9453427195222527,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7000,0.9590413533365157,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7100,0.9727399871507788,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7200,0.9864386209650419,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7300,1.0001372547793048,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7400,1.0138358885935679,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7500,1.027534522407831,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7600,1.041233156222094,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7700,1.054931790036357,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7800,1.0686304238506201,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7900,1.0823290576648832,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8000,1.0960276914791462,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8100,1.1097263252934093,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8200,1.1234249591076724,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8300,1.1371235929219354,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8400,1.1508222267361985,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8500,1.1645208605504616,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8600,1.1782194943647246,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8700,1.1919181281789877,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8800,1.2056167619932507,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8900,1.2193153958075138,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9000,1.2330140296217769,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9100,1.24671266343604,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9200,1.260411297250303,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9300,1.274109931064566,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9400,1.287808564878829,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9500,1.3015071986930922,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9600,1.3152058325073552,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9700,1.3289044663216183,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9800,1.3426031001358814,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9900,1.3563017339501444,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10000,1.3700003677644075,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10100,1.3836990015786705,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10200,1.3973976353929336,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10300,1.4110962692071967,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10400,1.4247949030214597,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10500,1.4384935368357228,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10600,1.4521921706499858,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10700,1.465890804464249,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10800,1.479589438278512,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10900,1.493288072092775,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11000,1.506986705907038,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11100,1.5206853397213012,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11200,1.5343839735355642,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11300,1.5480826073498273,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11400,1.5617812411640903,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11500,1.5754798749783534,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11600,1.5891785087926165,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11700,1.6028771426068795,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11800,1.6165757764211426,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11900,1.6302744102354056,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12000,1.6439730440496687,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12100,1.6576716778639318,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12200,1.6713703116781948,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12300,1.685068945492458,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12400,1.698767579306721,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12500,1.712466213120984,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12600,1.726164846935247,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12700,1.7398634807495101,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12800,1.7535621145637732,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12900,1.7672607483780363,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13000,1.7809593821922993,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13100,1.7946580160065624,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13200,1.8083566498208254,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13300,1.8220552836350885,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13400,1.8357539174493516,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13500,1.8494525512636146,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13600,1.8631511850778777,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13700,1.8768498188921408,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13800,1.8905484527064038,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13900,1.9042470865206669,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14000,1.91794572033493,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14100,1.931644354149193,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14200,1.945342987963456,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14300,1.9590416217777191,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14400,1.9727402555919822,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14500,1.9864388894062452,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14600,2.0001375232205083,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14700,2.0138361570347714,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14800,2.0275347908490344,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14900,2.0412334246632975,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15000,2.0549320584775606,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15100,2.0686306922918236,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15200,2.0823293261060867,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15300,2.0960279599203497,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15400,2.109726593734613,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15500,2.123425227548876,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15600,2.137123861363139,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15700,2.150822495177402,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15800,2.164521128991665,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15900,2.178219762805928,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16000,2.191918396620191,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16100,2.2056170304344542,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16200,2.2193156642487173,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16300,2.2330142980629804,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16400,2.2467129318772434,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16500,2.2604115656915065,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16600,2.2741101995057695,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16700,2.2878088333200326,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16800,2.3015074671342957,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16900,2.3152061009485587,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17000,2.328904734762822,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17100,2.342603368577085,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17200,2.356302002391348,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17300,2.370000636205611,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17400,2.383699270019874,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17500,2.397397903834137,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17600,2.4110965376484,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17700,2.424795171462663,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17800,2.4384938052769263,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17900,2.4521924390911893,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18000,2.4658910729054524,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18100,2.4795897067197155,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18200,2.4932883405339785,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18300,2.5069869743482416,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18400,2.5206856081625046,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18500,2.5343842419767677,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18600,2.5480828757910308,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18700,2.561781509605294,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18800,2.575480143419557,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18900,2.58917877723382,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19000,2.602877411048083,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19100,2.616576044862346,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19200,2.630274678676609,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19300,2.643973312490872,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19400,2.6576719463051353,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19500,2.6713705801193983,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19600,2.6850692139336614,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19700,2.6987678477479244,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19800,2.7124664815621875,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19900,2.7261651153764506,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20000,2.7398637491907136,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20100,2.7535623830049767,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20200,2.7672610168192397,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20300,2.780959650633503,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20400,2.794658284447766,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20500,2.808356918262029,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20600,2.822055552076292,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20700,2.835754185890555,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20800,2.849452819704818,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20900,2.863151453519081,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21000,2.8768500873333442,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21100,2.8905487211476073,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21200,2.9042473549618704,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21300,2.9179459887761334,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21400,2.9316446225903965,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21500,2.9453432564046595,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21600,2.9590418902189226,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21700,2.9727405240331857,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21800,2.9864391578474487,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21900,3.000137791661712,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22000,3.013836425475975,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22100,3.027535059290238,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22200,3.041233693104501,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22300,3.054932326918764,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22400,3.068630960733027,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22500,3.08232959454729,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22600,3.0960282283615532,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22700,3.1097268621758163,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22800,3.1234254959900793,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22900,3.1371241298043424,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23000,3.1508227636186055,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23100,3.1645213974328685,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23200,3.1782200312471316,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23300,3.1919186650613947,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23400,3.2056172988756577,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23500,3.219315932689921,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23600,3.233014566504184,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23700,3.246713200318447,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23800,3.26041183413271,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23900,3.274110467946973,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24000,3.287809101761236,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24100,3.301507735575499,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24200,3.315206369389762,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24300,3.3289050032040253,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24400,3.3426036370182883,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24500,3.3563022708325514,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24600,3.3700009046468145,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24700,3.3836995384610775,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24800,3.3973981722753406,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24900,3.4110968060896036,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25000,3.4247954399038667,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25100,3.4384940737181298,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25200,3.452192707532393,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25300,3.465891341346656,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25400,3.479589975160919,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25500,3.493288608975182,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25600,3.506987242789445,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25700,3.520685876603708,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25800,3.534384510417971,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25900,3.5480831442322343,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26000,3.5617817780464973,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26100,3.5754804118607604,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26200,3.5891790456750234,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26300,3.6028776794892865,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26400,3.6165763133035496,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26500,3.6302749471178126,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26600,3.6439735809320757,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26700,3.6576722147463387,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26800,3.671370848560602,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26900,3.685069482374865,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27000,3.698768116189128,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27100,3.712466750003391,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27200,3.726165383817654,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27300,3.739864017631917,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27400,3.75356265144618,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27500,3.7672612852604432,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27600,3.7809599190747063,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27700,3.7946585528889694,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27800,3.8083571867032324,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27900,3.8220558205174955,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28000,3.8357544543317585,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28100,3.8494530881460216,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28200,3.8631517219602847,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28300,3.8768503557745477,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28400,3.890548989588811,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28500,3.904247623403074,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28600,3.917946257217337,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28700,3.9316448910316,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28800,3.945343524845863,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28900,3.959042158660126,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29000,3.972740792474389,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29100,3.986439426288652,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29200,4.000138060102914,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29300,4.013836693917133,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29400,4.027535327731352,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29500,4.04123396154557,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29600,4.054932595359789,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29700,4.068631229174008,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29800,4.082329862988226,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29900,4.096028496802445,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30000,4.109727130616664,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30100,4.123425764430882,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30200,4.137124398245101,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30300,4.15082303205932,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30400,4.164521665873538,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30500,4.178220299687757,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30600,4.1919189335019755,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30700,4.205617567316194,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30800,4.219316201130413,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30900,4.2330148349446315,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31000,4.24671346875885,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31100,4.260412102573069,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31200,4.2741107363872874,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31300,4.287809370201506,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31400,4.301508004015725,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31500,4.315206637829943,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31600,4.328905271644162,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31700,4.342603905458381,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31800,4.356302539272599,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31900,4.370001173086818,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32000,4.383699806901037,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32100,4.397398440715255,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32200,4.411097074529474,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32300,4.424795708343693,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32400,4.438494342157911,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32500,4.45219297597213,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32600,4.465891609786349,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32700,4.479590243600567,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32800,4.493288877414786,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32900,4.5069875112290045,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33000,4.520686145043223,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33100,4.534384778857442,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33200,4.5480834126716605,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33300,4.561782046485879,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33400,4.575480680300098,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33500,4.5891793141143165,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33600,4.602877947928535,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33700,4.616576581742754,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33800,4.630275215556972,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33900,4.643973849371191,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34000,4.65767248318541,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34100,4.671371116999628,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34200,4.685069750813847,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34300,4.698768384628066,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34400,4.712467018442284,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34500,4.726165652256503,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34600,4.739864286070722,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34700,4.75356291988494,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34800,4.767261553699159,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34900,4.780960187513378,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35000,4.794658821327596,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35100,4.808357455141815,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35200,4.8220560889560335,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35300,4.835754722770252,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35400,4.849453356584471,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35500,4.8631519903986895,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35600,4.876850624212908,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35700,4.890549258027127,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35800,4.9042478918413455,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35900,4.917946525655564,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36000,4.931645159469783,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36100,4.945343793284001,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36200,4.95904242709822,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36300,4.972741060912439,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36400,4.986439694726657,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36500,5.000138328540876,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36600,5.013836962355095,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36700,5.027535596169313,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36800,5.041234229983532,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36900,5.054932863797751,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37000,5.068631497611969,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37100,5.082330131426188,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37200,5.096028765240407,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37300,5.109727399054625,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37400,5.123426032868844,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37500,5.137124666683063,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37600,5.150823300497281,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37700,5.1645219343115,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37800,5.1782205681257185,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37900,5.191919201939937,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38000,5.205617835754156,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38100,5.2193164695683745,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38200,5.233015103382593,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38300,5.246713737196812,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38400,5.26041237101103,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38500,5.274111004825249,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38600,5.287809638639468,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38700,5.301508272453686,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38800,5.315206906267905,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38900,5.328905540082124,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39000,5.342604173896342,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39100,5.356302807710561,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39200,5.37000144152478,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39300,5.383700075338998,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39400,5.397398709153217,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39500,5.411097342967436,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39600,5.424795976781654,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39700,5.438494610595873,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39800,5.452193244410092,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39900,5.46589187822431,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40000,5.479590512038529,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40100,5.4932891458527475,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40200,5.506987779666966,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40300,5.520686413481185,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40400,5.5343850472954035,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40500,5.548083681109622,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40600,5.561782314923841,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40700,5.575480948738059,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40800,5.589179582552278,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40900,5.602878216366497,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41000,5.616576850180715,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41100,5.630275483994934,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41200,5.643974117809153,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41300,5.657672751623371,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41400,5.67137138543759,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41500,5.685070019251809,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41600,5.698768653066027,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41700,5.712467286880246,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41800,5.726165920694465,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41900,5.739864554508683,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42000,5.753563188322902,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42100,5.767261822137121,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42200,5.780960455951339,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42300,5.794659089765558,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42400,5.8083577235797765,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42500,5.822056357393995,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42600,5.835754991208214,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42700,5.8494536250224325,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42800,5.863152258836651,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42900,5.87685089265087,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43000,5.8905495264650884,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43100,5.904248160279307,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43200,5.917946794093526,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43300,5.931645427907744,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43400,5.945344061721963,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43500,5.959042695536182,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43600,5.9727413293504,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43700,5.986439963164619,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43800,6.000138596978838,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43900,6.013837230793056,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44000,6.027535864607275,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44100,6.041234498421494,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44200,6.054933132235712,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44300,6.068631766049931,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44400,6.08233039986415,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44500,6.096029033678368,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44600,6.109727667492587,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44700,6.1234263013068055,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44800,6.137124935121024,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44900,6.150823568935243,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45000,6.1645222027494615,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45100,6.17822083656368,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45200,6.191919470377899,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45300,6.2056181041921175,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45400,6.219316738006336,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45500,6.233015371820555,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45600,6.246714005634773,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45700,6.260412639448992,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45800,6.274111273263211,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45900,6.287809907077429,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46000,6.301508540891648,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46100,6.315207174705867,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46200,6.328905808520085,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46300,6.342604442334304,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46400,6.356303076148523,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46500,6.370001709962741,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46600,6.38370034377696,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46700,6.397398977591179,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46800,6.411097611405397,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46900,6.424796245219616,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47000,6.4384948790338346,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47100,6.452193512848053,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47200,6.465892146662272,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47300,6.4795907804764905,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47400,6.493289414290709,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47500,6.506988048104928,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47600,6.5206866819191465,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47700,6.534385315733365,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47800,6.548083949547584,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47900,6.561782583361802,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48000,6.575481217176021,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48100,6.58917985099024,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48200,6.602878484804458,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48300,6.616577118618677,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48400,6.630275752432896,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48500,6.643974386247114,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48600,6.657673020061333,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48700,6.671371653875552,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48800,6.68507028768977,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48900,6.698768921503989,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49000,6.712467555318208,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49100,6.726166189132426,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49200,6.739864822946645,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49300,6.753563456760864,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49400,6.767262090575082,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49500,6.780960724389301,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49600,6.7946593582035195,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49700,6.808357992017738,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49800,6.822056625831957,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49900,6.8357552596461755,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50000,6.849453893460394,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50100,6.863152527274613,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50200,6.876851161088831,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50300,6.89054979490305,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50400,6.904248428717269,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50500,6.917947062531487,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50600,6.931645696345706,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50700,6.945344330159925,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50800,6.959042963974143,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50900,6.972741597788362,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51000,6.986440231602581,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51100,7.000138865416799,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51200,7.013837499231018,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51300,7.027536133045237,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51400,7.041234766859455,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51500,7.054933400673674,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51600,7.068632034487893,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51700,7.082330668302111,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51800,7.09602930211633,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51900,7.1097279359305485,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52000,7.123426569744767,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52100,7.137125203558986,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52200,7.1508238373732045,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52300,7.164522471187423,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52400,7.178221105001642,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52500,7.19191973881586,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52600,7.205618372630079,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52700,7.219317006444298,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52800,7.233015640258516,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52900,7.246714274072735,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53000,7.260412907886954,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53100,7.274111541701172,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53200,7.287810175515391,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53300,7.30150880932961,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53400,7.315207443143828,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53500,7.328906076958047,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53600,7.342604710772266,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53700,7.356303344586484,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53800,7.370001978400703,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53900,7.383700612214922,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54000,7.39739924602914,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54100,7.411097879843359,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54200,7.4247965136575775,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54300,7.438495147471796,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54400,7.452193781286015,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54500,7.4658924151002335,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54600,7.479591048914452,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54700,7.493289682728671,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54800,7.5069883165428895,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54900,7.520686950357108,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55000,7.534385584171327,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55100,7.548084217985545,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55200,7.561782851799764,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55300,7.575481485613983,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55400,7.589180119428201,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55500,7.60287875324242,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55600,7.616577387056639,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55700,7.630276020870857,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55800,7.643974654685076,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55900,7.657673288499295,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56000,7.671371922313513,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56100,7.685070556127732,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56200,7.698769189941951,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56300,7.712467823756169,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56400,7.726166457570388,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56500,7.7398650913846065,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56600,7.753563725198825,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56700,7.767262359013044,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56800,7.7809609928272625,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56900,7.794659626641481,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57000,7.8083582604557,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57100,7.8220568942699185,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57200,7.835755528084137,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57300,7.849454161898356,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57400,7.863152795712574,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57500,7.876851429526793,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57600,7.890550063341012,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57700,7.90424869715523,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57800,7.917947330969449,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57900,7.931645964783668,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58000,7.945344598597886,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58100,7.959043232412105,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58200,7.972741866226324,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58300,7.986440500040542,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58400,8.000139133854763,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58500,8.01383776766907,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58600,8.027536401483378,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58700,8.041235035297685,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58800,8.054933669111993,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58900,8.0686323029263,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59000,8.082330936740608,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59100,8.096029570554915,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59200,8.109728204369222,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59300,8.12342683818353,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59400,8.137125471997837,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59500,8.150824105812145,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59600,8.164522739626452,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59700,8.17822137344076,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59800,8.191920007255067,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59900,8.205618641069375,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60000,8.219317274883682,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60100,8.23301590869799,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60200,8.246714542512297,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60300,8.260413176326605,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60400,8.274111810140912,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60500,8.28781044395522,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60600,8.301509077769527,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60700,8.315207711583835,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60800,8.328906345398142,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60900,8.34260497921245,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61000,8.356303613026757,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61100,8.370002246841064,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61200,8.383700880655372,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61300,8.39739951446968,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61400,8.411098148283987,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61500,8.424796782098294,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61600,8.438495415912602,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61700,8.45219404972691,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61800,8.465892683541217,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61900,8.479591317355524,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62000,8.493289951169832,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62100,8.50698858498414,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62200,8.520687218798447,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62300,8.534385852612754,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62400,8.548084486427062,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62500,8.561783120241369,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62600,8.575481754055676,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62700,8.589180387869984,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62800,8.602879021684291,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62900,8.616577655498599,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63000,8.630276289312906,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63100,8.643974923127214,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63200,8.657673556941521,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63300,8.671372190755829,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63400,8.685070824570136,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63500,8.698769458384444,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63600,8.712468092198751,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63700,8.726166726013059,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63800,8.739865359827366,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63900,8.753563993641674,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64000,8.767262627455981,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64100,8.780961261270289,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64200,8.794659895084596,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64300,8.808358528898903,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64400,8.822057162713211,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64500,8.835755796527518,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64600,8.849454430341826,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64700,8.863153064156133,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64800,8.87685169797044,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64900,8.890550331784748,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65000,8.904248965599056,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65100,8.917947599413363,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65200,8.93164623322767,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65300,8.945344867041978,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65400,8.959043500856286,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65500,8.972742134670593,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65600,8.9864407684849,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65700,9.000139402299208,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65800,9.013838036113516,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65900,9.027536669927823,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66000,9.04123530374213,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66100,9.054933937556438,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66200,9.068632571370745,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66300,9.082331205185053,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66400,9.09602983899936,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66500,9.109728472813668,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66600,9.123427106627975,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66700,9.137125740442283,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66800,9.15082437425659,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66900,9.164523008070898,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67000,9.178221641885205,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67100,9.191920275699513,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67200,9.20561890951382,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67300,9.219317543328128,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67400,9.233016177142435,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67500,9.246714810956743,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67600,9.26041344477105,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67700,9.274112078585357,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67800,9.287810712399665,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67900,9.301509346213972,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68000,9.31520798002828,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68100,9.328906613842587,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68200,9.342605247656895,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68300,9.356303881471202,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68400,9.37000251528551,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68500,9.383701149099817,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68600,9.397399782914125,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68700,9.411098416728432,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68800,9.42479705054274,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68900,9.438495684357047,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69000,9.452194318171355,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69100,9.465892951985662,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69200,9.47959158579997,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69300,9.493290219614277,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69400,9.506988853428584,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69500,9.520687487242892,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69600,9.5343861210572,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69700,9.548084754871507,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69800,9.561783388685814,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69900,9.575482022500122,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69999,9.589043669976286,Laplace,0.0,0,0.00013698633814260996,Laplace,,,NoCuts,
0,0.00013698633814260996,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
100,0.013835620152403593,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
200,0.027534253966664573,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
300,0.041232887780925556,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
400,0.054931521595186536,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
500,0.06863015540944782,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
600,0.0823287892237095,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
700,0.09602742303797117,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
800,0.10972605685223284,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
900,0.12342469066649452,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1000,0.13712332448075495,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1100,0.15082195829501524,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1200,0.16452059210927553,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1300,0.1782192259235358,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1400,0.1919178597377961,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1500,0.20561649355205638,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1600,0.21931512736631667,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1700,0.23301376118057696,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1800,0.24671239499483724,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
1900,0.26041102880909966,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2000,0.2741096626233627,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2100,0.2878082964376258,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2200,0.30150693025188885,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2300,0.3152055640661519,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2400,0.328904197880415,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2500,0.34260283169467803,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2600,0.3563014655089411,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2700,0.37000009932320416,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2800,0.3836987331374672,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
2900,0.3973973669517303,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3000,0.41109600076599334,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3100,0.4247946345802564,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3200,0.43849326839451946,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3300,0.4521919022087825,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3400,0.4658905360230456,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3500,0.47958916983730865,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3600,0.4932878036515717,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3700,0.5069864374658347,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3800,0.5206850712800978,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
3900,0.5343837050943608,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4000,0.5480823389086239,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4100,0.561780972722887,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4200,0.57547960653715,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4300,0.5891782403514131,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4400,0.6028768741656761,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4500,0.6165755079799392,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4600,0.6302741417942023,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4700,0.6439727756084653,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4800,0.6576714094227284,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
4900,0.6713700432369915,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5000,0.6850686770512545,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5100,0.6987673108655176,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5200,0.7124659446797806,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5300,0.7261645784940437,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5400,0.7398632123083068,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5500,0.7535618461225698,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5600,0.7672604799368329,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5700,0.780959113751096,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5800,0.794657747565359,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
5900,0.8083563813796221,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6000,0.8220550151938851,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6100,0.8357536490081482,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6200,0.8494522828224113,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6300,0.8631509166366743,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6400,0.8768495504509374,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6500,0.8905481842652004,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6600,0.9042468180794635,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6700,0.9179454518937266,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6800,0.9316440857079896,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
6900,0.9453427195222527,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7000,0.9590413533365157,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7100,0.9727399871507788,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7200,0.9864386209650419,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7300,1.0001372547793048,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7400,1.0138358885935679,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7500,1.027534522407831,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7600,1.041233156222094,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7700,1.054931790036357,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7800,1.0686304238506201,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
7900,1.0823290576648832,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8000,1.0960276914791462,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8100,1.1097263252934093,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8200,1.1234249591076724,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8300,1.1371235929219354,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8400,1.1508222267361985,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8500,1.1645208605504616,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8600,1.1782194943647246,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8700,1.1919181281789877,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8800,1.2056167619932507,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
8900,1.2193153958075138,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9000,1.2330140296217769,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9100,1.24671266343604,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9200,1.260411297250303,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9300,1.274109931064566,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9400,1.287808564878829,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9500,1.3015071986930922,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9600,1.3152058325073552,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9700,1.3289044663216183,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9800,1.3426031001358814,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
9900,1.3563017339501444,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10000,1.3700003677644075,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10100,1.3836990015786705,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10200,1.3973976353929336,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10300,1.4110962692071967,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10400,1.4247949030214597,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10500,1.4384935368357228,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10600,1.4521921706499858,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10700,1.465890804464249,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10800,1.479589438278512,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
10900,1.493288072092775,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11000,1.506986705907038,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11100,1.5206853397213012,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11200,1.5343839735355642,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11300,1.5480826073498273,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11400,1.5617812411640903,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11500,1.5754798749783534,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11600,1.5891785087926165,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11700,1.6028771426068795,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11800,1.6165757764211426,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
11900,1.6302744102354056,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12000,1.6439730440496687,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12100,1.6576716778639318,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12200,1.6713703116781948,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12300,1.685068945492458,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12400,1.698767579306721,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12500,1.712466213120984,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12600,1.726164846935247,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12700,1.7398634807495101,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12800,1.7535621145637732,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
12900,1.7672607483780363,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13000,1.7809593821922993,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13100,1.7946580160065624,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13200,1.8083566498208254,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13300,1.8220552836350885,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13400,1.8357539174493516,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13500,1.8494525512636146,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13600,1.8631511850778777,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13700,1.8768498188921408,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13800,1.8905484527064038,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
13900,1.9042470865206669,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14000,1.91794572033493,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14100,1.931644354149193,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14200,1.945342987963456,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14300,1.9590416217777191,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14400,1.9727402555919822,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14500,1.9864388894062452,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14600,2.0001375232205083,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14700,2.0138361570347714,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14800,2.0275347908490344,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
14900,2.0412334246632975,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15000,2.0549320584775606,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15100,2.0686306922918236,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15200,2.0823293261060867,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15300,2.0960279599203497,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15400,2.109726593734613,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15500,2.123425227548876,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15600,2.137123861363139,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15700,2.150822495177402,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15800,2.164521128991665,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
15900,2.178219762805928,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16000,2.191918396620191,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16100,2.2056170304344542,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16200,2.2193156642487173,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16300,2.2330142980629804,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16400,2.2467129318772434,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16500,2.2604115656915065,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16600,2.2741101995057695,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16700,2.2878088333200326,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16800,2.3015074671342957,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
16900,2.3152061009485587,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17000,2.328904734762822,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17100,2.342603368577085,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17200,2.356302002391348,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17300,2.370000636205611,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17400,2.383699270019874,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17500,2.397397903834137,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17600,2.4110965376484,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17700,2.424795171462663,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17800,2.4384938052769263,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
17900,2.4521924390911893,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18000,2.4658910729054524,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18100,2.4795897067197155,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18200,2.4932883405339785,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18300,2.5069869743482416,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18400,2.5206856081625046,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18500,2.5343842419767677,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18600,2.5480828757910308,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18700,2.561781509605294,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18800,2.575480143419557,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
18900,2.58917877723382,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19000,2.602877411048083,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19100,2.616576044862346,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19200,2.630274678676609,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19300,2.643973312490872,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19400,2.6576719463051353,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19500,2.6713705801193983,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19600,2.6850692139336614,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19700,2.6987678477479244,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19800,2.7124664815621875,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
19900,2.7261651153764506,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20000,2.7398637491907136,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20100,2.7535623830049767,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20200,2.7672610168192397,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20300,2.780959650633503,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20400,2.794658284447766,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20500,2.808356918262029,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20600,2.822055552076292,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20700,2.835754185890555,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20800,2.849452819704818,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
20900,2.863151453519081,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21000,2.8768500873333442,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21100,2.8905487211476073,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21200,2.9042473549618704,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21300,2.9179459887761334,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21400,2.9316446225903965,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21500,2.9453432564046595,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21600,2.9590418902189226,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21700,2.9727405240331857,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21800,2.9864391578474487,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
21900,3.000137791661712,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22000,3.013836425475975,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22100,3.027535059290238,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22200,3.041233693104501,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22300,3.054932326918764,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22400,3.068630960733027,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22500,3.08232959454729,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22600,3.0960282283615532,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22700,3.1097268621758163,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22800,3.1234254959900793,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
22900,3.1371241298043424,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23000,3.1508227636186055,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23100,3.1645213974328685,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23200,3.1782200312471316,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23300,3.1919186650613947,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23400,3.2056172988756577,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23500,3.219315932689921,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23600,3.233014566504184,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23700,3.246713200318447,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23800,3.26041183413271,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
23900,3.274110467946973,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24000,3.287809101761236,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24100,3.301507735575499,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24200,3.315206369389762,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24300,3.3289050032040253,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24400,3.3426036370182883,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24500,3.3563022708325514,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24600,3.3700009046468145,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24700,3.3836995384610775,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24800,3.3973981722753406,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
24900,3.4110968060896036,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25000,3.4247954399038667,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25100,3.4384940737181298,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25200,3.452192707532393,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25300,3.465891341346656,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25400,3.479589975160919,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25500,3.493288608975182,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25600,3.506987242789445,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25700,3.520685876603708,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25800,3.534384510417971,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
25900,3.5480831442322343,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26000,3.5617817780464973,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26100,3.5754804118607604,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26200,3.5891790456750234,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26300,3.6028776794892865,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26400,3.6165763133035496,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26500,3.6302749471178126,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26600,3.6439735809320757,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26700,3.6576722147463387,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26800,3.671370848560602,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
26900,3.685069482374865,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27000,3.698768116189128,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27100,3.712466750003391,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27200,3.726165383817654,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27300,3.739864017631917,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27400,3.75356265144618,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27500,3.7672612852604432,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27600,3.7809599190747063,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27700,3.7946585528889694,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27800,3.8083571867032324,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
27900,3.8220558205174955,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28000,3.8357544543317585,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28100,3.8494530881460216,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28200,3.8631517219602847,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28300,3.8768503557745477,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28400,3.890548989588811,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28500,3.904247623403074,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28600,3.917946257217337,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28700,3.9316448910316,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28800,3.945343524845863,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
28900,3.959042158660126,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29000,3.972740792474389,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29100,3.986439426288652,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29200,4.000138060102914,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29300,4.013836693917133,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29400,4.027535327731352,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29500,4.04123396154557,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29600,4.054932595359789,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29700,4.068631229174008,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29800,4.082329862988226,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
29900,4.096028496802445,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30000,4.109727130616664,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30100,4.123425764430882,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30200,4.137124398245101,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30300,4.15082303205932,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30400,4.164521665873538,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30500,4.178220299687757,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30600,4.1919189335019755,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30700,4.205617567316194,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30800,4.219316201130413,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
30900,4.2330148349446315,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31000,4.24671346875885,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31100,4.260412102573069,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31200,4.2741107363872874,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31300,4.287809370201506,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31400,4.301508004015725,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31500,4.315206637829943,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31600,4.328905271644162,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31700,4.342603905458381,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31800,4.356302539272599,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
31900,4.370001173086818,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32000,4.383699806901037,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32100,4.397398440715255,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32200,4.411097074529474,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32300,4.424795708343693,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32400,4.438494342157911,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32500,4.45219297597213,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32600,4.465891609786349,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32700,4.479590243600567,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32800,4.493288877414786,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
32900,4.5069875112290045,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33000,4.520686145043223,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33100,4.534384778857442,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33200,4.5480834126716605,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33300,4.561782046485879,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33400,4.575480680300098,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33500,4.5891793141143165,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33600,4.602877947928535,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33700,4.616576581742754,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33800,4.630275215556972,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
33900,4.643973849371191,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34000,4.65767248318541,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34100,4.671371116999628,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34200,4.685069750813847,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34300,4.698768384628066,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34400,4.712467018442284,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34500,4.726165652256503,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34600,4.739864286070722,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34700,4.75356291988494,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34800,4.767261553699159,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
34900,4.780960187513378,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35000,4.794658821327596,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35100,4.808357455141815,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35200,4.8220560889560335,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35300,4.835754722770252,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35400,4.849453356584471,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35500,4.8631519903986895,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35600,4.876850624212908,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35700,4.890549258027127,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35800,4.9042478918413455,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
35900,4.917946525655564,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36000,4.931645159469783,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36100,4.945343793284001,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36200,4.95904242709822,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36300,4.972741060912439,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36400,4.986439694726657,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36500,5.000138328540876,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36600,5.013836962355095,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36700,5.027535596169313,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36800,5.041234229983532,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
36900,5.054932863797751,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37000,5.068631497611969,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37100,5.082330131426188,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37200,5.096028765240407,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37300,5.109727399054625,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37400,5.123426032868844,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37500,5.137124666683063,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37600,5.150823300497281,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37700,5.1645219343115,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37800,5.1782205681257185,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
37900,5.191919201939937,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38000,5.205617835754156,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38100,5.2193164695683745,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38200,5.233015103382593,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38300,5.246713737196812,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38400,5.26041237101103,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38500,5.274111004825249,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38600,5.287809638639468,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38700,5.301508272453686,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38800,5.315206906267905,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
38900,5.328905540082124,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39000,5.342604173896342,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39100,5.356302807710561,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39200,5.37000144152478,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39300,5.383700075338998,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39400,5.397398709153217,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39500,5.411097342967436,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39600,5.424795976781654,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39700,5.438494610595873,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39800,5.452193244410092,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
39900,5.46589187822431,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40000,5.479590512038529,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40100,5.4932891458527475,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40200,5.506987779666966,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40300,5.520686413481185,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40400,5.5343850472954035,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40500,5.548083681109622,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40600,5.561782314923841,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40700,5.575480948738059,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40800,5.589179582552278,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
40900,5.602878216366497,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41000,5.616576850180715,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41100,5.630275483994934,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41200,5.643974117809153,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41300,5.657672751623371,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41400,5.67137138543759,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41500,5.685070019251809,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41600,5.698768653066027,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41700,5.712467286880246,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41800,5.726165920694465,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
41900,5.739864554508683,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42000,5.753563188322902,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42100,5.767261822137121,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42200,5.780960455951339,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42300,5.794659089765558,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42400,5.8083577235797765,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42500,5.822056357393995,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42600,5.835754991208214,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42700,5.8494536250224325,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42800,5.863152258836651,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
42900,5.87685089265087,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43000,5.8905495264650884,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43100,5.904248160279307,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43200,5.917946794093526,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43300,5.931645427907744,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43400,5.945344061721963,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43500,5.959042695536182,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43600,5.9727413293504,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43700,5.986439963164619,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43800,6.000138596978838,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
43900,6.013837230793056,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44000,6.027535864607275,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44100,6.041234498421494,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44200,6.054933132235712,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44300,6.068631766049931,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44400,6.08233039986415,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44500,6.096029033678368,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44600,6.109727667492587,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44700,6.1234263013068055,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44800,6.137124935121024,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
44900,6.150823568935243,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45000,6.1645222027494615,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45100,6.17822083656368,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45200,6.191919470377899,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45300,6.2056181041921175,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45400,6.219316738006336,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45500,6.233015371820555,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45600,6.246714005634773,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45700,6.260412639448992,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45800,6.274111273263211,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
45900,6.287809907077429,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46000,6.301508540891648,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46100,6.315207174705867,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46200,6.328905808520085,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46300,6.342604442334304,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46400,6.356303076148523,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46500,6.370001709962741,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46600,6.38370034377696,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46700,6.397398977591179,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46800,6.411097611405397,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
46900,6.424796245219616,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47000,6.4384948790338346,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47100,6.452193512848053,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47200,6.465892146662272,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47300,6.4795907804764905,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47400,6.493289414290709,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47500,6.506988048104928,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47600,6.5206866819191465,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47700,6.534385315733365,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47800,6.548083949547584,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
47900,6.561782583361802,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48000,6.575481217176021,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48100,6.58917985099024,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48200,6.602878484804458,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48300,6.616577118618677,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48400,6.630275752432896,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48500,6.643974386247114,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48600,6.657673020061333,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48700,6.671371653875552,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48800,6.68507028768977,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
48900,6.698768921503989,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49000,6.712467555318208,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49100,6.726166189132426,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49200,6.739864822946645,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49300,6.753563456760864,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49400,6.767262090575082,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49500,6.780960724389301,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49600,6.7946593582035195,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49700,6.808357992017738,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49800,6.822056625831957,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
49900,6.8357552596461755,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50000,6.849453893460394,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50100,6.863152527274613,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50200,6.876851161088831,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50300,6.89054979490305,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50400,6.904248428717269,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50500,6.917947062531487,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50600,6.931645696345706,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50700,6.945344330159925,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50800,6.959042963974143,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
50900,6.972741597788362,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51000,6.986440231602581,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51100,7.000138865416799,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51200,7.013837499231018,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51300,7.027536133045237,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51400,7.041234766859455,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51500,7.054933400673674,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51600,7.068632034487893,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51700,7.082330668302111,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51800,7.09602930211633,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
51900,7.1097279359305485,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52000,7.123426569744767,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52100,7.137125203558986,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52200,7.1508238373732045,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52300,7.164522471187423,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52400,7.178221105001642,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52500,7.19191973881586,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52600,7.205618372630079,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52700,7.219317006444298,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52800,7.233015640258516,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
52900,7.246714274072735,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53000,7.260412907886954,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53100,7.274111541701172,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53200,7.287810175515391,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53300,7.30150880932961,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53400,7.315207443143828,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53500,7.328906076958047,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53600,7.342604710772266,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53700,7.356303344586484,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53800,7.370001978400703,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
53900,7.383700612214922,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54000,7.39739924602914,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54100,7.411097879843359,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54200,7.4247965136575775,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54300,7.438495147471796,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54400,7.452193781286015,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54500,7.4658924151002335,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54600,7.479591048914452,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54700,7.493289682728671,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54800,7.5069883165428895,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
54900,7.520686950357108,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55000,7.534385584171327,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55100,7.548084217985545,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55200,7.561782851799764,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55300,7.575481485613983,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55400,7.589180119428201,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55500,7.60287875324242,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55600,7.616577387056639,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55700,7.630276020870857,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55800,7.643974654685076,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
55900,7.657673288499295,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56000,7.671371922313513,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56100,7.685070556127732,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56200,7.698769189941951,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56300,7.712467823756169,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56400,7.726166457570388,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56500,7.7398650913846065,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56600,7.753563725198825,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56700,7.767262359013044,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56800,7.7809609928272625,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
56900,7.794659626641481,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57000,7.8083582604557,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57100,7.8220568942699185,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57200,7.835755528084137,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57300,7.849454161898356,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57400,7.863152795712574,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57500,7.876851429526793,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57600,7.890550063341012,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57700,7.90424869715523,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57800,7.917947330969449,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
57900,7.931645964783668,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58000,7.945344598597886,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58100,7.959043232412105,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58200,7.972741866226324,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58300,7.986440500040542,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58400,8.000139133854763,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58500,8.01383776766907,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58600,8.027536401483378,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58700,8.041235035297685,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58800,8.054933669111993,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
58900,8.0686323029263,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59000,8.082330936740608,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59100,8.096029570554915,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59200,8.109728204369222,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59300,8.12342683818353,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59400,8.137125471997837,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59500,8.150824105812145,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59600,8.164522739626452,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59700,8.17822137344076,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59800,8.191920007255067,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
59900,8.205618641069375,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60000,8.219317274883682,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60100,8.23301590869799,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60200,8.246714542512297,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60300,8.260413176326605,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60400,8.274111810140912,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60500,8.28781044395522,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60600,8.301509077769527,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60700,8.315207711583835,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60800,8.328906345398142,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
60900,8.34260497921245,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61000,8.356303613026757,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61100,8.370002246841064,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61200,8.383700880655372,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61300,8.39739951446968,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61400,8.411098148283987,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61500,8.424796782098294,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61600,8.438495415912602,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61700,8.45219404972691,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61800,8.465892683541217,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
61900,8.479591317355524,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62000,8.493289951169832,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62100,8.50698858498414,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62200,8.520687218798447,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62300,8.534385852612754,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62400,8.548084486427062,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62500,8.561783120241369,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62600,8.575481754055676,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62700,8.589180387869984,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62800,8.602879021684291,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
62900,8.616577655498599,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63000,8.630276289312906,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63100,8.643974923127214,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63200,8.657673556941521,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63300,8.671372190755829,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63400,8.685070824570136,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63500,8.698769458384444,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63600,8.712468092198751,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63700,8.726166726013059,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63800,8.739865359827366,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
63900,8.753563993641674,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64000,8.767262627455981,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64100,8.780961261270289,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64200,8.794659895084596,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64300,8.808358528898903,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64400,8.822057162713211,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64500,8.835755796527518,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64600,8.849454430341826,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64700,8.863153064156133,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64800,8.87685169797044,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
64900,8.890550331784748,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65000,8.904248965599056,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65100,8.917947599413363,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65200,8.93164623322767,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65300,8.945344867041978,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65400,8.959043500856286,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65500,8.972742134670593,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65600,8.9864407684849,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65700,9.000139402299208,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65800,9.013838036113516,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
65900,9.027536669927823,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66000,9.04123530374213,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66100,9.054933937556438,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66200,9.068632571370745,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66300,9.082331205185053,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66400,9.09602983899936,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66500,9.109728472813668,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66600,9.123427106627975,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66700,9.137125740442283,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66800,9.15082437425659,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
66900,9.164523008070898,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67000,9.178221641885205,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67100,9.191920275699513,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67200,9.20561890951382,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67300,9.219317543328128,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67400,9.233016177142435,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67500,9.246714810956743,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67600,9.26041344477105,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67700,9.274112078585357,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67800,9.287810712399665,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
67900,9.301509346213972,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68000,9.31520798002828,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68100,9.328906613842587,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68200,9.342605247656895,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68300,9.356303881471202,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68400,9.37000251528551,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68500,9.383701149099817,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68600,9.397399782914125,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68700,9.411098416728432,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68800,9.42479705054274,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
68900,9.438495684357047,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69000,9.452194318171355,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69100,9.465892951985662,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69200,9.47959158579997,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69300,9.493290219614277,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69400,9.506988853428584,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69500,9.520687487242892,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69600,9.5343861210572,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69700,9.548084754871507,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69800,9.561783388685814,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69900,9.575482022500122,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
69999,9.589043669976286,Laplace,1.0,0,0.00013698633814260996,Laplace,,,NoCuts,
0,0.00013698633814260996,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
100,0.013835620152403593,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
200,0.027397267628521963,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
300,0.041095901442782946,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
400,0.054657548918901316,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
500,0.06821919639501997,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
600,0.08136988485671118,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
700,0.09493153233283023,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
800,0.10863016614709191,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
900,0.12178085460878312,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1000,0.1349315430704733,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1100,0.1483562042084484,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1200,0.16150689267013826,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1300,0.17493155380811334,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1400,0.18835621494608842,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1500,0.2016438897459209,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1600,0.21452060553132557,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1700,0.22767129399301544,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1800,0.2404110234402775,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1900,0.2534247255638255,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2000,0.26657541402551804,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2100,0.28000007516349584,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2200,0.2927398046107605,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2300,0.30602747941059566,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2400,0.3186302225197177,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2500,0.3316439246432676,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2600,0.34410968141424697,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2700,0.3571233835377969,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2800,0.3687672222799205,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
2900,0.38123297905089987,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3000,0.3938357221600219,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3100,0.4056165472402881,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3200,0.4184932630256954,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3300,0.4306850471203895,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3400,0.44342477656765417,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3500,0.45534258798606303,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3600,0.46753437208075715,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
3700,0.48000012885173654,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3800,0.4923288992845733,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3900,0.5049316423936953,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4000,0.5171234264883894,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4100,0.5293152105830835,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4200,0.5419179536922055,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4300,0.5541097377868996,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4400,0.5660275492053085,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4500,0.5773974152711469,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4600,0.5894522130276983,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4700,0.6006850927553941,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4800,0.6124659178356603,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4900,0.6245207155922118,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5000,0.6365755133487633,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5100,0.6487672974434574,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5200,0.6597262044948679,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5300,0.671917988589562,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5400,0.6836988136698282,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5500,0.6952056660738092,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5600,0.7063015594633623,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5700,0.7183563572199138,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5800,0.7304111549764652,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
5900,0.7420549937185889,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6000,0.7538358187988551,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6100,0.7654796575409787,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6200,0.775753632901676,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6300,0.7867125399530864,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6400,0.7982193923570674,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6500,0.8094522720847631,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6600,0.8205481654743162,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6700,0.8319180315401545,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6800,0.8427399522534224,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
6900,0.8538358456429754,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7000,0.8650687253706711,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7100,0.8752057143932258,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7200,0.8864385941209215,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7300,0.897397501172332,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7400,0.9076714765330293,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7500,0.9191783289370102,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7600,0.9301372359884207,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7700,0.9410961430398311,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
7800,0.9517810774149563,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7900,0.9624660117900815,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8000,0.9732879325033493,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8100,0.9838358805403319,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8200,0.9943838285773144,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8300,1.0058906809812953,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8400,1.0172605470471336,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
8500,1.0280824677604015,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8600,1.039726306502525,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8700,1.0504112408776503,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8800,1.0615071342672033,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8900,1.0721920686423285,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9000,1.0824660440030258,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9100,1.0930139920400084,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9200,1.103150981062563,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9300,1.1138359154376882,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9400,1.1245208498128134,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9500,1.1343838661590828,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9600,1.1447948278579227,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9700,1.1547948305423348,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
9800,1.16547976491746,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9900,1.1763016856307278,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10000,1.1861647019769972,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10100,1.196986622690265,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10200,1.207397584389105,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10300,1.2183564914405154,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10400,1.228904439477498,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10500,1.2383564968093395,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10600,1.2482195131556089,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10700,1.2580825295018783,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
10800,1.2675345868337198,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10900,1.2780825348707023,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11000,1.2879455512169717,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11100,1.2976715812250985,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11200,1.307534597571368,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11300,1.3167126822269242,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11400,1.326438712235051,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11500,1.336027755905035,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11600,1.3461647449275898,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11700,1.3560277612738592,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11800,1.3658907776201286,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
11900,1.3760277666426832,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12000,1.3860277693270953,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12100,1.3958907856733647,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12200,1.4054798293433488,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12300,1.4152058593514756,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12400,1.4257538073884581,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12500,1.4357538100728702,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12600,1.4452058674047117,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12700,1.4549318974128385,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12800,1.463288064039539,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
12900,1.472877107709523,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13000,1.483288069408363,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13100,1.4926031404020619,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13200,1.5008223206906197,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13300,1.509589446331748,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13400,1.5187675309873043,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13500,1.5268497249377195,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13600,1.5368497276221316,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13700,1.5464387712921157,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
13800,1.555205896933244,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13900,1.5635620635599445,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14000,1.5724661755392155,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14100,1.5812333011803439,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14200,1.589726454145187,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14300,1.5987675524626006,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14400,1.607534678103729,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
14500,1.6173976944499984,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14600,1.6263018064292694,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14700,1.6350689320703977,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14800,1.643151126020813,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14900,1.6526031833526544,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15000,1.6619182543463533,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15100,1.6697264756204833,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15200,1.6787675739378969,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15300,1.686849767888312,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15400,1.69506894817687,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15500,1.7045210055087114,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15600,1.712877172135412,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15700,1.721370325100255,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15800,1.7294525190506702,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
15900,1.7397264944113675,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16000,1.7490415654050664,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16100,1.7575347183699095,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16200,1.7663018440110378,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16300,1.7752059559903088,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16400,1.7834251362788667,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16500,1.7928771936107082,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16600,1.8009593875611234,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
16700,1.8095895268641091,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16800,1.8182196661670949,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16900,1.8269867918082232,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17000,1.835205972096781,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17100,1.8439730977379094,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17200,1.8521922780264672,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17300,1.8606854309913103,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17400,1.8680826932510124,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17500,1.8767128325539981,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17600,1.883836122137415,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17700,1.8920553024259728,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17800,1.900137496376388,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
17900,1.9076717449742326,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18000,1.9156169525865052,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18100,1.9234251738606352,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18200,1.932055313163621,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18300,1.9412333978191771,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18400,1.9476717557118808,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18500,1.955753949662296,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18600,1.9626032665694275,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18700,1.969863542490987,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18800,1.9790416271465432,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
18900,1.985753957715532,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19000,1.9927402609608063,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19100,1.9995895778679378,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19200,2.0067128674513546,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19300,2.0141101297110566,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19400,2.022055337323329,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19500,2.0290416405686034,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19600,2.037397807195304,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19700,2.0460279464982896,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19800,2.0549320584775606,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
19900,2.0623293207372626,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20000,2.0687676786299662,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20100,2.076986858918524,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20200,2.085480011883367,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20300,2.0928772741430692,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20400,2.0998635773883434,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20500,2.107397825986188,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20600,2.115617006274746,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20700,2.122192350505592,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20800,2.1280827630457253,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
20900,2.134521120938429,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21000,2.142329342212559,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21100,2.150000577148546,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21200,2.157534825746391,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21300,2.163836197300952,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21400,2.1724663366039376,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21500,2.180548530554353,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21600,2.1898636015480517,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21700,2.197123877469611,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
21800,2.204932098743741,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21900,2.2121923746653005,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22000,2.2191786779105747,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22100,2.2271238855228472,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22200,2.2339732024299788,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22300,2.242055396380394,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22400,2.2493156723019534,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22500,2.256575948223513,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22600,2.2638362241450722,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22700,2.2710965000666317,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22800,2.277945816973763,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
22900,2.284247188528324,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23000,2.2910965054354557,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23100,2.2975348633281594,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23200,2.3049321255878614,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23300,2.311370483480565,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23400,2.3194526774309803,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23500,2.327397885043253,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23600,2.3323293932163875,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23700,2.340000628152375,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23800,2.3467129587213638,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
23900,2.354384193657351,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24000,2.361507483240768,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24100,2.3682198138097568,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24200,2.3749321443787457,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24300,2.3812335159333067,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24400,2.3872609148115824,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24500,2.392603381999145,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24600,2.4001376305969897,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24700,2.406028043137123,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
24800,2.4128773600442543,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24900,2.4205485949802417,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25000,2.427123939211088,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25100,2.4335622971037916,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25200,2.43972668232021,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25300,2.4472609309180546,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25400,2.4539732614870435,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25500,2.4600006603653193,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25600,2.464932168538454,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25700,2.4715075127693003,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25800,2.4773979253094334,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
25900,2.4847951875691354,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26000,2.4915075181381243,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26100,2.4978088896926853,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26200,2.504932179276102,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26300,2.5110965644925205,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26400,2.5169869770326536,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26500,2.5235623212635,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26600,2.529452733803633,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
26700,2.535069173667481,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26800,2.5408225998694713,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26900,2.547260957762175,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27000,2.5536993156548786,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27100,2.5601376735475823,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27200,2.5656171270732875,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27300,2.572466443980419,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27400,2.580274665254549,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27500,2.585891105118397,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27600,2.5915075449822447,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27700,2.597397957522378,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
27800,2.60479521978208,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27900,2.6119185093654966,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28000,2.618767826272628,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28100,2.6253431705034744,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28200,2.6312335830436075,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
28300,2.637808927274454,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
28400,2.6445212578434427,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
28500,2.650000711369148,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
28600,2.656713041938137,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
28700,2.6627404408164126,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
28800,2.6687678396946883,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
28900,2.674110306882251,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29000,2.678904828717243,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29100,2.685206200271804,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29200,2.691507571826365,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29300,2.697124011690213,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29400,2.703014424230346,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29500,2.708219905079766,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
29600,2.713425385929186,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29700,2.720137716498175,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29800,2.7269870334053063,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29900,2.73342539129801,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30000,2.7384938858092873,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30100,2.743014434967994,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30200,2.7489048475081272,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30300,2.7554801917389735,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30400,2.7615075906172493,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30500,2.7673980031573824,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30600,2.7735623883738008,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30700,2.7795897872520765,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30800,2.7867130768354933,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
30900,2.793562393742625,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31000,2.797945956563189,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
31100,2.8030144510744663,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31200,2.8084939046001716,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31300,2.8136993854495915,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
31400,2.8191788389752968,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31500,2.8249322651772872,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31600,2.8297267870122793,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31700,2.8345213088472714,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31800,2.8401377487111192,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
31900,2.8460281612512524,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32000,2.851370628438815,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32100,2.8573980273170907,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32200,2.8634254261953664,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32300,2.869452825073642,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32400,2.8741103605704916,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32500,2.8786309097291984,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32600,2.8834254315641905,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32700,2.8894528304424663,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
32800,2.895069270306314,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32900,2.90109666918459,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33000,2.906987081724723,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33100,2.91150763088343,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33200,2.9167131117328498,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33300,2.921507633567842,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33400,2.9264391417409765,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33500,2.931096677237826,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33600,2.935206267382105,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33700,2.940411748231525,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33800,2.9450692837283743,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
33900,2.9497268192252237,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34000,2.9561651771179274,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34100,2.9620555896580605,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34200,2.967398056845623,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34300,2.973425455723899,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34400,2.9794528546021746,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34500,2.986713130523734,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34600,2.991096693344298,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34700,2.997124092222574,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
34800,3.002329573071994,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34900,3.0076720402595565,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35000,3.0128775211089764,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35100,3.0183569746346817,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
35200,3.023425469145959,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35300,3.028630949995379,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
35400,3.034110403521084,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35500,3.039452870708647,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35600,3.0446583515580667,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35700,3.049315887054916,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35800,3.0550693132569067,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
35900,3.0604117804444693,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36000,3.064932329603176,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
36100,3.0700008241144534,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36200,3.074658359611303,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
36300,3.0813706901802917,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
36400,3.087261102720425,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36500,3.092466583569845,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36600,3.0958912420234106,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36700,3.101370695549116,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
36800,3.106165217384108,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
36900,3.1104117938665294,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37000,3.115754261054092,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37100,3.1197268648602283,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37200,3.1232885096519367,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37300,3.126850154443645,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37400,3.13178166261678,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37500,3.1358912527610587,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37600,3.139863856567195,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37700,3.144247419387759,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
37800,3.148767968546466,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37900,3.153562490381458,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38000,3.1582200258783075,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
38100,3.162466602360729,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38200,3.1675350968720064,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38300,3.170959755325572,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38400,3.176165236174992,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38500,3.1805487989955563,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38600,3.1846583891398352,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
38700,3.1897268836511126,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
38800,3.1956172961912457,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
38900,3.20000085901181,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39000,3.2038364764798035,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39100,3.20780908028594,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39200,3.2123296294446466,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39300,3.2161652469126403,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39400,3.220000864380634,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39500,3.2246583998774834,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39600,3.2294529217124754,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39700,3.233014566504184,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39800,3.237809088339176,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
39900,3.2416447058071696,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40000,3.246713200318447,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40100,3.250822790462726,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40200,3.25520635328329,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40300,3.258904984413141,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40400,3.2635625199099905,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40500,3.267398137377984,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40600,3.271918686536691,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40700,3.2754803313283993,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40800,3.2801378668252488,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
40900,3.2835625252788145,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41000,3.286302252041667,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41100,3.291096773876659,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41200,3.2954803366972234,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41300,3.2998638995177876,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41400,3.3039734896620665,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41500,3.309315956849629,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41600,3.3126036289650522,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41700,3.3168502054474738,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41800,3.321233768268038,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
41900,3.3252063720741742,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42000,3.3289050032040253,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42100,3.3328776070101616,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42200,3.3363022654637273,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42300,3.3402748692698636,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42400,3.344247473076,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42500,3.3487680222347067,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42600,3.3532885713934135,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42700,3.358220079566548,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42800,3.3619187106963992,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
42900,3.366028300840678,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43000,3.3706858363375276,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43100,3.3756173445106623,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
43200,3.379042002964228,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
43300,3.3826036477559365,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43400,3.387535155929071,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43500,3.391370773397065,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
43600,3.3956173498794864,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43700,3.3995899536856227,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
43800,3.403562557491759,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
43900,3.4073981749597526,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44000,3.4104118743988905,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44100,3.4138365328524563,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44200,3.4173981776441646,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44300,3.423151603846155,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44400,3.426850234976006,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44500,3.429863934415144,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44600,3.433562565544995,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44700,3.4373981830129887,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
44800,3.4408228414665545,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44900,3.4453433906252613,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45000,3.4493159944313976,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45100,3.452466680208678,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45200,3.4568502430292423,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45300,3.461096819511664,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45400,3.464658464303372,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45500,3.4679461364187953,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45600,3.470685863181648,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45700,3.4741105216352137,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45800,3.4779461391032074,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
45900,3.481370797556773,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46000,3.485206415024767,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46100,3.4890420324927605,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46200,3.4916447729174704,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46300,3.4953434040473215,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46400,3.499179021515315,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46500,3.5023297072925956,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46600,3.506987242789445,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46700,3.510685873919296,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46800,3.513288614344006,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
46900,3.516987245473857,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47000,3.520411903927423,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47100,3.5242475213954165,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47200,3.5272612208345544,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47300,3.53068587928812,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47400,3.5342475240798286,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47500,3.538220127885965,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47600,3.541918759015816,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47700,3.5457543764838095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47800,3.548220130570377,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
47900,3.5515078026858,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48000,3.5542475294486526,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48100,3.557398215225933,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
48200,3.562603696075353,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48300,3.5665762998814894,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48400,3.5706858900257683,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48500,3.5742475348174767,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48600,3.5769872615803293,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48700,3.5795900020050393,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48800,3.58274068778232,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
48900,3.5857543872214577,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49000,3.589042059336881,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49100,3.5924667177904466,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49200,3.595617403567727,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49300,3.59890507568315,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49400,3.6028776794892865,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49500,3.6058913789284244,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49600,3.608631105691277,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49700,3.6126037094974133,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49800,3.616028367950979,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
49900,3.6198639854189727,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50000,3.6226037121818253,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50100,3.6258913842972484,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50200,3.6280831657075305,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50300,3.6317817968373816,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50400,3.6363023459960884,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50500,3.639453031773369,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50600,3.6430146765650773,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50700,3.6454804306516446,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
50800,3.64835714375264,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50900,3.65095988417735,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51000,3.65356262460206,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
51100,3.655754406012342,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51200,3.660548927847334,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51300,3.663836599962757,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51400,3.666850299401895,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51500,3.6708229032080313,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
51600,3.67493249335231,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
51700,3.67753523377702,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51800,3.6808229058924433,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
51900,3.6836996189934386,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
52000,3.686576332094434,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52100,3.6895900315335717,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52200,3.692466744634567,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52300,3.695069485059277,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52400,3.6971242801314164,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
52500,3.699179075203556,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52600,3.701644829290123,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52700,3.7036996243622626,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52800,3.7063023647869726,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
52900,3.709179077887968,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53000,3.7123297636652484,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53100,3.7147955177518157,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53200,3.7178092171909536,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53300,3.7215078483208046,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53400,3.7243845614218,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53500,3.7273982608609377,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53600,3.7304119603000756,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53700,3.7327407280485003,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53800,3.7356174411494956,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
53900,3.7386311405886334,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54000,3.740959908337058,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54100,3.743288676085483,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54200,3.7467133345390486,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54300,3.748494156934903,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
54400,3.750274979330757,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54500,3.753288678769895,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
54600,3.7557544328564623,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54700,3.758494159619315,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54800,3.7609599137058822,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
54900,3.764795531173876,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
55000,3.767672244274871,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
55100,3.771096902728437,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55200,3.773288684138719,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55300,3.775480465549001,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55400,3.7775352606211405,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55500,3.779179096678852,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55600,3.781781837103562,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55700,3.783973618513844,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
55800,3.7864393726004115,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
55900,3.788494167672551,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56000,3.790685949082833,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56100,3.7923297851405446,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56200,3.795480470917825,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56300,3.798083211342535,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56400,3.8001380064146746,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56500,3.803699651206383,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56600,3.8061654052929503,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56700,3.808083214026947,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56800,3.810411981775372,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
56900,3.8134256812145098,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57000,3.815617462624792,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57100,3.8176722576969313,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57200,3.8197270527690708,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57300,3.8227407522082086,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57400,3.8260284243236318,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57500,3.8287681510864844,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57600,3.8313708915111944,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57700,3.835206508979188,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57800,3.837809249403898,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
57900,3.840411989828608,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58000,3.84260377123889,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58100,3.844932538987315,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
58200,3.8475352794120248,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58300,3.85041199251302,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58400,3.8531517192758726,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58500,3.85561747336244,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58600,3.8584941864634352,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58700,3.861233913226288,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58800,3.8646585716798536,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
58900,3.8669873394282783,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59000,3.870411997881844,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
59100,3.8724667929539835,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59200,3.875617478731264,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59300,3.8780832328178314,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59400,3.880412000566256,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59500,3.881918850285825,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59600,3.8836996726816793,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59700,3.8863024131063892,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59800,3.8891791262073845,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
59900,3.891918852970237,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60000,3.8936996753660913,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60100,3.8965763884670865,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60200,3.8983572108629407,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60300,3.901233923963936,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60400,3.9039736507267886,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60500,3.9061654321370707,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60600,3.9087681725617807,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60700,3.9113709129864906,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60800,3.91342570805863,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
60900,3.9150695441163417,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61000,3.9172613255266238,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61100,3.9191791342606206,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61200,3.920822970318332,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61300,3.9221928336997585,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61400,3.924521601448183,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61500,3.9265763965203226,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61600,3.930138041312031,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61700,3.9341106451181673,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61800,3.936165440190307,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
61900,3.9378092762480184,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62000,3.9395900986438726,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62100,3.9415079073778694,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62200,3.943562702450009,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62300,3.9463024292128615,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62400,3.9482202379468583,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62500,3.9515079100622814,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
62600,3.953836677810706,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62700,3.9552065411921324,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62800,3.9578092816168424,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
62900,3.9600010630271245,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63000,3.9619188717611213,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63100,3.963973666833261,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63200,3.9671243526105413,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63300,3.969453120358966,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63400,3.9717818881073907,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63500,3.97383668317953,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63600,3.9767133962805254,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63700,3.9784942186763796,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63800,3.980549013748519,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
63900,3.9815079181155175,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64000,3.9834257268495143,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64100,3.985754494597939,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64200,3.987946276008221,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64300,3.990275043756646,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64400,3.993151756857641,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64500,3.995069565591638,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
64600,3.9975353196782053,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64700,3.999179155735917,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
64800,4.001918882498763,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
64900,4.003973677570896,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65000,4.006302445319313,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65100,4.008357240391446,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65200,4.011096967154289,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65300,4.0127408032119956,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65400,4.014795598284128,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65500,4.016439434341835,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
65600,4.018357243075825,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65700,4.020959983500527,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65800,4.023836696601513,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
65900,4.025617518997361,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66000,4.0273983413932095,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66100,4.0295901228034845,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66200,4.0317819042137595,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66300,4.033562726609608,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66400,4.035206562667314,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66500,4.037261357739447,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66600,4.039727111826006,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66700,4.0420558795744235,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66800,4.044384647322841,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
66900,4.046439442394973,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67000,4.048357251128964,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67100,4.050823005215523,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67200,4.05246684127323,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67300,4.0545216363453624,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67400,4.056987390431922,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67500,4.0582202674752015,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67600,4.060138076209192,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67700,4.061781912266898,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67800,4.063836707339031,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
67900,4.065480543396737,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68000,4.066576434101875,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68100,4.068357256497723,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
68200,4.070549037907998,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68300,4.071781914951278,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68400,4.073562737347126,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68500,4.075617532419259,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
68600,4.0765764367862545,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68700,4.078494245520245,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68800,4.08068602693052,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
68900,4.082329862988226,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69000,4.084247671722217,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69100,4.085480548765497,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69200,4.086987398485061,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69300,4.08822027552834,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69400,4.089864111586047,Laplace+Cache,0.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
69500,4.091370961305611,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69600,4.093562742715886,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69700,4.095343565111734,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69800,4.0971243875075825,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69900,4.098494250889004,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
69999,4.099316168917857,Laplace+Cache,0.0,0,0.0,Laplace+Cache,,,NoCuts,
0,0.00013698633814260996,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
100,0.010547948036980958,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
200,0.018493155649252326,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
300,0.027123294952236743,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
400,0.034657543550080286,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
500,0.042328778486066435,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
600,0.049178095393196924,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
700,0.056301384976612634,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
800,0.0627397428693153,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
900,0.0701370051290166,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1000,0.07630139034543436,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1100,0.0823287892237095,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1200,0.08849317444012725,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1300,0.09506851867097285,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1400,0.10178084923996107,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1500,0.10821920713266406,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1600,0.11356167432022611,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1700,0.1183561961552177,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1800,0.1249315403860633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1900,0.13205482996947865,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2000,0.13712332448075495,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2100,0.1442466140641703,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2200,0.1490411358991614,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2300,0.1539726440722951,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2400,0.16000004295056963,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2500,0.16561648281441635,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2600,0.17136990901640567,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2700,0.17671237620396718,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2800,0.18150689803895828,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2900,0.187808269593518,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3000,0.19452060016250555,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3100,0.19821923129235583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3200,0.20356169847991734,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3300,0.20958909735819187,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3400,0.21493156454575338,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3500,0.2208219770858853,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3600,0.2256164989208764,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3700,0.23123293878472312,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3800,0.23589047428157162,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3900,0.2401370507639923,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4000,0.24589047696598162,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4100,0.2506849988009729,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4200,0.25547952063596496,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4300,0.2600000697946718,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4400,0.2641096599389507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4500,0.2690411681120854,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4600,0.27424664896150536,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4700,0.27821925276764164,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4800,0.2824658292500632,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4900,0.28726035108505527,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5000,0.2919178865819047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5100,0.29575350404989836,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5200,0.30013706687046254,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5300,0.30410967067659883,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5400,0.3083562471590204,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5500,0.31232885096515667,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5600,0.3165754274475782,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5700,0.3204110449155719,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5800,0.3249315940742787,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5900,0.32876721154227234,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6000,0.3334247470391218,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6100,0.3384932415503991,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6200,0.3419179000039649,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6300,0.3456165311338159,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6400,0.34986310761623746,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6500,0.35438365677494427,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6600,0.35931516494807897,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6700,0.3639727004449284,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6800,0.36767133157477944,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6900,0.37123297636648783,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7000,0.3754795528489094,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7100,0.37890421130247515,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7200,0.38287681510861143,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7300,0.38616448722403457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7400,0.3902740773683135,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7500,0.3939727084981645,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7600,0.39808229864244343,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7700,0.4027398341392929,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7800,0.40616449259285864,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7900,0.4104110690752802,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8000,0.41479463189584437,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8100,0.41917819471640855,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8200,0.42328778486068747,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8300,0.4273973750049664,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8400,0.43178093782553056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8500,0.4363014869842374,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8600,0.44068504980480155,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8700,0.44342477656765417,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8800,0.44863025741707413,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8900,0.4530138202376383,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9000,0.4564384786912041,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9100,0.46082204151176825,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9200,0.46520560433233243,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9300,0.4695891671528966,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9400,0.47342478462089027,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9500,0.47643848406002814,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9600,0.4806850605424497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9700,0.4852056097011565,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9800,0.4893151998454354,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9900,0.4931508173134291,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10000,0.4978083528102785,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10100,0.5017809566164148,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10200,0.505753560422551,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10300,0.5089042461998315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10400,0.5130138363441105,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10500,0.5160275357832483,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10600,0.5197261669130994,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10700,0.5236987707192357,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10800,0.527260415510944,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10900,0.5316439783315082,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11000,0.5360275411520724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11100,0.5397261722819234,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11200,0.5430138443973466,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11300,0.5453426121457713,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11400,0.548767270599337,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11500,0.5506850793333339,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11600,0.5541097377868996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11700,0.5567124782116096,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11800,0.5613700137084591,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11900,0.5657535765290232,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12000,0.5695891939970169,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12100,0.5732878251268679,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12200,0.5768494699185763,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12300,0.5801371420339995,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12400,0.5836987868257079,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12500,0.586986458941131,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12600,0.5905481037328394,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12700,0.5946576938771183,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12800,0.5972604343018283,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12900,0.6012330381079646,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13000,0.6049316692378156,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13100,0.607397423324383,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13200,0.6102741364253782,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13300,0.6145207129077997,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13400,0.6189042757283639,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13500,0.6216440024912165,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13600,0.624794688268497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13700,0.6278083877076349,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13800,0.631096059823058,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13900,0.6341097592621959,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14000,0.6369864723631912,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14100,0.6404111308167569,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14200,0.6435618165940374,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14300,0.6469864750476032,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14400,0.650411133501169,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14500,0.6542467509691626,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14600,0.6584933274515842,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14700,0.6620549722432926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14800,0.6661645623875715,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14900,0.670411138869993,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15000,0.674520729014272,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15100,0.6768494967626967,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15200,0.6791782645111214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15300,0.6816440185976888,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15400,0.6852056633893971,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15500,0.6886303218429629,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15600,0.6915070349439582,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15700,0.6943837480449534,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15800,0.6969864884696634,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15900,0.7004111469232291,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16000,0.7036988190386523,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16100,0.707123477492218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16200,0.7104111496076412,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16300,0.7121919720034954,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16400,0.7150686851044906,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16500,0.7190412889106269,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16600,0.72232896102605,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16700,0.7263015648321863,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16800,0.7284933462424684,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16900,0.7324659500486047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17000,0.7349317041351721,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17100,0.7384933489268805,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17200,0.7421919800567315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17300,0.7460275975247251,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17400,0.7491782833020056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17500,0.7517810237267156,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17600,0.7541097914751403,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17700,0.7573974635905635,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17800,0.7600002040152735,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17900,0.7628769171162687,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18000,0.7664385619079771,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18100,0.7700002066996855,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18200,0.7739728105058218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18300,0.7772604826212449,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18400,0.780548154736668,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18500,0.7843837722046617,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18600,0.7873974716437996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18700,0.7893152803777964,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18800,0.7919180208025064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18900,0.7958906246086427,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19000,0.7979454196807821,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19100,0.8017810371487758,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19200,0.8047947365879137,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19300,0.8078084360270515,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19400,0.810959121804332,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19500,0.812465971523901,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19600,0.8160276163156094,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19700,0.8190413157547473,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19800,0.8232878922371688,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19900,0.8268495370288772,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20000,0.8289043321010167,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20100,0.8330139222452956,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20200,0.8352057036555777,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20300,0.8379454304184303,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20400,0.8410961161957108,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20500,0.8435618702822781,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20600,0.8460276243688455,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20700,0.849178310146126,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20800,0.8523289959234065,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20900,0.8560276270532575,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21000,0.8587673538161101,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21100,0.8619180395933906,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21200,0.8646577663562433,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21300,0.868082424809809,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21400,0.8715070832633748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21500,0.8741098236880848,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21600,0.8765755777746521,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21700,0.8790413318612195,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21800,0.8816440722859294,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21900,0.8843837990487821,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22000,0.8872605121497773,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22100,0.8913701022940562,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22200,0.8942468153950515,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22300,0.8967125694816188,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22400,0.8993153099063288,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22500,0.9023290093454667,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22600,0.9045207907557488,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22700,0.9072605175186014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22800,0.9097262716051687,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22900,0.9124659983680213,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23000,0.916301615836015,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23100,0.9183564109081545,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23200,0.9223290147142907,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23300,0.925205727815286,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23400,0.9267125775348549,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23500,0.9293153179595649,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23600,0.9323290173987028,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23700,0.9346577851471275,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23800,0.9375344982481227,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23900,0.9410961430398311,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24000,0.9439728561408264,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24100,0.9472605282562495,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24200,0.9506851867098153,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24300,0.95301395445824,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24400,0.9554797085448073,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24500,0.9584934079839452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24600,0.960411216717942,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24700,0.9635619024952226,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24800,0.9665756019343604,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24900,0.9689043696827851,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25000,0.9717810827837804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25100,0.9743838232084904,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25200,0.9764386182806298,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25300,0.9804112220867661,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25400,0.983424921525904,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25500,0.986027661950614,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25600,0.9884934160371813,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25700,0.9912331428000339,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25800,0.9935619105484587,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25900,0.9963016373113113,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26000,0.9990413640741639,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26100,1.0024660225277295,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26200,1.0057536946431527,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26300,1.0087673940822905,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26400,1.0120550661977137,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26500,1.0150687656368516,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26600,1.0172605470471336,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26700,1.0202742464862715,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26800,1.0227400005728389,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26900,1.0265756180408325,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27000,1.0295893174799704,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27100,1.0321920579046804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27200,1.0341098666386772,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27300,1.0373975387541003,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27400,1.0406852108695235,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27500,1.043835896646804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27600,1.0461646643952287,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27700,1.048630418481796,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27800,1.0509591862302208,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27900,1.053835899331216,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28000,1.0554797353889276,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28100,1.0580824758136376,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28200,1.060548229900205,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28300,1.063835902015628,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28400,1.0656167244114823,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28500,1.0672605604691938,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28600,1.0700002872320464,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28700,1.072740013994899,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28800,1.0763016587866074,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28900,1.0793153582257453,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29000,1.0815071396360274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29100,1.0849317980895932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29200,1.0867126204854474,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29300,1.0893153609101573,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29400,1.0913701559822968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29500,1.0941098827451494,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29600,1.0958907051410036,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29700,1.0984934455657136,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29800,1.1004112542997104,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29900,1.103150981062563,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30000,1.1049318034584172,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30100,1.1064386531779862,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30200,1.1097263252934093,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30300,1.112466052056262,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30400,1.1145208471284014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30500,1.117260573891254,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30600,1.1205482460066771,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30700,1.123150986431387,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30800,1.125753726856097,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30900,1.128356467280807,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
31000,1.130274276014804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31100,1.1326030437632286,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31200,1.135068797849796,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31300,1.138767428979647,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31400,1.1423290737713554,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31500,1.1442468825053522,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31600,1.1460277049012064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31700,1.148767431664059,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31800,1.1515071584269116,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31900,1.1534249671609085,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32000,1.1557537349093332,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32100,1.1582194889959005,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32200,1.161781133787609,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32300,1.1646578468886042,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32400,1.1661646966081731,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32500,1.1684934643565978,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32600,1.1701373004143094,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32700,1.1730140135153047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32800,1.1757537402781573,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32900,1.1773975763358688,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33000,1.1797263440842936,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33100,1.1820551118327183,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33200,1.184383879581143,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33300,1.1871236063439956,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33400,1.189178401416135,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33500,1.1926030598697008,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33600,1.1946578549418403,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33700,1.1972605953665503,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33800,1.1994523767768324,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33900,1.2013701855108292,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34000,1.2038359395973965,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34100,1.205890734669536,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34200,1.2079455297416755,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34300,1.2101373111519576,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34400,1.2124660789003823,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34500,1.2152058056632349,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34600,1.2175345734116596,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34700,1.2202743001745122,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34800,1.2223290952466517,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34900,1.2242469039806485,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35000,1.2264386853909306,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35100,1.2290414258156406,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35200,1.2308222482114948,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35300,1.2334249886362048,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35400,1.2363017017372,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35500,1.2382195104711968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35600,1.2405482782196215,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35700,1.243014032306189,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35800,1.2454797863927562,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
35900,1.2486304721700368,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36000,1.2509592399184615,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36100,1.2528770486524583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36200,1.2542469120338846,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36300,1.2572606114730225,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36400,1.2590414338688767,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36500,1.2617811606317293,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36600,1.2649318464090098,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36700,1.2680825321862903,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36800,1.270411299934715,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36900,1.2721921223305692,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37000,1.2753428081078497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37100,1.277808562194417,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37200,1.2802743162809844,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37300,1.2826030840294091,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37400,1.2843839064252633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37500,1.2864387014974028,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37600,1.288630482907685,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37700,1.2910962369942522,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37800,1.2936989774189622,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37900,1.295616786152959,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38000,1.2965756905199575,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38100,1.2987674719302396,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38200,1.3010962396786643,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38300,1.3032880210889464,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38400,1.304931857146658,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38500,1.3072606248950827,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38600,1.3098633653197926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38700,1.3124661057445026,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38800,1.3143839144784994,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
38900,1.3161647368743536,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39000,1.3183565182846357,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39100,1.3209592587093457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39200,1.3227400811052,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39300,1.3245209035010541,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39400,1.3265756985731936,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39500,1.3295893980123314,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39600,1.3315072067463283,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39700,1.332740083789612,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39800,1.3350688515380367,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39900,1.3365757012576056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40000,1.3394524143586009,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40100,1.341233236754455,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40200,1.3436989908410224,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40300,1.3454798132368766,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40400,1.3478085809853013,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40500,1.3497263897192981,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40600,1.351233239438867,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40700,1.353835979863577,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40800,1.3558907749357165,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40900,1.3578085836697134,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41000,1.3604113240944233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41100,1.3626031055047054,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41200,1.3649318732531301,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41300,1.3675346136778401,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41400,1.369452422411837,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41500,1.3713702311458338,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41600,1.3728770808654027,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41700,1.3756168076282553,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41800,1.3775346163622522,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41900,1.3793154387581064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42000,1.3810962611539606,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42100,1.383562015240528,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42200,1.385342837636382,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42300,1.3873976327085216,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42400,1.3897264004569463,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42500,1.3910962638383726,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42600,1.39356201792494,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42700,1.395753799335222,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42800,1.3976716080692189,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42900,1.399452430465073,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43000,1.4021921572279257,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43100,1.4043839386382078,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43200,1.407260651739203,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43300,1.4091784604731998,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43400,1.412055173574195,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43500,1.4149318866751903,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43600,1.4167127090710445,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43700,1.4184935314668987,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43800,1.420959285553466,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43900,1.422877094287463,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44000,1.424657916683317,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44100,1.4267127117554566,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44200,1.4284935341513108,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44300,1.4312332609141634,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44400,1.4336990150007307,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44500,1.4352058647202997,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44600,1.436575728101726,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44700,1.4389044958501507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44800,1.4406853182460049,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44900,1.4434250450088575,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45000,1.4458907990954248,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45100,1.4478086078294217,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45200,1.4500003892397038,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45300,1.451781211635558,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45400,1.4534250476932695,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45500,1.4571236788231205,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45600,1.4590414875571174,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45700,1.460685323614829,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45800,1.4626031323488258,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45900,1.4647949137591079,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46000,1.46698669516939,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46100,1.470274367284813,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46200,1.4724661486950952,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46300,1.47479491644352,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46400,1.4764387525012315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46500,1.4782195748970857,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46600,1.4798634109547972,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46700,1.481096287998081,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46800,1.4826031377176498,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46900,1.4846579327897893,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47000,1.4871236868763567,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47100,1.490000399977352,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47200,1.4915072496969208,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47300,1.4939730037834882,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47400,1.4968497168844834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47500,1.4990414982947655,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47600,1.5013702660431902,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47700,1.5035620474534723,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47800,1.5056168425256118,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47900,1.5064387605544676,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48000,1.5082195829503218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48100,1.5097264326698907,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48200,1.5119182140801728,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48300,1.514794927181168,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48400,1.5165757495770222,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48500,1.518493558311019,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48600,1.5201373943687306,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48700,1.5220552031027275,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48800,1.5242469845130096,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48900,1.5258908205707211,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49000,1.5286305473335737,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49100,1.5302743833912853,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49200,1.5328771238159953,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49300,1.534794932549992,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49400,1.5376716456509874,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49500,1.5401373997375547,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49600,1.541507263118981,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49700,1.5435620581911205,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49800,1.5458908259395452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49900,1.547808634673542,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50000,1.550000416083824,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50100,1.5523291838322488,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50200,1.5542469925662457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50300,1.5563017876383851,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50400,1.5583565827105246,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50500,1.5602743914445214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50600,1.5626031591929461,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50700,1.5642469952506577,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50800,1.5660278176465119,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50900,1.567808640042366,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51000,1.5694524761000777,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51100,1.5715072711722171,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51200,1.573425079906214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51300,1.5761648066690666,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51400,1.578219601741206,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51500,1.5798634377989176,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51600,1.5821922055473423,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51700,1.5842470006194818,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
51800,1.5857538503390507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51900,1.588219604425618,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52000,1.5901374131596149,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52100,1.5924661809080396,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52200,1.5936990579513233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52300,1.59561686668532,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
52400,1.5965757710523185,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52500,1.5987675524626006,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52600,1.6006853611965974,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52700,1.6028771426068795,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52800,1.6046579650027337,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52900,1.606438787398588,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53000,1.6084935824707274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53100,1.6102744048665816,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53200,1.612329199938721,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53300,1.614931940363431,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53400,1.617534680788141,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53500,1.6194524895221378,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53600,1.621233311917992,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53700,1.6236990660045594,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53800,1.6271237244581251,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53900,1.6289045468539793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54000,1.630548382911691,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54100,1.6321922189694025,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54200,1.633836055027114,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54300,1.6360278364373961,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54400,1.637945645171393,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
54500,1.6404113992579603,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54600,1.6415072899631014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54700,1.6436990713733834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54800,1.6452059210929524,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54900,1.6472607161650918,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55000,1.649041538560946,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55100,1.650548388280515,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55200,1.6521922243382265,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55300,1.6538360603959381,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55400,1.6552059237773644,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55500,1.6567127734969334,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55600,1.659041541245358,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55700,1.6604114046267844,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55800,1.6617812680082107,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55900,1.6634251040659223,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56000,1.6643840084329207,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56100,1.6660278444906322,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56200,1.6669867488576307,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56300,1.6684935985771996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56400,1.66904154392977,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56500,1.6712333253400522,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56600,1.6723292160451932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56700,1.6738360657647622,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56800,1.6760278471750443,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56900,1.677260724218328,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57000,1.6802744236574658,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57100,1.682466205067748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57200,1.684247027463602,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57300,1.6864388088738842,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57400,1.6886305902841663,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57500,1.6908223716944484,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57600,1.6927401804284452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57700,1.6941100438098715,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57800,1.695753879867583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57900,1.6975347022634373,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58000,1.7001374426881473,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58100,1.7015073060695736,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
58200,1.7032881284654278,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58300,1.7049319645231393,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58400,1.7060278552282804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58500,1.7073977186097067,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58600,1.7089045683292756,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58700,1.7108223770632724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58800,1.7130141584735545,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58900,1.714657994531266,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59000,1.7153429262219793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59100,1.7179456666466892,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
59200,1.7201374480569713,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59300,1.7223292294672534,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59400,1.7243840245393929,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59500,1.7264388196115323,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59600,1.7282196420073865,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59700,1.7301374507413834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59800,1.7323292321516655,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59900,1.7341100545475197,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60000,1.7363018359578017,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60100,1.7379456720155133,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60200,1.738767590044369,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60300,1.7408223851165086,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60400,1.7426032075123628,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60500,1.7449319752607875,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60600,1.7482196473762106,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60700,1.7500004697720648,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60800,1.7524662238586322,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60900,1.7545210189307716,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61000,1.7563018413266258,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61100,1.7578086910461947,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61200,1.7594525271039063,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61300,1.7613703358379031,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61400,1.7627401992193295,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61500,1.7646580079533263,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61600,1.7660278713347526,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61700,1.7675347210543215,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61800,1.769589516126461,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61900,1.7723292428893136,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62000,1.7741100652851678,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62100,1.7760278740191646,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62200,1.7772607510624483,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62300,1.7791785597964451,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62400,1.7815073275448698,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62500,1.783288149940724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62600,1.7857539040272914,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62700,1.7868497947324324,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62800,1.7890415761427145,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62900,1.7909593848767114,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63000,1.792603220934423,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63100,1.7943840433302771,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63200,1.7965758247405592,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63300,1.7982196607982708,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63400,1.8004114422085529,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63500,1.8016443192518365,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63600,1.8031511689714055,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63700,1.8049319913672597,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63800,1.8057539093961155,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63900,1.8068498001012565,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64000,1.8082196634826828,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64100,1.810000485878537,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64200,1.8113703492599633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64300,1.8131511716558175,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64400,1.814795007713529,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64500,1.8168498027856685,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64600,1.8176717208145243,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64700,1.8205484339155196,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64800,1.8217813109588032,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64900,1.8232881606783722,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65000,1.825616928426797,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65100,1.8275347371607937,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65200,1.829315559556648,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65300,1.8310963819525021,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65400,1.8327402180102137,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65500,1.8346580267442105,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65600,1.836301862801922,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65700,1.8368498081544926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65800,1.8391785759029173,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65900,1.8405484392843436,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66000,1.8420552890039126,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66100,1.8435621387234815,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
66200,1.84452104309048,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
66300,1.8464388518244768,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66400,1.84712378351519,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66500,1.8486306332347588,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66600,1.8506854283068983,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66700,1.8527402233790378,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66800,1.8542470730986067,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66900,1.8557539228181756,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67000,1.8575347452140298,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67100,1.8589046085954561,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67200,1.860411458315025,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67300,1.8621922807108793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67400,1.8639731031067335,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67500,1.8654799528263024,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67600,1.867123788884014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67700,1.8683566659272977,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67800,1.8694525566324387,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67900,1.871233379028293,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68000,1.8726032424097192,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68100,1.8743840648055734,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68200,1.875616941848857,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68300,1.8780826959354244,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68400,1.8795895456549934,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68500,1.8817813270652755,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68600,1.8835621494611297,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68700,1.8852059855188412,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68800,1.8873977669291233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68900,1.8887676303105496,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69000,1.8900005073538333,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69100,1.8915073570734022,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69200,1.8931511931311138,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69300,1.8942470838362548,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69400,1.894932015526968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69500,1.896438865246537,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69600,1.8979457149661059,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69700,1.8994525646856748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69800,1.9021922914485274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69900,1.903425168491811,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69999,1.9056169499020932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
0,0.0012392982778839246,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
100,0.09914386223071399,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
200,0.193020706780422,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
300,0.28379930563542044,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
400,0.37550737819883184,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
500,0.4780593106937277,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
600,0.5737951026602602,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
700,0.6679817717794374,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
800,0.7621684408986146,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
900,0.8585238820040889,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
1000,0.9418666911917813,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
1100,1.0335747637551913,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
1200,1.117847046651299,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
1300,1.200880031269523,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
1400,1.2938274021108183,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
1500,1.3756210884511582,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
1600,1.4623719679030338,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
1700,1.5454049525212576,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
1800,1.638042498793082,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
1900,1.7198361851334218,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
2000,1.7818010990276187,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
2100,1.8685519784794944,PMW,0.0,0,0.0,PMW,,,NoCuts,
2200,1.9333053134989302,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
2300,2.001156894213076,PMW,0.0,0,0.0,PMW,,,NoCuts,
2400,2.0708674223440435,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
2500,2.1303537396824725,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
2600,2.2034723380776238,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
2700,2.2617193571381686,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
2800,2.3174877796429465,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
2900,2.369228482744601,PMW,0.0,0,0.0,PMW,,,NoCuts,
3000,2.417870940151545,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
3100,2.4885109419909255,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
3200,2.5414909433704644,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
3300,2.60345585726466,PMW,0.0,0,0.0,PMW,,,NoCuts,
3400,2.650859016393722,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
3500,2.6964032281059573,PMW,0.0,0,0.0,PMW,,,NoCuts,
3600,2.7298642816088257,PMW,0.0,0,0.0,PMW,,,NoCuts,
3700,2.7809853355715384,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
3800,2.8141365645049348,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
3900,2.855033407675109,PMW,0.0,0,0.0,PMW,,,NoCuts,
4000,2.8962400754147515,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
4100,2.9272225323618524,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
4200,2.9616130595731334,PMW,0.0,0,0.0,PMW,,,NoCuts,
4300,2.990116919964466,PMW,0.0,0,0.0,PMW,,,NoCuts,
4400,3.0338021842598777,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
4500,3.063235518359625,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
4600,3.0858527119310093,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
4700,3.1131172740444577,PMW,0.0,0,0.0012392982778839246,PMW,,,NoCuts,
4800,3.1400720115884355,PMW,0.0,0,0.0,PMW,,,NoCuts,
4900,3.1614499068819355,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
5000,3.1760116616470726,PMW,0.0,0,0.0,PMW,,,NoCuts,
5100,3.197079732371101,PMW,0.0,0,0.0,PMW,,,NoCuts,
5200,3.216908504817247,PMW,0.0,0,0.0,PMW,,,NoCuts,
5300,3.234568505277095,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
5400,3.2578053479874227,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
5500,3.2701983307662643,PMW,0.0,0,0.0,PMW,,,NoCuts,
5600,3.292505699768176,PMW,0.0,0,0.0,PMW,,,NoCuts,
5700,3.2962235946018286,PMW,0.0,0,0.0,PMW,,,NoCuts,
5800,3.3123344722143218,PMW,0.0,0,0.0,PMW,,,NoCuts,
5900,3.327206051548931,PMW,0.0,0,0.0,PMW,,,NoCuts,
6000,3.343316929161425,PMW,0.0,0,0.0,PMW,,,NoCuts,
6100,3.35694921021815,PMW,0.0,0,0.0,PMW,,,NoCuts,
6200,3.371820789552759,PMW,0.0,0,0.0,PMW,,,NoCuts,
6300,3.3755386843864117,PMW,0.0,0,0.0,PMW,,,NoCuts,
6400,3.384213772331601,PMW,0.0,0,0.0,PMW,,,NoCuts,
6500,3.39288886027679,PMW,0.0,0,0.0,PMW,,,NoCuts,
6600,3.4102390361671677,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
6700,3.42015342239024,PMW,0.0,0,0.0,PMW,,,NoCuts,
6800,3.4387428965585003,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
6900,3.444939387947921,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
7000,3.4598109672825306,PMW,0.0,0,0.0,PMW,,,NoCuts,
7100,3.4684860552277197,PMW,0.0,0,0.0,PMW,,,NoCuts,
7200,3.4762316694644952,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
7300,3.4796397397286767,PMW,0.0,0,0.0,PMW,,,NoCuts,
7400,3.485836231118097,PMW,0.0,0,0.0,PMW,,,NoCuts,
7500,3.4907934242296332,PMW,0.0,0,0.0,PMW,,,NoCuts,
7600,3.498229213896938,PMW,0.0,0,0.0,PMW,,,NoCuts,
7700,3.5044257052863585,PMW,0.0,0,0.0,PMW,,,NoCuts,
7800,3.5106221966757793,PMW,0.0,0,0.0,PMW,,,NoCuts,
7900,3.5192972846209685,PMW,0.0,0,0.0,PMW,,,NoCuts,
8000,3.5267330742882725,PMW,0.0,0,0.0,PMW,,,NoCuts,
8100,3.536647460511346,PMW,0.0,0,0.0,PMW,,,NoCuts,
8200,3.545632373026005,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
8300,3.5539976364017227,PMW,0.0,0,0.0,PMW,,,NoCuts,
8400,3.5626727243469114,PMW,0.0,0,0.0,PMW,,,NoCuts,
8500,3.5688692157363318,PMW,0.0,0,0.0,PMW,,,NoCuts,
8600,3.5713478122921,PMW,0.0,0,0.0,PMW,,,NoCuts,
8700,3.5763050054036363,PMW,0.0,0,0.0,PMW,,,NoCuts,
8800,3.586219391626709,PMW,0.0,0,0.0,PMW,,,NoCuts,
8900,3.586219391626709,PMW,0.0,0,0.0,PMW,,,NoCuts,
9000,3.5986123744055503,PMW,0.0,0,0.0,PMW,,,NoCuts,
9100,3.606357988642326,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
9200,3.6122446554622756,PMW,0.0,0,0.0,PMW,,,NoCuts,
9300,3.614723252018044,PMW,0.0,0,0.0,PMW,,,NoCuts,
9400,3.6209197434074647,PMW,0.0,0,0.0,PMW,,,NoCuts,
9500,3.6283555330747697,PMW,0.0,0,0.0,PMW,,,NoCuts,
9600,3.632073427908422,PMW,0.0,0,0.0,PMW,,,NoCuts,
9700,3.6345520244641905,PMW,0.0,0,0.0,PMW,,,NoCuts,
9800,3.6345520244641905,PMW,0.0,0,0.0,PMW,,,NoCuts,
9900,3.638269919297843,PMW,0.0,0,0.0,PMW,,,NoCuts,
10000,3.638269919297843,PMW,0.0,0,0.0,PMW,,,NoCuts,
10100,3.638269919297843,PMW,0.0,0,0.0,PMW,,,NoCuts,
10200,3.638269919297843,PMW,0.0,0,0.0,PMW,,,NoCuts,
10300,3.638269919297843,PMW,0.0,0,0.0,PMW,,,NoCuts,
10400,3.638269919297843,PMW,0.0,0,0.0,PMW,,,NoCuts,
10500,3.6432271124093796,PMW,0.0,0,0.0,PMW,,,NoCuts,
10600,3.6444664106872637,PMW,0.0,0,0.0,PMW,,,NoCuts,
10700,3.6444664106872637,PMW,0.0,0,0.0,PMW,,,NoCuts,
10800,3.6494236037988,PMW,0.0,0,0.0,PMW,,,NoCuts,
10900,3.6543807969103366,PMW,0.0,0,0.0,PMW,,,NoCuts,
11000,3.6630558848555252,PMW,0.0,0,0.0,PMW,,,NoCuts,
11100,3.6667737796891777,PMW,0.0,0,0.0,PMW,,,NoCuts,
11200,3.6704916745228298,PMW,0.0,0,0.0,PMW,,,NoCuts,
11300,3.671730972800714,PMW,0.0,0,0.0,PMW,,,NoCuts,
11400,3.6754488676343664,PMW,0.0,0,0.0,PMW,,,NoCuts,
11500,3.680406060745903,PMW,0.0,0,0.0,PMW,,,NoCuts,
11600,3.686602552135324,PMW,0.0,0,0.0,PMW,,,NoCuts,
11700,3.6903204469689763,PMW,0.0,0,0.0,PMW,,,NoCuts,
11800,3.6927990435247446,PMW,0.0,0,0.0,PMW,,,NoCuts,
11900,3.694038341802629,PMW,0.0,0,0.0,PMW,,,NoCuts,
12000,3.695277640080513,PMW,0.0,0,0.0,PMW,,,NoCuts,
12100,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12200,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12300,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12400,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12500,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12600,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12700,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12800,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
12900,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
13000,3.696516938358397,PMW,0.0,0,0.0,PMW,,,NoCuts,
13100,3.6989955349141654,PMW,0.0,0,0.0,PMW,,,NoCuts,
13200,3.7002348331920496,PMW,0.0,0,0.0,PMW,,,NoCuts,
13300,3.702713429747818,PMW,0.0,0,0.0,PMW,,,NoCuts,
13400,3.703952728025702,PMW,0.0,0,0.0,PMW,,,NoCuts,
13500,3.7064313245814704,PMW,0.0,0,0.0,PMW,,,NoCuts,
13600,3.7076706228593546,PMW,0.0,0,0.0,PMW,,,NoCuts,
13700,3.710149219415123,PMW,0.0,0,0.0,PMW,,,NoCuts,
13800,3.711388517693007,PMW,0.0,0,0.0,PMW,,,NoCuts,
13900,3.712627815970891,PMW,0.0,0,0.0,PMW,,,NoCuts,
14000,3.7151064125266595,PMW,0.0,0,0.0,PMW,,,NoCuts,
14100,3.7151064125266595,PMW,0.0,0,0.0,PMW,,,NoCuts,
14200,3.7163457108045437,PMW,0.0,0,0.0,PMW,,,NoCuts,
14300,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
14400,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
14500,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
14600,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
14700,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
14800,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
14900,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
15000,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
15100,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
15200,3.7213029039160803,PMW,0.0,0,0.0,PMW,,,NoCuts,
15300,3.7225422021939645,PMW,0.0,0,0.0,PMW,,,NoCuts,
15400,3.7237815004718486,PMW,0.0,0,0.0,PMW,,,NoCuts,
15500,3.725020798749733,PMW,0.0,0,0.0,PMW,,,NoCuts,
15600,3.7287386935833853,PMW,0.0,0,0.0,PMW,,,NoCuts,
15700,3.7312172901391536,PMW,0.0,0,0.0,PMW,,,NoCuts,
15800,3.7312172901391536,PMW,0.0,0,0.0,PMW,,,NoCuts,
15900,3.7324565884170378,PMW,0.0,0,0.0,PMW,,,NoCuts,
16000,3.7324565884170378,PMW,0.0,0,0.0,PMW,,,NoCuts,
16100,3.7324565884170378,PMW,0.0,0,0.0,PMW,,,NoCuts,
16200,3.7361744832506902,PMW,0.0,0,0.0,PMW,,,NoCuts,
16300,3.7374137815285744,PMW,0.0,0,0.0,PMW,,,NoCuts,
16400,3.7398923780843427,PMW,0.0,0,0.0,PMW,,,NoCuts,
16500,3.7398923780843427,PMW,0.0,0,0.0,PMW,,,NoCuts,
16600,3.7448495711958794,PMW,0.0,0,0.0,PMW,,,NoCuts,
16700,3.7448495711958794,PMW,0.0,0,0.0,PMW,,,NoCuts,
16800,3.749806764307416,PMW,0.0,0,0.0,PMW,,,NoCuts,
16900,3.7535246591410685,PMW,0.0,0,0.0,PMW,,,NoCuts,
17000,3.7547639574189526,PMW,0.0,0,0.0,PMW,,,NoCuts,
17100,3.7547639574189526,PMW,0.0,0,0.0,PMW,,,NoCuts,
17200,3.756003255696837,PMW,0.0,0,0.0,PMW,,,NoCuts,
17300,3.757242553974721,PMW,0.0,0,0.0,PMW,,,NoCuts,
17400,3.758481852252605,PMW,0.0,0,0.0,PMW,,,NoCuts,
17500,3.758481852252605,PMW,0.0,0,0.0,PMW,,,NoCuts,
17600,3.7609604488083734,PMW,0.0,0,0.0,PMW,,,NoCuts,
17700,3.764678343642026,PMW,0.0,0,0.0,PMW,,,NoCuts,
17800,3.764678343642026,PMW,0.0,0,0.0,PMW,,,NoCuts,
17900,3.764678343642026,PMW,0.0,0,0.0,PMW,,,NoCuts,
18000,3.7683962384756784,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
18100,3.7696355367535626,PMW,0.0,0,0.0,PMW,,,NoCuts,
18200,3.7696355367535626,PMW,0.0,0,0.0,PMW,,,NoCuts,
18300,3.7708748350314467,PMW,0.0,0,0.0,PMW,,,NoCuts,
18400,3.7708748350314467,PMW,0.0,0,0.0,PMW,,,NoCuts,
18500,3.772114133309331,PMW,0.0,0,0.0,PMW,,,NoCuts,
18600,3.772114133309331,PMW,0.0,0,0.0,PMW,,,NoCuts,
18700,3.773353431587215,PMW,0.0,0,0.0,PMW,,,NoCuts,
18800,3.773353431587215,PMW,0.0,0,0.0,PMW,,,NoCuts,
18900,3.773353431587215,PMW,0.0,0,0.0,PMW,,,NoCuts,
19000,3.7758320281429834,PMW,0.0,0,0.0,PMW,,,NoCuts,
19100,3.7758320281429834,PMW,0.0,0,0.0,PMW,,,NoCuts,
19200,3.7770713264208675,PMW,0.0,0,0.0,PMW,,,NoCuts,
19300,3.7770713264208675,PMW,0.0,0,0.0,PMW,,,NoCuts,
19400,3.779549922976636,PMW,0.0,0,0.0,PMW,,,NoCuts,
19500,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
19600,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
19700,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
19800,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
19900,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20000,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20100,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20200,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20300,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20400,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20500,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20600,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20700,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20800,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
20900,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
21000,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
21100,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
21200,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
21300,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
21400,3.78078922125452,PMW,0.0,0,0.0,PMW,,,NoCuts,
21500,3.782028519532404,PMW,0.0,0,0.0,PMW,,,NoCuts,
21600,3.7832678178102883,PMW,0.0,0,0.0,PMW,,,NoCuts,
21700,3.7832678178102883,PMW,0.0,0,0.0,PMW,,,NoCuts,
21800,3.7845071160881725,PMW,0.0,0,0.0,PMW,,,NoCuts,
21900,3.7845071160881725,PMW,0.0,0,0.0,PMW,,,NoCuts,
22000,3.786985712643941,PMW,0.0,0,0.0,PMW,,,NoCuts,
22100,3.788225010921825,PMW,0.0,0,0.0,PMW,,,NoCuts,
22200,3.789464309199709,PMW,0.0,0,0.0,PMW,,,NoCuts,
22300,3.7907036074775933,PMW,0.0,0,0.0,PMW,,,NoCuts,
22400,3.7910134320470643,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
22500,3.7931822040333616,PMW,0.0,0,0.0,PMW,,,NoCuts,
22600,3.7931822040333616,PMW,0.0,0,0.0,PMW,,,NoCuts,
22700,3.7931822040333616,PMW,0.0,0,0.0,PMW,,,NoCuts,
22800,3.7944215023112458,PMW,0.0,0,0.0,PMW,,,NoCuts,
22900,3.79566080058913,PMW,0.0,0,0.0,PMW,,,NoCuts,
23000,3.79566080058913,PMW,0.0,0,0.0,PMW,,,NoCuts,
23100,3.796900098867014,PMW,0.0,0,0.0,PMW,,,NoCuts,
23200,3.796900098867014,PMW,0.0,0,0.0,PMW,,,NoCuts,
23300,3.7993786954227824,PMW,0.0,0,0.0,PMW,,,NoCuts,
23400,3.7993786954227824,PMW,0.0,0,0.0,PMW,,,NoCuts,
23500,3.8006179937006666,PMW,0.0,0,0.0,PMW,,,NoCuts,
23600,3.8006179937006666,PMW,0.0,0,0.0,PMW,,,NoCuts,
23700,3.8018572919785507,PMW,0.0,0,0.0,PMW,,,NoCuts,
23800,3.803096590256435,PMW,0.0,0,0.0,PMW,,,NoCuts,
23900,3.803096590256435,PMW,0.0,0,0.0,PMW,,,NoCuts,
24000,3.805575186812203,PMW,0.0,0,0.0,PMW,,,NoCuts,
24100,3.805575186812203,PMW,0.0,0,0.0,PMW,,,NoCuts,
24200,3.8068144850900874,PMW,0.0,0,0.0,PMW,,,NoCuts,
24300,3.8068144850900874,PMW,0.0,0,0.0,PMW,,,NoCuts,
24400,3.8080537833679715,PMW,0.0,0,0.0,PMW,,,NoCuts,
24500,3.8092930816458557,PMW,0.0,0,0.0,PMW,,,NoCuts,
24600,3.8092930816458557,PMW,0.0,0,0.0,PMW,,,NoCuts,
24700,3.8092930816458557,PMW,0.0,0,0.0,PMW,,,NoCuts,
24800,3.8092930816458557,PMW,0.0,0,0.0,PMW,,,NoCuts,
24900,3.81053237992374,PMW,0.0,0,0.0,PMW,,,NoCuts,
25000,3.81053237992374,PMW,0.0,0,0.0,PMW,,,NoCuts,
25100,3.811771678201624,PMW,0.0,0,0.0,PMW,,,NoCuts,
25200,3.811771678201624,PMW,0.0,0,0.0,PMW,,,NoCuts,
25300,3.811771678201624,PMW,0.0,0,0.0,PMW,,,NoCuts,
25400,3.813010976479508,PMW,0.0,0,0.0,PMW,,,NoCuts,
25500,3.8142502747573923,PMW,0.0,0,0.0,PMW,,,NoCuts,
25600,3.8142502747573923,PMW,0.0,0,0.0,PMW,,,NoCuts,
25700,3.8142502747573923,PMW,0.0,0,0.0,PMW,,,NoCuts,
25800,3.8142502747573923,PMW,0.0,0,0.0,PMW,,,NoCuts,
25900,3.8167288713131606,PMW,0.0,0,0.0,PMW,,,NoCuts,
26000,3.819207467868929,PMW,0.0,0,0.0,PMW,,,NoCuts,
26100,3.819207467868929,PMW,0.0,0,0.0,PMW,,,NoCuts,
26200,3.819207467868929,PMW,0.0,0,0.0,PMW,,,NoCuts,
26300,3.819207467868929,PMW,0.0,0,0.0,PMW,,,NoCuts,
26400,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
26500,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
26600,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
26700,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
26800,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
26900,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
27000,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
27100,3.820446766146813,PMW,0.0,0,0.0,PMW,,,NoCuts,
27200,3.8216860644246973,PMW,0.0,0,0.0,PMW,,,NoCuts,
27300,3.8229253627025814,PMW,0.0,0,0.0,PMW,,,NoCuts,
27400,3.8229253627025814,PMW,0.0,0,0.0,PMW,,,NoCuts,
27500,3.8241646609804656,PMW,0.0,0,0.0,PMW,,,NoCuts,
27600,3.8241646609804656,PMW,0.0,0,0.0,PMW,,,NoCuts,
27700,3.8241646609804656,PMW,0.0,0,0.0,PMW,,,NoCuts,
27800,3.8241646609804656,PMW,0.0,0,0.0,PMW,,,NoCuts,
27900,3.8241646609804656,PMW,0.0,0,0.0,PMW,,,NoCuts,
28000,3.8254039592583498,PMW,0.0,0,0.0,PMW,,,NoCuts,
28100,3.8254039592583498,PMW,0.0,0,0.0,PMW,,,NoCuts,
28200,3.8254039592583498,PMW,0.0,0,0.0,PMW,,,NoCuts,
28300,3.8254039592583498,PMW,0.0,0,0.0,PMW,,,NoCuts,
28400,3.826643257536234,PMW,0.0,0,0.0,PMW,,,NoCuts,
28500,3.826643257536234,PMW,0.0,0,0.0,PMW,,,NoCuts,
28600,3.826643257536234,PMW,0.0,0,0.0,PMW,,,NoCuts,
28700,3.827882555814118,PMW,0.0,0,0.0,PMW,,,NoCuts,
28800,3.827882555814118,PMW,0.0,0,0.0,PMW,,,NoCuts,
28900,3.827882555814118,PMW,0.0,0,0.0,PMW,,,NoCuts,
29000,3.8303611523698864,PMW,0.0,0,0.0,PMW,,,NoCuts,
29100,3.8316004506477706,PMW,0.0,0,0.0,PMW,,,NoCuts,
29200,3.8316004506477706,PMW,0.0,0,0.0,PMW,,,NoCuts,
29300,3.8328397489256547,PMW,0.0,0,0.0,PMW,,,NoCuts,
29400,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
29500,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
29600,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
29700,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
29800,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
29900,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30000,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30100,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30200,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30300,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30400,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30500,3.835318345481423,PMW,0.0,0,0.0,PMW,,,NoCuts,
30600,3.836557643759307,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
30700,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
30800,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
30900,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31000,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31100,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31200,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31300,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31400,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31500,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31600,3.836557643759307,PMW,0.0,0,0.0,PMW,,,NoCuts,
31700,3.8377969420371914,PMW,0.0,0,0.0,PMW,,,NoCuts,
31800,3.8377969420371914,PMW,0.0,0,0.0,PMW,,,NoCuts,
31900,3.8377969420371914,PMW,0.0,0,0.0,PMW,,,NoCuts,
32000,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32100,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32200,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32300,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32400,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32500,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32600,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32700,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32800,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
32900,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33000,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33100,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33200,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33300,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33400,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33500,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33600,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33700,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33800,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
33900,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34000,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34100,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34200,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34300,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34400,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34500,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34600,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34700,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34800,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
34900,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35000,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35100,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35200,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35300,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35400,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35500,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35600,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35700,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35800,3.8390362403150755,PMW,0.0,0,0.0,PMW,,,NoCuts,
35900,3.841514836870844,PMW,0.0,0,0.0,PMW,,,NoCuts,
36000,3.842754135148728,PMW,0.0,0,0.0,PMW,,,NoCuts,
36100,3.842754135148728,PMW,0.0,0,0.0,PMW,,,NoCuts,
36200,3.843993433426612,PMW,0.0,0,0.0,PMW,,,NoCuts,
36300,3.843993433426612,PMW,0.0,0,0.0,PMW,,,NoCuts,
36400,3.843993433426612,PMW,0.0,0,0.0,PMW,,,NoCuts,
36500,3.843993433426612,PMW,0.0,0,0.0,PMW,,,NoCuts,
36600,3.8464720299823805,PMW,0.0,0,0.0,PMW,,,NoCuts,
36700,3.848950626538149,PMW,0.0,0,0.0,PMW,,,NoCuts,
36800,3.848950626538149,PMW,0.0,0,0.0,PMW,,,NoCuts,
36900,3.848950626538149,PMW,0.0,0,0.0,PMW,,,NoCuts,
37000,3.850189924816033,PMW,0.0,0,0.0,PMW,,,NoCuts,
37100,3.850189924816033,PMW,0.0,0,0.0,PMW,,,NoCuts,
37200,3.850189924816033,PMW,0.0,0,0.0,PMW,,,NoCuts,
37300,3.851429223093917,PMW,0.0,0,0.0,PMW,,,NoCuts,
37400,3.851429223093917,PMW,0.0,0,0.0,PMW,,,NoCuts,
37500,3.8539078196496854,PMW,0.0,0,0.0,PMW,,,NoCuts,
37600,3.8539078196496854,PMW,0.0,0,0.0,PMW,,,NoCuts,
37700,3.8539078196496854,PMW,0.0,0,0.0,PMW,,,NoCuts,
37800,3.8539078196496854,PMW,0.0,0,0.0,PMW,,,NoCuts,
37900,3.8539078196496854,PMW,0.0,0,0.0,PMW,,,NoCuts,
38000,3.8551471179275696,PMW,0.0,0,0.0,PMW,,,NoCuts,
38100,3.8551471179275696,PMW,0.0,0,0.0,PMW,,,NoCuts,
38200,3.8551471179275696,PMW,0.0,0,0.0,PMW,,,NoCuts,
38300,3.8551471179275696,PMW,0.0,0,0.0,PMW,,,NoCuts,
38400,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
38500,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
38600,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
38700,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
38800,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
38900,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39000,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39100,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39200,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39300,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39400,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39500,3.857625714483338,PMW,0.0,0,0.0,PMW,,,NoCuts,
39600,3.858865012761222,PMW,0.0,0,0.0,PMW,,,NoCuts,
39700,3.858865012761222,PMW,0.0,0,0.0,PMW,,,NoCuts,
39800,3.858865012761222,PMW,0.0,0,0.0,PMW,,,NoCuts,
39900,3.858865012761222,PMW,0.0,0,0.0,PMW,,,NoCuts,
40000,3.858865012761222,PMW,0.0,0,0.0,PMW,,,NoCuts,
40100,3.858865012761222,PMW,0.0,0,0.0,PMW,,,NoCuts,
40200,3.8601043110391062,PMW,0.0,0,0.0,PMW,,,NoCuts,
40300,3.8625829075948745,PMW,0.0,0,0.0,PMW,,,NoCuts,
40400,3.8625829075948745,PMW,0.0,0,0.0,PMW,,,NoCuts,
40500,3.8638222058727587,PMW,0.0,0,0.0,PMW,,,NoCuts,
40600,3.865061504150643,PMW,0.0,0,0.0,PMW,,,NoCuts,
40700,3.865061504150643,PMW,0.0,0,0.0,PMW,,,NoCuts,
40800,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
40900,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41000,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41100,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41200,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41300,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41400,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41500,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41600,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41700,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41800,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
41900,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
42000,3.866300802428527,PMW,0.0,0,0.0,PMW,,,NoCuts,
42100,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42200,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42300,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42400,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42500,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42600,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42700,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42800,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
42900,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
43000,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
43100,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
43200,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
43300,3.8687793989842953,PMW,0.0,0,0.0,PMW,,,NoCuts,
43400,3.8712579955400637,PMW,0.0,0,0.0,PMW,,,NoCuts,
43500,3.8712579955400637,PMW,0.0,0,0.0,PMW,,,NoCuts,
43600,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
43700,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
43800,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
43900,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
44000,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
44100,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
44200,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
44300,3.873736592095832,PMW,0.0,0,0.0,PMW,,,NoCuts,
44400,3.874975890373716,PMW,0.0,0,0.0,PMW,,,NoCuts,
44500,3.874975890373716,PMW,0.0,0,0.0,PMW,,,NoCuts,
44600,3.8762151886516003,PMW,0.0,0,0.0,PMW,,,NoCuts,
44700,3.8762151886516003,PMW,0.0,0,0.0,PMW,,,NoCuts,
44800,3.8762151886516003,PMW,0.0,0,0.0,PMW,,,NoCuts,
44900,3.8762151886516003,PMW,0.0,0,0.0,PMW,,,NoCuts,
45000,3.8762151886516003,PMW,0.0,0,0.0,PMW,,,NoCuts,
45100,3.8786937852073686,PMW,0.0,0,0.0,PMW,,,NoCuts,
45200,3.8786937852073686,PMW,0.0,0,0.0,PMW,,,NoCuts,
45300,3.881482206332608,PMW,0.0,0,0.00030982456947098116,PMW,,,NoCuts,
45400,3.882411680041021,PMW,0.0,0,0.0,PMW,,,NoCuts,
45500,3.882411680041021,PMW,0.0,0,0.0,PMW,,,NoCuts,
45600,3.882411680041021,PMW,0.0,0,0.0,PMW,,,NoCuts,
45700,3.8836509783189053,PMW,0.0,0,0.0,PMW,,,NoCuts,
45800,3.8836509783189053,PMW,0.0,0,0.0,PMW,,,NoCuts,
45900,3.8836509783189053,PMW,0.0,0,0.0,PMW,,,NoCuts,
46000,3.8836509783189053,PMW,0.0,0,0.0,PMW,,,NoCuts,
46100,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46200,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46300,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46400,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46500,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46600,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46700,3.8848902765967894,PMW,0.0,0,0.0,PMW,,,NoCuts,
46800,3.888608171430442,PMW,0.0,0,0.0,PMW,,,NoCuts,
46900,3.888608171430442,PMW,0.0,0,0.0,PMW,,,NoCuts,
47000,3.888608171430442,PMW,0.0,0,0.0,PMW,,,NoCuts,
47100,3.888608171430442,PMW,0.0,0,0.0,PMW,,,NoCuts,
47200,3.889847469708326,PMW,0.0,0,0.0,PMW,,,NoCuts,
47300,3.889847469708326,PMW,0.0,0,0.0,PMW,,,NoCuts,
47400,3.889847469708326,PMW,0.0,0,0.0,PMW,,,NoCuts,
47500,3.8910867679862102,PMW,0.0,0,0.0,PMW,,,NoCuts,
47600,3.8910867679862102,PMW,0.0,0,0.0,PMW,,,NoCuts,
47700,3.8910867679862102,PMW,0.0,0,0.0,PMW,,,NoCuts,
47800,3.8910867679862102,PMW,0.0,0,0.0,PMW,,,NoCuts,
47900,3.8910867679862102,PMW,0.0,0,0.0,PMW,,,NoCuts,
48000,3.8910867679862102,PMW,0.0,0,0.0,PMW,,,NoCuts,
48100,3.8923260662640944,PMW,0.0,0,0.0,PMW,,,NoCuts,
48200,3.8935653645419785,PMW,0.0,0,0.0,PMW,,,NoCuts,
48300,3.8948046628198627,PMW,0.0,0,0.0,PMW,,,NoCuts,
48400,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
48500,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
48600,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
48700,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
48800,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
48900,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
49000,3.896043961097747,PMW,0.0,0,0.0,PMW,,,NoCuts,
49100,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49200,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49300,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49400,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49500,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49600,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49700,3.897283259375631,PMW,0.0,0,0.0,PMW,,,NoCuts,
49800,3.8997618559313993,PMW,0.0,0,0.0,PMW,,,NoCuts,
49900,3.8997618559313993,PMW,0.0,0,0.0,PMW,,,NoCuts,
50000,3.8997618559313993,PMW,0.0,0,0.0,PMW,,,NoCuts,
50100,3.8997618559313993,PMW,0.0,0,0.0,PMW,,,NoCuts,
50200,3.8997618559313993,PMW,0.0,0,0.0,PMW,,,NoCuts,
50300,3.9022404524871677,PMW,0.0,0,0.0,PMW,,,NoCuts,
50400,3.9022404524871677,PMW,0.0,0,0.0,PMW,,,NoCuts,
50500,3.9022404524871677,PMW,0.0,0,0.0,PMW,,,NoCuts,
50600,3.9022404524871677,PMW,0.0,0,0.0,PMW,,,NoCuts,
50700,3.9022404524871677,PMW,0.0,0,0.0,PMW,,,NoCuts,
50800,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
50900,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51000,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51100,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51200,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51300,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51400,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51500,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51600,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51700,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51800,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
51900,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52000,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52100,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52200,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52300,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52400,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52500,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52600,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52700,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52800,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
52900,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53000,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53100,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53200,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53300,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53400,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53500,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53600,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53700,3.903479750765052,PMW,0.0,0,0.0,PMW,,,NoCuts,
53800,3.904719049042936,PMW,0.0,0,0.0,PMW,,,NoCuts,
53900,3.904719049042936,PMW,0.0,0,0.0,PMW,,,NoCuts,
54000,3.904719049042936,PMW,0.0,0,0.0,PMW,,,NoCuts,
54100,3.90595834732082,PMW,0.0,0,0.0,PMW,,,NoCuts,
54200,3.90595834732082,PMW,0.0,0,0.0,PMW,,,NoCuts,
54300,3.90595834732082,PMW,0.0,0,0.0,PMW,,,NoCuts,
54400,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
54500,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
54600,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
54700,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
54800,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
54900,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
55000,3.9071976455987043,PMW,0.0,0,0.0,PMW,,,NoCuts,
55100,3.9084369438765885,PMW,0.0,0,0.0,PMW,,,NoCuts,
55200,3.9096762421544726,PMW,0.0,0,0.0,PMW,,,NoCuts,
55300,3.9096762421544726,PMW,0.0,0,0.0,PMW,,,NoCuts,
55400,3.9096762421544726,PMW,0.0,0,0.0,PMW,,,NoCuts,
55500,3.9096762421544726,PMW,0.0,0,0.0,PMW,,,NoCuts,
55600,3.910915540432357,PMW,0.0,0,0.0,PMW,,,NoCuts,
55700,3.910915540432357,PMW,0.0,0,0.0,PMW,,,NoCuts,
55800,3.910915540432357,PMW,0.0,0,0.0,PMW,,,NoCuts,
55900,3.910915540432357,PMW,0.0,0,0.0,PMW,,,NoCuts,
56000,3.910915540432357,PMW,0.0,0,0.0,PMW,,,NoCuts,
56100,3.910915540432357,PMW,0.0,0,0.0,PMW,,,NoCuts,
56200,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56300,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56400,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56500,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56600,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56700,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56800,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
56900,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
57000,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
57100,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
57200,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
57300,3.912154838710241,PMW,0.0,0,0.0,PMW,,,NoCuts,
57400,3.913394136988125,PMW,0.0,0,0.0009294737084129434,PMW,,,NoCuts,
57500,3.9146334352660093,PMW,0.0,0,0.0,PMW,,,NoCuts,
57600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
57700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
57800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
57900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58500,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
58900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59500,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
59900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60500,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
60900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61500,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
61900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62500,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
62900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63500,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63600,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63700,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63800,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
63900,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
64000,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
64100,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
64200,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
64300,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
64400,3.9158727335438934,PMW,0.0,0,0.0,PMW,,,NoCuts,
64500,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
64600,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
64700,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
64800,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
64900,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
65000,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
65100,3.9171120318217776,PMW,0.0,0,0.0,PMW,,,NoCuts,
65200,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65300,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65400,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65500,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65600,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65700,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65800,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
65900,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66000,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66100,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66200,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66300,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66400,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66500,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66600,3.919590628377546,PMW,0.0,0,0.0,PMW,,,NoCuts,
66700,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
66800,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
66900,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67000,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67100,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67200,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67300,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67400,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67500,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67600,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67700,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67800,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
67900,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68000,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68100,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68200,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68300,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68400,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68500,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68600,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68700,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68800,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
68900,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69000,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69100,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69200,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69300,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69400,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69500,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69600,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69700,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69800,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69900,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
69999,3.92082992665543,PMW,0.0,0,0.0,PMW,,,NoCuts,
0,0.0012392982778839246,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
100,0.11153684500955319,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
200,0.21935579518545564,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
300,0.3370891315844297,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
400,0.4486259765939841,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
500,0.5499386108109947,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
600,0.6481529993332946,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
700,0.7460575632861237,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
800,0.8427228289610689,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
900,0.9390782700665433,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
1000,1.0236603775321202,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
1100,1.0992575724830405,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
1200,1.1807414342539093,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
1300,1.266253015427901,PMW,1.0,0,0.0,PMW,,,NoCuts,
1400,1.3533137194492477,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
1500,1.4227144230107482,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
1600,1.506676881337385,PMW,1.0,0,0.0,PMW,,,NoCuts,
1700,1.5825839008577762,PMW,1.0,0,0.0012392982778839246,PMW,,,NoCuts,
1800,1.665307060906529,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
1900,1.7347077644680295,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
2000,1.8028691697516461,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
2100,1.8614260133816622,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
2200,1.9292775940958078,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
2300,1.9903130342815918,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
2400,2.054446720162085,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
2500,2.112693739222632,PMW,1.0,0,0.0,PMW,,,NoCuts,
2600,2.1638147931853453,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
2700,2.227948479065839,PMW,1.0,0,0.0,PMW,,,NoCuts,
2800,2.279999006736966,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
2900,2.3249235693102612,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
3000,2.3853393603571043,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
3100,2.438629186306116,PMW,1.0,0,0.0,PMW,,,NoCuts,
3200,2.4919190122551274,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
3300,2.531576557147417,PMW,1.0,0,0.0,PMW,,,NoCuts,
3400,2.5802190145543626,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
3500,2.623594454280303,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
3600,2.6654207711588898,PMW,1.0,0,0.0,PMW,,,NoCuts,
3700,2.710035509162713,PMW,1.0,0,0.0,PMW,,,NoCuts,
3800,2.7373000712761617,PMW,1.0,0,0.0,PMW,,,NoCuts,
3900,2.7695218265011476,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
4000,2.8017435817261322,PMW,1.0,0,0.0,PMW,,,NoCuts,
4100,2.8314867403953485,PMW,1.0,0,0.0,PMW,,,NoCuts,
4200,2.8702148115792236,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
4300,2.9033660405126236,PMW,1.0,0,0.0,PMW,,,NoCuts,
4400,2.929391304348188,PMW,1.0,0,0.0,PMW,,,NoCuts,
4500,2.9640916561289385,PMW,1.0,0,0.0,PMW,,,NoCuts,
4600,2.9978625342012797,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
4700,3.0297744648567946,PMW,1.0,0,0.0,PMW,,,NoCuts,
4800,3.059517623526012,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
4900,3.0905000804731126,PMW,1.0,0,0.0,PMW,,,NoCuts,
5000,3.111568151197143,PMW,1.0,0,0.0,PMW,,,NoCuts,
5100,3.132636221921173,PMW,1.0,0,0.0,PMW,,,NoCuts,
5200,3.1561828892009713,PMW,1.0,0,0.0,PMW,,,NoCuts,
5300,3.1760116616471166,PMW,1.0,0,0.0,PMW,,,NoCuts,
5400,3.2020369254826817,PMW,1.0,0,0.0,PMW,,,NoCuts,
5500,3.2181478030951745,PMW,1.0,0,0.0,PMW,,,NoCuts,
5600,3.247890961764392,PMW,1.0,0,0.0,PMW,,,NoCuts,
5700,3.272676927322073,PMW,1.0,0,0.0,PMW,,,NoCuts,
5800,3.2912664014903346,PMW,1.0,0,0.0,PMW,,,NoCuts,
5900,3.3135737704922485,PMW,1.0,0,0.0,PMW,,,NoCuts,
6000,3.3358811394941617,PMW,1.0,0,0.0,PMW,,,NoCuts,
6100,3.353231315384539,PMW,1.0,0,0.0,PMW,,,NoCuts,
6200,3.369342192997032,PMW,1.0,0,0.0,PMW,,,NoCuts,
6300,3.380495877497989,PMW,1.0,0,0.0,PMW,,,NoCuts,
6400,3.3941281585547145,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
6500,3.4127176327229765,PMW,1.0,0,0.0,PMW,,,NoCuts,
6600,3.425420440071289,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
6700,3.441531317683783,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
6800,3.468486055227762,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
6900,3.4858362311181397,PMW,1.0,0,0.0,PMW,,,NoCuts,
7000,3.4994685121748654,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
7100,3.5146499160789455,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
7200,3.530450969121968,PMW,1.0,0,0.0,PMW,,,NoCuts,
7300,3.5428439519008093,PMW,1.0,0,0.0,PMW,,,NoCuts,
7400,3.5465618467344617,PMW,1.0,0,0.0,PMW,,,NoCuts,
7500,3.5539976364017662,PMW,1.0,0,0.0,PMW,,,NoCuts,
7600,3.567629917458492,PMW,1.0,0,0.0,PMW,,,NoCuts,
7700,3.5763050054036807,PMW,1.0,0,0.0,PMW,,,NoCuts,
7800,3.584980093348869,PMW,1.0,0,0.0,PMW,,,NoCuts,
7900,3.5911765847382897,PMW,1.0,0,0.0,PMW,,,NoCuts,
8000,3.5961337778498264,PMW,1.0,0,0.0,PMW,,,NoCuts,
8100,3.602640093808718,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
8200,3.6134839537402046,PMW,1.0,0,0.0,PMW,,,NoCuts,
8300,3.6184411468517412,PMW,1.0,0,0.0,PMW,,,NoCuts,
8400,3.6295948313526982,PMW,1.0,0,0.0,PMW,,,NoCuts,
8500,3.635791322742119,PMW,1.0,0,0.0,PMW,,,NoCuts,
8600,3.643227112409424,PMW,1.0,0,0.0,PMW,,,NoCuts,
8700,3.650662902076729,PMW,1.0,0,0.0,PMW,,,NoCuts,
8800,3.655620095188265,PMW,1.0,0,0.0,PMW,,,NoCuts,
8900,3.664295183133454,PMW,1.0,0,0.0,PMW,,,NoCuts,
9000,3.6680130779671063,PMW,1.0,0,0.0,PMW,,,NoCuts,
9100,3.6704916745228746,PMW,1.0,0,0.0,PMW,,,NoCuts,
9200,3.675448867634411,PMW,1.0,0,0.0,PMW,,,NoCuts,
9300,3.6828846573017153,PMW,1.0,0,0.0,PMW,,,NoCuts,
9400,3.689081148691136,PMW,1.0,0,0.0,PMW,,,NoCuts,
9500,3.6965169383584406,PMW,1.0,0,0.0,PMW,,,NoCuts,
9600,3.7027134297478614,PMW,1.0,0,0.0,PMW,,,NoCuts,
9700,3.7076706228593976,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
9800,3.710149219415166,PMW,1.0,0,0.0,PMW,,,NoCuts,
9900,3.712627815970934,PMW,1.0,0,0.0,PMW,,,NoCuts,
10000,3.7188243073603546,PMW,1.0,0,0.0,PMW,,,NoCuts,
10100,3.721302903916123,PMW,1.0,0,0.0,PMW,,,NoCuts,
10200,3.725020798749775,PMW,1.0,0,0.0,PMW,,,NoCuts,
10300,3.7287386935834275,PMW,1.0,0,0.0,PMW,,,NoCuts,
10400,3.7287386935834275,PMW,1.0,0,0.0,PMW,,,NoCuts,
10500,3.731217290139196,PMW,1.0,0,0.0,PMW,,,NoCuts,
10600,3.7349351849728483,PMW,1.0,0,0.0,PMW,,,NoCuts,
10700,3.7349351849728483,PMW,1.0,0,0.0,PMW,,,NoCuts,
10800,3.7361744832507324,PMW,1.0,0,0.0,PMW,,,NoCuts,
10900,3.7386530798065007,PMW,1.0,0,0.0,PMW,,,NoCuts,
11000,3.739892378084385,PMW,1.0,0,0.0,PMW,,,NoCuts,
11100,3.7460888694738057,PMW,1.0,0,0.0,PMW,,,NoCuts,
11200,3.75352465914111,PMW,1.0,0,0.0,PMW,,,NoCuts,
11300,3.75352465914111,PMW,1.0,0,0.0,PMW,,,NoCuts,
11400,3.7560032556968785,PMW,1.0,0,0.0,PMW,,,NoCuts,
11500,3.7572425539747627,PMW,1.0,0,0.0,PMW,,,NoCuts,
11600,3.759721150530531,PMW,1.0,0,0.0,PMW,,,NoCuts,
11700,3.7634390453641835,PMW,1.0,0,0.0,PMW,,,NoCuts,
11800,3.769635536753604,PMW,1.0,0,0.0,PMW,,,NoCuts,
11900,3.772114133309372,PMW,1.0,0,0.0,PMW,,,NoCuts,
12000,3.772114133309372,PMW,1.0,0,0.0,PMW,,,NoCuts,
12100,3.772114133309372,PMW,1.0,0,0.0,PMW,,,NoCuts,
12200,3.772114133309372,PMW,1.0,0,0.0,PMW,,,NoCuts,
12300,3.7745927298651405,PMW,1.0,0,0.0,PMW,,,NoCuts,
12400,3.778310624698793,PMW,1.0,0,0.0,PMW,,,NoCuts,
12500,3.778310624698793,PMW,1.0,0,0.0,PMW,,,NoCuts,
12600,3.7820285195324455,PMW,1.0,0,0.0,PMW,,,NoCuts,
12700,3.7832678178103296,PMW,1.0,0,0.0,PMW,,,NoCuts,
12800,3.786985712643982,PMW,1.0,0,0.0,PMW,,,NoCuts,
12900,3.786985712643982,PMW,1.0,0,0.0,PMW,,,NoCuts,
13000,3.7882250109218663,PMW,1.0,0,0.0,PMW,,,NoCuts,
13100,3.793182204033403,PMW,1.0,0,0.0,PMW,,,NoCuts,
13200,3.7993786954228237,PMW,1.0,0,0.0,PMW,,,NoCuts,
13300,3.801857291978592,PMW,1.0,0,0.0,PMW,,,NoCuts,
13400,3.803096590256476,PMW,1.0,0,0.0,PMW,,,NoCuts,
13500,3.8043358885343603,PMW,1.0,0,0.0,PMW,,,NoCuts,
13600,3.8055751868122445,PMW,1.0,0,0.0,PMW,,,NoCuts,
13700,3.8058850113817155,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
13800,3.808053783368013,PMW,1.0,0,0.0,PMW,,,NoCuts,
13900,3.809293081645897,PMW,1.0,0,0.0,PMW,,,NoCuts,
14000,3.8117716782016653,PMW,1.0,0,0.0,PMW,,,NoCuts,
14100,3.8117716782016653,PMW,1.0,0,0.0,PMW,,,NoCuts,
14200,3.8142502747574336,PMW,1.0,0,0.0,PMW,,,NoCuts,
14300,3.8142502747574336,PMW,1.0,0,0.0,PMW,,,NoCuts,
14400,3.8142502747574336,PMW,1.0,0,0.0,PMW,,,NoCuts,
14500,3.816728871313202,PMW,1.0,0,0.0,PMW,,,NoCuts,
14600,3.817968169591086,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
14700,3.8192074678689703,PMW,1.0,0,0.0,PMW,,,NoCuts,
14800,3.8192074678689703,PMW,1.0,0,0.0,PMW,,,NoCuts,
14900,3.8204467661468544,PMW,1.0,0,0.0,PMW,,,NoCuts,
15000,3.8216860644247386,PMW,1.0,0,0.0,PMW,,,NoCuts,
15100,3.8216860644247386,PMW,1.0,0,0.0,PMW,,,NoCuts,
15200,3.8229253627026227,PMW,1.0,0,0.0,PMW,,,NoCuts,
15300,3.826643257536275,PMW,1.0,0,0.0,PMW,,,NoCuts,
15400,3.826643257536275,PMW,1.0,0,0.0,PMW,,,NoCuts,
15500,3.826643257536275,PMW,1.0,0,0.0,PMW,,,NoCuts,
15600,3.826643257536275,PMW,1.0,0,0.0,PMW,,,NoCuts,
15700,3.826643257536275,PMW,1.0,0,0.0,PMW,,,NoCuts,
15800,3.826643257536275,PMW,1.0,0,0.0,PMW,,,NoCuts,
15900,3.8303611523699277,PMW,1.0,0,0.0,PMW,,,NoCuts,
16000,3.8303611523699277,PMW,1.0,0,0.0,PMW,,,NoCuts,
16100,3.832839748925696,PMW,1.0,0,0.0,PMW,,,NoCuts,
16200,3.832839748925696,PMW,1.0,0,0.0,PMW,,,NoCuts,
16300,3.8377969420372327,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
16400,3.840275538593001,PMW,1.0,0,0.0,PMW,,,NoCuts,
16500,3.8439934334266534,PMW,1.0,0,0.0,PMW,,,NoCuts,
16600,3.8464720299824218,PMW,1.0,0,0.0,PMW,,,NoCuts,
16700,3.8501899248160742,PMW,1.0,0,0.0,PMW,,,NoCuts,
16800,3.8529783459413136,PMW,1.0,0,0.00030982456947098116,PMW,,,NoCuts,
16900,3.856386416205495,PMW,1.0,0,0.0,PMW,,,NoCuts,
17000,3.856386416205495,PMW,1.0,0,0.0,PMW,,,NoCuts,
17100,3.862582907594916,PMW,1.0,0,0.0,PMW,,,NoCuts,
17200,3.865061504150684,PMW,1.0,0,0.0,PMW,,,NoCuts,
17300,3.865061504150684,PMW,1.0,0,0.0,PMW,,,NoCuts,
17400,3.865061504150684,PMW,1.0,0,0.0,PMW,,,NoCuts,
17500,3.8663008024285683,PMW,1.0,0,0.0,PMW,,,NoCuts,
17600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
17700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
17800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
17900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
18900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
19900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
20900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
21900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
22900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
23900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
24900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
25900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
26900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27700,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27800,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
27900,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28000,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28100,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28200,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28300,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28400,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28500,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28600,3.8675401007064525,PMW,1.0,0,0.0,PMW,,,NoCuts,
28700,3.8687793989843366,PMW,1.0,0,0.0,PMW,,,NoCuts,
28800,3.8687793989843366,PMW,1.0,0,0.0,PMW,,,NoCuts,
28900,3.871257995540105,PMW,1.0,0,0.0,PMW,,,NoCuts,
29000,3.871257995540105,PMW,1.0,0,0.0,PMW,,,NoCuts,
29100,3.871257995540105,PMW,1.0,0,0.0,PMW,,,NoCuts,
29200,3.872497293817989,PMW,1.0,0,0.0,PMW,,,NoCuts,
29300,3.872497293817989,PMW,1.0,0,0.0,PMW,,,NoCuts,
29400,3.872497293817989,PMW,1.0,0,0.0,PMW,,,NoCuts,
29500,3.872497293817989,PMW,1.0,0,0.0,PMW,,,NoCuts,
29600,3.872497293817989,PMW,1.0,0,0.0,PMW,,,NoCuts,
29700,3.872497293817989,PMW,1.0,0,0.0,PMW,,,NoCuts,
29800,3.8737365920958733,PMW,1.0,0,0.0,PMW,,,NoCuts,
29900,3.8737365920958733,PMW,1.0,0,0.0,PMW,,,NoCuts,
30000,3.8762151886516416,PMW,1.0,0,0.0,PMW,,,NoCuts,
30100,3.87869378520741,PMW,1.0,0,0.0,PMW,,,NoCuts,
30200,3.87869378520741,PMW,1.0,0,0.0,PMW,,,NoCuts,
30300,3.87869378520741,PMW,1.0,0,0.0,PMW,,,NoCuts,
30400,3.879933083485294,PMW,1.0,0,0.0,PMW,,,NoCuts,
30500,3.8811723817631782,PMW,1.0,0,0.0009294737084129434,PMW,,,NoCuts,
30600,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
30700,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
30800,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
30900,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31000,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31100,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31200,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31300,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31400,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31500,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31600,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31700,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31800,3.8824116800410624,PMW,1.0,0,0.0,PMW,,,NoCuts,
31900,3.8836509783189466,PMW,1.0,0,0.0,PMW,,,NoCuts,
32000,3.887368873152599,PMW,1.0,0,0.0,PMW,,,NoCuts,
32100,3.888608171430483,PMW,1.0,0,0.0,PMW,,,NoCuts,
32200,3.8910867679862515,PMW,1.0,0,0.0,PMW,,,NoCuts,
32300,3.8910867679862515,PMW,1.0,0,0.0,PMW,,,NoCuts,
32400,3.896043961097788,PMW,1.0,0,0.0,PMW,,,NoCuts,
32500,3.896043961097788,PMW,1.0,0,0.0,PMW,,,NoCuts,
32600,3.8985225576535565,PMW,1.0,0,0.0,PMW,,,NoCuts,
32700,3.8997618559314406,PMW,1.0,0,0.0,PMW,,,NoCuts,
32800,3.901001154209325,PMW,1.0,0,0.0,PMW,,,NoCuts,
32900,3.903479750765093,PMW,1.0,0,0.0,PMW,,,NoCuts,
33000,3.903479750765093,PMW,1.0,0,0.0,PMW,,,NoCuts,
33100,3.9059583473208614,PMW,1.0,0,0.0,PMW,,,NoCuts,
33200,3.909676242154514,PMW,1.0,0,0.0,PMW,,,NoCuts,
33300,3.910915540432398,PMW,1.0,0,0.0,PMW,,,NoCuts,
33400,3.9121548387102822,PMW,1.0,0,0.0,PMW,,,NoCuts,
33500,3.9121548387102822,PMW,1.0,0,0.0,PMW,,,NoCuts,
33600,3.9133941369881664,PMW,1.0,0,0.0,PMW,,,NoCuts,
33700,3.9133941369881664,PMW,1.0,0,0.0,PMW,,,NoCuts,
33800,3.9133941369881664,PMW,1.0,0,0.0,PMW,,,NoCuts,
33900,3.9133941369881664,PMW,1.0,0,0.0,PMW,,,NoCuts,
34000,3.9158727335439347,PMW,1.0,0,0.0,PMW,,,NoCuts,
34100,3.918351330099703,PMW,1.0,0,0.0,PMW,,,NoCuts,
34200,3.918351330099703,PMW,1.0,0,0.0,PMW,,,NoCuts,
34300,3.918351330099703,PMW,1.0,0,0.0,PMW,,,NoCuts,
34400,3.919590628377587,PMW,1.0,0,0.0,PMW,,,NoCuts,
34500,3.9208299266554714,PMW,1.0,0,0.0,PMW,,,NoCuts,
34600,3.9208299266554714,PMW,1.0,0,0.0,PMW,,,NoCuts,
34700,3.9208299266554714,PMW,1.0,0,0.0,PMW,,,NoCuts,
34800,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
34900,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35000,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35100,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35200,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35300,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35400,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35500,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35600,3.924547821489124,PMW,1.0,0,0.0,PMW,,,NoCuts,
35700,3.925787119767008,PMW,1.0,0,0.0,PMW,,,NoCuts,
35800,3.925787119767008,PMW,1.0,0,0.0,PMW,,,NoCuts,
35900,3.927026418044892,PMW,1.0,0,0.0,PMW,,,NoCuts,
36000,3.927026418044892,PMW,1.0,0,0.0,PMW,,,NoCuts,
36100,3.9282657163227763,PMW,1.0,0,0.0,PMW,,,NoCuts,
36200,3.9282657163227763,PMW,1.0,0,0.0,PMW,,,NoCuts,
36300,3.9282657163227763,PMW,1.0,0,0.0,PMW,,,NoCuts,
36400,3.9307443128785446,PMW,1.0,0,0.0,PMW,,,NoCuts,
36500,3.933222909434313,PMW,1.0,0,0.0,PMW,,,NoCuts,
36600,3.934462207712197,PMW,1.0,0,0.0,PMW,,,NoCuts,
36700,3.934462207712197,PMW,1.0,0,0.0,PMW,,,NoCuts,
36800,3.934462207712197,PMW,1.0,0,0.0,PMW,,,NoCuts,
36900,3.934462207712197,PMW,1.0,0,0.0,PMW,,,NoCuts,
37000,3.9357015059900813,PMW,1.0,0,0.0,PMW,,,NoCuts,
37100,3.9357015059900813,PMW,1.0,0,0.0,PMW,,,NoCuts,
37200,3.9357015059900813,PMW,1.0,0,0.0,PMW,,,NoCuts,
37300,3.9357015059900813,PMW,1.0,0,0.0,PMW,,,NoCuts,
37400,3.9357015059900813,PMW,1.0,0,0.0,PMW,,,NoCuts,
37500,3.9369408042679654,PMW,1.0,0,0.0,PMW,,,NoCuts,
37600,3.9369408042679654,PMW,1.0,0,0.0,PMW,,,NoCuts,
37700,3.9381801025458496,PMW,1.0,0,0.0,PMW,,,NoCuts,
37800,3.9394194008237338,PMW,1.0,0,0.0,PMW,,,NoCuts,
37900,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38000,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38100,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38200,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38300,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38400,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38500,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38600,3.940658699101618,PMW,1.0,0,0.0,PMW,,,NoCuts,
38700,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
38800,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
38900,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39000,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39100,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39200,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39300,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39400,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39500,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39600,3.9431372956573862,PMW,1.0,0,0.0,PMW,,,NoCuts,
39700,3.9443765939352704,PMW,1.0,0,0.0,PMW,,,NoCuts,
39800,3.9443765939352704,PMW,1.0,0,0.0,PMW,,,NoCuts,
39900,3.9456158922131546,PMW,1.0,0,0.0,PMW,,,NoCuts,
40000,3.9456158922131546,PMW,1.0,0,0.0,PMW,,,NoCuts,
40100,3.9456158922131546,PMW,1.0,0,0.0,PMW,,,NoCuts,
40200,3.948094488768923,PMW,1.0,0,0.0,PMW,,,NoCuts,
40300,3.948094488768923,PMW,1.0,0,0.0,PMW,,,NoCuts,
40400,3.9518123836025754,PMW,1.0,0,0.0,PMW,,,NoCuts,
40500,3.9518123836025754,PMW,1.0,0,0.0,PMW,,,NoCuts,
40600,3.9518123836025754,PMW,1.0,0,0.0,PMW,,,NoCuts,
40700,3.9518123836025754,PMW,1.0,0,0.0,PMW,,,NoCuts,
40800,3.9518123836025754,PMW,1.0,0,0.0,PMW,,,NoCuts,
40900,3.9530516818804595,PMW,1.0,0,0.0,PMW,,,NoCuts,
41000,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41100,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41200,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41300,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41400,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41500,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41600,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41700,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41800,3.9542909801583437,PMW,1.0,0,0.0,PMW,,,NoCuts,
41900,3.955530278436228,PMW,1.0,0,0.0,PMW,,,NoCuts,
42000,3.958008874991996,PMW,1.0,0,0.0,PMW,,,NoCuts,
42100,3.9592481732698803,PMW,1.0,0,0.0,PMW,,,NoCuts,
42200,3.9592481732698803,PMW,1.0,0,0.0,PMW,,,NoCuts,
42300,3.9592481732698803,PMW,1.0,0,0.0,PMW,,,NoCuts,
42400,3.9592481732698803,PMW,1.0,0,0.0,PMW,,,NoCuts,
42500,3.9592481732698803,PMW,1.0,0,0.0,PMW,,,NoCuts,
42600,3.9604874715477645,PMW,1.0,0,0.0,PMW,,,NoCuts,
42700,3.9629660681035324,PMW,1.0,0,0.0,PMW,,,NoCuts,
42800,3.9629660681035324,PMW,1.0,0,0.0,PMW,,,NoCuts,
42900,3.9629660681035324,PMW,1.0,0,0.0,PMW,,,NoCuts,
43000,3.9629660681035324,PMW,1.0,0,0.0,PMW,,,NoCuts,
43100,3.9629660681035324,PMW,1.0,0,0.0,PMW,,,NoCuts,
43200,3.9642053663814165,PMW,1.0,0,0.0,PMW,,,NoCuts,
43300,3.966683962937185,PMW,1.0,0,0.0,PMW,,,NoCuts,
43400,3.966683962937185,PMW,1.0,0,0.0,PMW,,,NoCuts,
43500,3.966683962937185,PMW,1.0,0,0.0,PMW,,,NoCuts,
43600,3.966683962937185,PMW,1.0,0,0.0,PMW,,,NoCuts,
43700,3.966683962937185,PMW,1.0,0,0.0,PMW,,,NoCuts,
43800,3.966683962937185,PMW,1.0,0,0.0,PMW,,,NoCuts,
43900,3.967923261215069,PMW,1.0,0,0.0,PMW,,,NoCuts,
44000,3.967923261215069,PMW,1.0,0,0.0,PMW,,,NoCuts,
44100,3.967923261215069,PMW,1.0,0,0.0,PMW,,,NoCuts,
44200,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44300,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44400,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44500,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44600,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44700,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44800,3.969162559492953,PMW,1.0,0,0.0,PMW,,,NoCuts,
44900,3.9716411560487215,PMW,1.0,0,0.0,PMW,,,NoCuts,
45000,3.9716411560487215,PMW,1.0,0,0.0,PMW,,,NoCuts,
45100,3.9728804543266056,PMW,1.0,0,0.0,PMW,,,NoCuts,
45200,3.975359050882374,PMW,1.0,0,0.0,PMW,,,NoCuts,
45300,3.976598349160258,PMW,1.0,0,0.0,PMW,,,NoCuts,
45400,3.9778376474381423,PMW,1.0,0,0.0,PMW,,,NoCuts,
45500,3.9790769457160264,PMW,1.0,0,0.0,PMW,,,NoCuts,
45600,3.9790769457160264,PMW,1.0,0,0.0,PMW,,,NoCuts,
45700,3.9790769457160264,PMW,1.0,0,0.0,PMW,,,NoCuts,
45800,3.9790769457160264,PMW,1.0,0,0.0,PMW,,,NoCuts,
45900,3.9815555422717948,PMW,1.0,0,0.0,PMW,,,NoCuts,
46000,3.9815555422717948,PMW,1.0,0,0.0,PMW,,,NoCuts,
46100,3.9815555422717948,PMW,1.0,0,0.0,PMW,,,NoCuts,
46200,3.9815555422717948,PMW,1.0,0,0.0,PMW,,,NoCuts,
46300,3.9815555422717948,PMW,1.0,0,0.0,PMW,,,NoCuts,
46400,3.9815555422717948,PMW,1.0,0,0.0,PMW,,,NoCuts,
46500,3.982794840549679,PMW,1.0,0,0.0,PMW,,,NoCuts,
46600,3.982794840549679,PMW,1.0,0,0.0,PMW,,,NoCuts,
46700,3.984034138827563,PMW,1.0,0,0.0,PMW,,,NoCuts,
46800,3.984034138827563,PMW,1.0,0,0.0,PMW,,,NoCuts,
46900,3.9852734371054472,PMW,1.0,0,0.0,PMW,,,NoCuts,
47000,3.9852734371054472,PMW,1.0,0,0.0,PMW,,,NoCuts,
47100,3.9865127353833314,PMW,1.0,0,0.0,PMW,,,NoCuts,
47200,3.9877520336612156,PMW,1.0,0,0.0,PMW,,,NoCuts,
47300,3.9877520336612156,PMW,1.0,0,0.0,PMW,,,NoCuts,
47400,3.9877520336612156,PMW,1.0,0,0.0,PMW,,,NoCuts,
47500,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
47600,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
47700,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
47800,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
47900,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48000,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48100,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48200,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48300,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48400,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48500,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48600,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48700,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48800,3.9889913319390997,PMW,1.0,0,0.0,PMW,,,NoCuts,
48900,3.990230630216984,PMW,1.0,0,0.0,PMW,,,NoCuts,
49000,3.991469928494868,PMW,1.0,0,0.0,PMW,,,NoCuts,
49100,3.991469928494868,PMW,1.0,0,0.0,PMW,,,NoCuts,
49200,3.992709226772752,PMW,1.0,0,0.0,PMW,,,NoCuts,
49300,3.992709226772752,PMW,1.0,0,0.0,PMW,,,NoCuts,
49400,3.992709226772752,PMW,1.0,0,0.0,PMW,,,NoCuts,
49500,3.992709226772752,PMW,1.0,0,0.0,PMW,,,NoCuts,
49600,3.992709226772752,PMW,1.0,0,0.0,PMW,,,NoCuts,
49700,3.9964271216064042,PMW,1.0,0,0.0,PMW,,,NoCuts,
49800,3.9976664198842884,PMW,1.0,0,0.0,PMW,,,NoCuts,
49900,3.9989057181621726,PMW,1.0,0,0.0,PMW,,,NoCuts,
50000,4.000145016440056,PMW,1.0,0,0.0,PMW,,,NoCuts,
50100,4.00138431471794,PMW,1.0,0,0.0,PMW,,,NoCuts,
50200,4.00138431471794,PMW,1.0,0,0.0,PMW,,,NoCuts,
50300,4.00138431471794,PMW,1.0,0,0.0,PMW,,,NoCuts,
50400,4.00138431471794,PMW,1.0,0,0.0,PMW,,,NoCuts,
50500,4.002623612995825,PMW,1.0,0,0.0,PMW,,,NoCuts,
50600,4.003862911273709,PMW,1.0,0,0.0,PMW,,,NoCuts,
50700,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
50800,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
50900,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
51000,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
51100,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
51200,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
51300,4.006341507829477,PMW,1.0,0,0.0,PMW,,,NoCuts,
51400,4.007580806107361,PMW,1.0,0,0.0,PMW,,,NoCuts,
51500,4.007580806107361,PMW,1.0,0,0.0,PMW,,,NoCuts,
51600,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
51700,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
51800,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
51900,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52000,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52100,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52200,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52300,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52400,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52500,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52600,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52700,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52800,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
52900,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53000,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53100,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53200,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53300,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53400,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53500,4.008820104385245,PMW,1.0,0,0.0,PMW,,,NoCuts,
53600,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
53700,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
53800,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
53900,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
54000,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
54100,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
54200,4.011298700941014,PMW,1.0,0,0.0,PMW,,,NoCuts,
54300,4.012537999218898,PMW,1.0,0,0.0,PMW,,,NoCuts,
54400,4.012537999218898,PMW,1.0,0,0.0,PMW,,,NoCuts,
54500,4.01625589405255,PMW,1.0,0,0.0,PMW,,,NoCuts,
54600,4.01625589405255,PMW,1.0,0,0.0,PMW,,,NoCuts,
54700,4.0174951923304345,PMW,1.0,0,0.0,PMW,,,NoCuts,
54800,4.018734490608319,PMW,1.0,0,0.0,PMW,,,NoCuts,
54900,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55000,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55100,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55200,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55300,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55400,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55500,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55600,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55700,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55800,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
55900,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
56000,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
56100,4.022452385441971,PMW,1.0,0,0.0,PMW,,,NoCuts,
56200,4.023691683719855,PMW,1.0,0,0.0,PMW,,,NoCuts,
56300,4.0249309819977395,PMW,1.0,0,0.0,PMW,,,NoCuts,
56400,4.0249309819977395,PMW,1.0,0,0.0,PMW,,,NoCuts,
56500,4.0249309819977395,PMW,1.0,0,0.0,PMW,,,NoCuts,
56600,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
56700,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
56800,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
56900,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57000,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57100,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57200,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57300,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57400,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57500,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57600,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57700,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57800,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
57900,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58000,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58100,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58200,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58300,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58400,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58500,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58600,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58700,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58800,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
58900,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59000,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59100,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59200,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59300,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59400,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59500,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59600,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59700,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59800,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
59900,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
60000,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
60100,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
60200,4.026170280275624,PMW,1.0,0,0.0,PMW,,,NoCuts,
60300,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
60400,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
60500,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
60600,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
60700,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
60800,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
60900,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
61000,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
61100,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
61200,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
61300,4.028648876831392,PMW,1.0,0,0.0,PMW,,,NoCuts,
61400,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
61500,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
61600,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
61700,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
61800,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
61900,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
62000,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
62100,4.029888175109276,PMW,1.0,0,0.0,PMW,,,NoCuts,
62200,4.032366771665044,PMW,1.0,0,0.0,PMW,,,NoCuts,
62300,4.032366771665044,PMW,1.0,0,0.0,PMW,,,NoCuts,
62400,4.032366771665044,PMW,1.0,0,0.0,PMW,,,NoCuts,
62500,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
62600,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
62700,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
62800,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
62900,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63000,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63100,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63200,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63300,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63400,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63500,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63600,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63700,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63800,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
63900,4.033606069942929,PMW,1.0,0,0.0,PMW,,,NoCuts,
64000,4.034845368220813,PMW,1.0,0,0.0,PMW,,,NoCuts,
64100,4.036084666498697,PMW,1.0,0,0.0,PMW,,,NoCuts,
64200,4.036084666498697,PMW,1.0,0,0.0,PMW,,,NoCuts,
64300,4.038563263054465,PMW,1.0,0,0.0,PMW,,,NoCuts,
64400,4.038563263054465,PMW,1.0,0,0.0,PMW,,,NoCuts,
64500,4.038563263054465,PMW,1.0,0,0.0,PMW,,,NoCuts,
64600,4.038563263054465,PMW,1.0,0,0.0,PMW,,,NoCuts,
64700,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
64800,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
64900,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65000,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65100,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65200,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65300,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65400,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65500,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65600,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65700,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65800,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
65900,4.039802561332349,PMW,1.0,0,0.0,PMW,,,NoCuts,
66000,4.0410418596102335,PMW,1.0,0,0.0,PMW,,,NoCuts,
66100,4.0410418596102335,PMW,1.0,0,0.0,PMW,,,NoCuts,
66200,4.0410418596102335,PMW,1.0,0,0.0,PMW,,,NoCuts,
66300,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
66400,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
66500,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
66600,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
66700,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
66800,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
66900,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
67000,4.042281157888118,PMW,1.0,0,0.0,PMW,,,NoCuts,
67100,4.043520456166002,PMW,1.0,0,0.0,PMW,,,NoCuts,
67200,4.043520456166002,PMW,1.0,0,0.0,PMW,,,NoCuts,
67300,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
67400,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
67500,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
67600,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
67700,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
67800,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
67900,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68000,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68100,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68200,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68300,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68400,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68500,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68600,4.044759754443886,PMW,1.0,0,0.0,PMW,,,NoCuts,
68700,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
68800,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
68900,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69000,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69100,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69200,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69300,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69400,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69500,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69600,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69700,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69800,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69900,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,
69999,4.04599905272177,PMW,1.0,0,0.0,PMW,,,NoCuts,


==> results/monoblock/covid19/learning_rates/budget_utilization.csv <==
zipf_k,Hybrid,Laplace+Cache
1.0,3.799183917978807,1.9056169499083122


==> results/monoblock/covid19/learning_rates/cumulative_budget_utilization.csv <==
task,cumulative_budget,mechanism,zipf_k,block,budget,key,learning_rate,warmup,planner,heuristic
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
600,0.08325826293212243,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
700,0.09881584416320999,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
800,0.11623237281112342,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
900,0.13706339295781736,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1000,0.15524297831741454,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1100,0.1739116477124116,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1200,0.20067160780684004,Hybrid,1.0,0,0.0010664600465555534,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1300,0.23276386813404626,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1400,0.26788909160419183,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1500,0.2967525411331476,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1600,0.3236200569071351,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1700,0.357678820330726,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1800,0.38919370464677805,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
1900,0.4140358560072115,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2000,0.43822250633551735,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2100,0.46623460717703197,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2200,0.4981310198489265,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2300,0.5190888593789798,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2400,0.5444495254333976,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2500,0.5684697587649747,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2600,0.5910420036941539,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2700,0.6157177380578587,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2800,0.640011944065721,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
2900,0.6610773392753313,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3000,0.6837571398840676,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3100,0.7027190456591523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3200,0.7240289828864623,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3300,0.7423059569708339,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3400,0.7641932702093,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3500,0.7860511527891805,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3600,0.807390520675076,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3700,0.823505144007751,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3800,0.8389348356497128,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
3900,0.8536014705799899,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4000,0.8723969593583465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4100,0.8831792824582438,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4200,0.9032857733008557,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4300,0.9168565175259917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4400,0.929605343722272,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4500,0.9439685753176783,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4600,0.9599462123122107,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4700,0.9747204029220449,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4800,0.9912459852691478,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
4900,1.0036132831095856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5000,1.0135736881806272,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5100,1.0268410290708925,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5200,1.0380048805266322,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5300,1.0518495974280535,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5400,1.0681306377574566,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5500,1.0748622320302461,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5600,1.0865740288385564,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5700,1.0955755295425995,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5800,1.106465408322054,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
5900,1.1185587334862066,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6000,1.1310630176647871,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6100,1.1406124637214008,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6200,1.1492324360696016,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6300,1.156893504050804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6400,1.168849842876814,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6500,1.1776068015631573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6600,1.1870192612816284,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6700,1.1925474091697197,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6800,1.2026448005789039,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
6900,1.207488016776282,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7000,1.2143565973872141,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7100,1.2201587179515907,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7200,1.2275458132565078,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7300,1.2324184601124715,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7400,1.2378096216624201,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7500,1.2441302569207817,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7600,1.2485919447623175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7700,1.2518207555605696,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7800,1.2551865526969643,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
7900,1.2591002951859296,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8000,1.2624660923223243,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8100,1.2659688757968617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8200,1.2681312265485583,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8300,1.2729744427459364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8400,1.2791580916661554,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8500,1.2826608751406927,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8600,1.2893924694134822,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8700,1.2933062119024474,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8800,1.2958500910099864,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
8900,1.3027186716209185,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9000,1.3058399267396135,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9100,1.3113386439691193,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9200,1.3152523864580845,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9300,1.3159373181487977,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9400,1.3196846436410348,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9500,1.3222579534071592,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9600,1.3271011696045374,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9700,1.3320813721400582,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9800,1.3354765999350384,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
9900,1.3387054107332905,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10000,1.3422081942078279,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10100,1.3426191532222558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10200,1.3436856132688113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10300,1.3485288294661895,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10400,1.3493507474950452,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10500,1.3509651528941713,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10600,1.3509651528941713,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10700,1.3509651528941713,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10800,1.3509651528941713,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
10900,1.3525795582932973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11000,1.3525795582932973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11100,1.3525795582932973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11200,1.3572857881525329,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11300,1.3591741662279442,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11400,1.3599960842568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11500,1.3651132731304634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11600,1.3651132731304634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11700,1.3690270156194286,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11800,1.372011284399981,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
11900,1.3722852570762663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12000,1.3722852570762663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12100,1.374036648813535,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12200,1.3782243639787854,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12300,1.3822456621473078,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12400,1.3830675801761636,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12500,1.3830675801761636,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12600,1.3848189719134323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12700,1.3848189719134323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12800,1.3872258646828286,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
12900,1.3883217553879696,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13000,1.3914135798480791,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13100,1.3935759305997757,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13200,1.3957382813514723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13300,1.3994856068437094,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13400,1.4024698756242617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13500,1.4026068619624044,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13600,1.4026068619624044,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13700,1.404358253699673,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13800,1.404769212714101,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
13900,1.404769212714101,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14000,1.404769212714101,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14100,1.404769212714101,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14200,1.4065206044513696,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14300,1.4065206044513696,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14400,1.4065206044513696,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14500,1.408408982526781,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14600,1.4089569278793515,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14700,1.4104343469403349,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14800,1.4113932513073333,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
14900,1.4113932513073333,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15000,1.4113932513073333,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15100,1.4113932513073333,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15200,1.4113932513073333,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15300,1.4153069937962985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15400,1.4153069937962985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15500,1.4153069937962985,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15600,1.4165104401809967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15700,1.4171953718717099,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15800,1.4171953718717099,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
15900,1.4171953718717099,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16000,1.4171953718717099,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16100,1.4208351416843898,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16200,1.4216570597132456,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16300,1.4262263032343385,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16400,1.4262263032343385,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16500,1.4275667359571793,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16600,1.4279776949716072,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16700,1.4307955467554314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16800,1.4316174647842872,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
16900,1.4316174647842872,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17000,1.4316174647842872,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17100,1.4328209111689854,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17200,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17300,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17400,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17500,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17600,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17700,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17800,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
17900,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18000,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18100,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18200,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18300,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18400,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18500,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18600,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18700,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18800,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
18900,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19000,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19100,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19200,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19300,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19400,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19500,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19600,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19700,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19800,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
19900,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20000,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20100,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20200,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20300,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20400,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20500,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20600,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20700,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20800,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
20900,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21000,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21100,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21200,1.4353942209351098,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21300,1.4371456126723785,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21400,1.4371456126723785,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21500,1.4371456126723785,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21600,1.4388970044096472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21700,1.4388970044096472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21800,1.4388970044096472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
21900,1.4388970044096472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22000,1.4388970044096472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22100,1.4403744234706306,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22200,1.4405114098087732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22300,1.4405114098087732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22400,1.4405114098087732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22500,1.4417148561934714,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22600,1.4421258152078993,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22700,1.443877206945168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22800,1.443877206945168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
22900,1.443877206945168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23000,1.443877206945168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23100,1.443877206945168,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23200,1.445902571358722,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23300,1.4476539630959906,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23400,1.4494053548332593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23500,1.4494053548332593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23600,1.4494053548332593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23700,1.4504718148798148,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23800,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
23900,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24000,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24100,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24200,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24300,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24400,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24500,1.4515677055849558,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24600,1.455481448073921,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24700,1.4570958534730472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24800,1.4570958534730472,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
24900,1.4587102588721732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25000,1.4587102588721732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25100,1.4587102588721732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25200,1.4587102588721732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25300,1.4587102588721732,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25400,1.4597767189187287,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25500,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25600,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25700,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25800,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
25900,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26000,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26100,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26200,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26300,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26400,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26500,1.4603246642712993,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26600,1.462076056008568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26700,1.462076056008568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26800,1.462076056008568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
26900,1.462076056008568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27000,1.462076056008568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27100,1.4647569214542495,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27200,1.4654418531449627,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27300,1.4654418531449627,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27400,1.4654418531449627,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27500,1.4654418531449627,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27600,1.466919272205946,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27700,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27800,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
27900,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28000,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28100,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28200,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28300,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28400,1.4671932448822314,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28500,1.4688076502813574,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28600,1.4688076502813574,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28700,1.4700110966660556,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28800,1.4704220556804835,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
28900,1.4717624884033242,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29000,1.4720364610796095,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29100,1.4720364610796095,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29200,1.4748543128634337,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29300,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29400,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29500,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29600,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29700,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29800,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
29900,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30000,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30100,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30200,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30300,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30400,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30500,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30600,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30700,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30800,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
30900,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31000,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31100,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31200,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31300,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31400,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31500,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31600,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31700,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31800,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
31900,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32000,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32100,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32200,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32300,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32400,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32500,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32600,1.4752652718778616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32700,1.477153649953273,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32800,1.477153649953273,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
32900,1.477153649953273,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33000,1.477153649953273,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33100,1.4793160007049695,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33200,1.4794529870431121,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33300,1.4806564334278103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33400,1.4828187841795069,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33500,1.4828187841795069,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33600,1.4828187841795069,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33700,1.4828187841795069,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33800,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
33900,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34000,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34100,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34200,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34300,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34400,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34500,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34600,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34700,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34800,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
34900,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35000,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35100,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35200,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35300,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35400,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35500,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35600,1.4852551076074887,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35700,1.4871434856829,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35800,1.4871434856829,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
35900,1.4871434856829,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36000,1.4871434856829,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36100,1.4890318637583113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
36900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
37900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
38900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
39900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
40900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
41900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
42900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
43900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
44900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
45900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
46900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
47900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48200,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48300,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48400,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48500,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48600,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48700,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48800,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
48900,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49000,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49100,1.4911942145100079,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49200,1.4922606745565634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49300,1.4929456062472766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49400,1.4929456062472766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49500,1.4929456062472766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49600,1.4929456062472766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49700,1.4929456062472766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49800,1.4945600116464026,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
49900,1.497544280426955,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50000,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50100,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50200,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50300,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50400,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50500,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50600,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50700,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50800,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
50900,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51000,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51100,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51200,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51300,1.4994326585023663,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51400,1.5006361048870644,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51500,1.5013210365777776,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51600,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51700,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51800,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
51900,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52000,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52100,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52200,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52300,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52400,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52500,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52600,1.503209414653189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52700,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52800,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
52900,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53000,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53100,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53200,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53300,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53400,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53500,1.5050977927286002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53600,1.5069861708040115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53700,1.5072601434802968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53800,1.5072601434802968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
53900,1.5094224942319934,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54000,1.5096964669082786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54100,1.5096964669082786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54200,1.5096964669082786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54300,1.512788291368388,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54400,1.5136102093972439,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54500,1.5136102093972439,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54600,1.5136102093972439,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54700,1.5136102093972439,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54800,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
54900,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55000,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55100,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55200,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55300,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55400,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55500,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55600,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55700,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55800,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
55900,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56000,1.5177979245624944,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56100,1.5202048173318907,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56200,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56300,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56400,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56500,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56600,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56700,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56800,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
56900,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57000,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57100,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57200,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57300,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57400,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57500,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57600,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57700,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57800,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
57900,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58000,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58100,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58200,1.5210267353607465,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58300,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58400,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58500,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58600,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58700,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58800,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
58900,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59000,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59100,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59200,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59300,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59400,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59500,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59600,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59700,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59800,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
59900,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60000,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60100,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60200,1.5229151134361578,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60300,1.5250774641878544,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60400,1.5264178969106952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60500,1.5266918695869804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60600,1.5266918695869804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60700,1.5266918695869804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60800,1.5283062749861065,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
60900,1.5299206803852325,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61000,1.5300576667233752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61100,1.5318090584606439,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61200,1.5338344228741978,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61300,1.5338344228741978,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61400,1.5353118419351812,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61500,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61600,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61700,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61800,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
61900,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62000,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62100,1.5355858146114665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62200,1.5390885980860038,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62300,1.5390885980860038,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62400,1.5408399898232725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62500,1.5408399898232725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62600,1.5408399898232725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62700,1.5408399898232725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62800,1.5408399898232725,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
62900,1.5424543952223986,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63000,1.5427283678986838,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63100,1.5427283678986838,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63200,1.5427283678986838,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63300,1.5427283678986838,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63400,1.5427283678986838,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63500,1.54434277329781,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63600,1.5454092333443654,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63700,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63800,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
63900,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64000,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64100,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64200,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64300,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64400,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64500,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64600,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64700,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64800,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
64900,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65000,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65100,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65200,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65300,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65400,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65500,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65600,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65700,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65800,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
65900,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66000,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66100,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66200,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66300,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66400,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66500,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66600,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66700,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66800,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
66900,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67000,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67100,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67200,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67300,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67400,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67500,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67600,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67700,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67800,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
67900,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68000,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68100,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68200,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68300,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68400,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68500,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68600,1.5460941650350786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68700,1.5489120168189028,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68800,1.5498709211859012,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
68900,1.5498709211859012,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69000,1.5498709211859012,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69100,1.5498709211859012,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69200,1.5498709211859012,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69300,1.551211353908742,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69400,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69500,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69600,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69700,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69800,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69900,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
69999,1.5516223129231699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.05+tau0.05+cachedupdatesFalse,0.05,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
700,0.09572401970310056,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
800,0.10911925018249162,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
900,0.12286657835913978,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1000,0.13636936451808715,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1100,0.15049822105057678,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1200,0.1668381226971496,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1300,0.18995831297889829,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1400,0.21438950532490247,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1500,0.23613983222522514,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1600,0.25507230734172404,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1700,0.27321229508795336,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1800,0.29200778386631054,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
1900,0.3103923136302399,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2000,0.3247849758842322,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2100,0.3421030456016059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2200,0.35099699062609224,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2300,0.36322730212838794,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2400,0.3812008728778893,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2500,0.39263869700991466,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2600,0.4038025484656548,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2700,0.41712875067309146,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2800,0.4287035611432594,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
2900,0.4391824809082863,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3000,0.44818398161232975,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3100,0.4584183593596569,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3200,0.46700890104927245,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3300,0.473055563631349,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3400,0.4814015633032648,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3500,0.4909510093598788,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3600,0.5010484007690633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3700,0.5103238741493917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3800,0.5147855619909275,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
3900,0.517877386451037,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4000,0.5259494134466672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4100,0.5300001422737751,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4200,0.5337768984245977,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4300,0.5356652765000091,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4400,0.5390310736364038,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4500,0.5445592215244951,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4600,0.5496764103981585,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4700,0.5550675719481072,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4800,0.5553415446243924,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
4900,0.5591183007752151,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5000,0.5626210842497524,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5100,0.5643724759870211,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5200,0.5678752594615585,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5300,0.5696266511988272,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5400,0.5751547990869185,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5500,0.5751547990869185,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5600,0.5782466235470279,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5700,0.579861028946154,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5800,0.579861028946154,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
5900,0.5816124206834227,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6000,0.5816124206834227,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6100,0.5857707051900877,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6200,0.5882070286180695,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6300,0.5882070286180695,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6400,0.5882070286180695,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6500,0.5900954066934808,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6600,0.5935981901680182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6700,0.5953495819052869,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6800,0.5953495819052869,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
6900,0.5953495819052869,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7000,0.598578392703539,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7100,0.59967428340868,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7200,0.59967428340868,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7300,0.59967428340868,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7400,0.59967428340868,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7500,0.59967428340868,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7600,0.6027661078687895,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7700,0.6084312420950234,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7800,0.6103196201704347,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
7900,0.6103196201704347,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8000,0.6103196201704347,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8100,0.6136854173068295,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8200,0.6147813080119705,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8300,0.6184210778246505,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8400,0.6186950505009358,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8500,0.6197615105474913,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8600,0.6203094559000618,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8700,0.6203094559000618,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8800,0.6203094559000618,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
8900,0.6221978339754731,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9000,0.6221978339754731,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9100,0.6236752530364565,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9200,0.6240862120508844,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9300,0.6258376037881531,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9400,0.6258376037881531,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9500,0.628273927216135,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9600,0.628273927216135,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9700,0.628273927216135,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9800,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
9900,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10000,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10100,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10200,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10300,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10400,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10500,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10600,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10700,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10800,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
10900,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11000,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11100,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11200,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11300,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11400,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11500,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11600,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11700,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11800,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
11900,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12000,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12100,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12200,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12300,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12400,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12500,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12600,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12700,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12800,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
12900,0.6311212096585447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13000,0.6323246560432428,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13100,0.6347609794712247,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13200,0.6351719384856526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13300,0.6351719384856526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13400,0.6351719384856526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13500,0.6351719384856526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13600,0.6388117082983326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13700,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13800,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
13900,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14000,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14100,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14200,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14300,0.6390856809746178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14400,0.6408370727118865,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14500,0.6423144917728699,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14600,0.6425884644491552,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14700,0.6440658835101386,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14800,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
14900,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15000,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15100,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15200,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15300,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15400,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15500,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15600,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15700,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15800,0.6443398561864239,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
15900,0.6454063162329794,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16000,0.6460912479236925,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16100,0.6460912479236925,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16200,0.6460912479236925,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16300,0.649183072383802,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16400,0.6495940313982299,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16500,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16600,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16700,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16800,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
16900,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17000,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17100,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17200,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17300,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17400,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17500,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17600,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17700,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17800,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
17900,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18000,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18100,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18200,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18300,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18400,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18500,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18600,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18700,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18800,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
18900,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19000,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19100,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19200,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19300,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19400,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19500,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19600,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19700,0.6498680040745152,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19800,0.6509344641210707,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
19900,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20000,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20100,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20200,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20300,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20400,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20500,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20600,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20700,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20800,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
20900,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21000,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21100,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21200,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21300,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21400,0.6514824094736412,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21500,0.6525488695201968,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21600,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21700,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21800,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
21900,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22000,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22100,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22200,0.6535077738871952,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22300,0.6556701246388917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22400,0.6579694617287309,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22500,0.6593098944515717,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22600,0.6613352588651257,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22700,0.6613352588651257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22800,0.6613352588651257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
22900,0.6613352588651257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23000,0.6613352588651257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23100,0.6614722452032683,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23200,0.6649750286778057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23300,0.6680668531379151,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23400,0.6702292038896117,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23500,0.6709141355803249,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23600,0.6709141355803249,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23700,0.6719805956268804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23800,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
23900,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24000,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24100,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24200,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24300,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24400,0.6729394999938788,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24500,0.6740059600404343,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24600,0.6745539053930049,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24700,0.6745539053930049,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24800,0.6745539053930049,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
24900,0.6768532424828441,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25000,0.6774011878354146,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25100,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25200,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25300,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25400,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25500,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25600,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25700,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25800,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
25900,0.6791525795726833,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26000,0.6807669849718093,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26100,0.6807669849718093,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26200,0.682518376709078,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26300,0.6829293357235059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26400,0.6845437411226319,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26500,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26600,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26700,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26800,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
26900,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27000,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27100,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27200,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27300,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27400,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27500,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27600,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27700,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27800,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
27900,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28000,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28100,0.6848177137989172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28200,0.6862951328599006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28300,0.6867060918743285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28400,0.6867060918743285,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28500,0.6883204972734546,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28600,0.6884574836115972,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28700,0.689797916334438,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28800,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
28900,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29000,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29100,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29200,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29300,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29400,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29500,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29600,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29700,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29800,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
29900,0.6907568207014364,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30000,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30100,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30200,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30300,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30400,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30500,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30600,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30700,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30800,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
30900,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31000,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31100,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31200,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31300,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31400,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31500,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31600,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31700,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31800,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
31900,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32000,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32100,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32200,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32300,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32400,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32500,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32600,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32700,0.6925082124387051,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32800,0.6962849685895277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
32900,0.6966959276039556,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33000,0.6966959276039556,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33100,0.6987212920175095,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33200,0.6987212920175095,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33300,0.6997877520640651,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33400,0.7003356974166356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33500,0.7003356974166356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33600,0.7019501028157616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33700,0.7041124535674582,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33800,0.7046603989200287,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
33900,0.7046603989200287,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34000,0.7046603989200287,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34100,0.7061378179810122,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34200,0.7075076813624385,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34300,0.7075076813624385,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34400,0.7075076813624385,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34500,0.7091220867615645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34600,0.7091220867615645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34700,0.7091220867615645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34800,0.7091220867615645,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
34900,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35000,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35100,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35200,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35300,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35400,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35500,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35600,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35700,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35800,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
35900,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36000,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36100,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36200,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36300,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36400,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36500,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36600,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36700,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36800,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
36900,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37000,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37100,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37200,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37300,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37400,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37500,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37600,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37700,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37800,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
37900,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38000,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38100,0.7108734784988332,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38200,0.7128988429123871,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38300,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38400,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38500,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38600,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38700,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38800,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
38900,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39000,0.7138577472793856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39100,0.7151981800022263,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39200,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39300,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39400,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39500,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39600,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39700,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39800,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
39900,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40000,0.7154721526785116,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40100,0.7170865580776377,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40200,0.7188379498149063,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40300,0.7188379498149063,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40400,0.7203153688758898,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40500,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40600,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40700,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40800,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
40900,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41000,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41100,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41200,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41300,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41400,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41500,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41600,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41700,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41800,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
41900,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42000,0.720589341552175,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42100,0.7245030840411403,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42200,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42300,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42400,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42500,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42600,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42700,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42800,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
42900,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43000,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43100,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43200,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43300,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43400,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43500,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43600,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43700,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43800,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
43900,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44000,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44100,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44200,0.7250510293937108,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44300,0.7265284484546942,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44400,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44500,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44600,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44700,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44800,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
44900,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45000,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45100,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45200,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45300,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45400,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45500,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45600,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45700,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45800,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
45900,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46000,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46100,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46200,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46300,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46400,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46500,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46600,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46700,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46800,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
46900,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47000,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47100,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47200,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47300,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47400,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47500,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47600,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47700,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47800,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
47900,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48000,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48100,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48200,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48300,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48400,0.7266654347928369,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48500,0.7281428538538203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48600,0.7286907992063908,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48700,0.7286907992063908,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48800,0.7286907992063908,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
48900,0.7301682182673742,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49000,0.7305791772818021,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49100,0.7305791772818021,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49200,0.7316456373283576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49300,0.73462990610891,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49400,0.7347668924470526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49500,0.7347668924470526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49600,0.7347668924470526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49700,0.7372032158750345,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49800,0.7372032158750345,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
49900,0.7392285802885884,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50000,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50100,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50200,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50300,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50400,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50500,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50600,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50700,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50800,0.7397765256411589,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
50900,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51000,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51100,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51200,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51300,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51400,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51500,0.7427607944217113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51600,0.7439642408064094,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51700,0.7447861588352652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51800,0.7447861588352652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
51900,0.7447861588352652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52000,0.7447861588352652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52100,0.7447861588352652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52200,0.7447861588352652,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52300,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52400,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52500,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52600,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52700,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52800,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
52900,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53000,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53100,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53200,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53300,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53400,0.7465375505725339,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53500,0.7477409969572321,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53600,0.74815195597166,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53700,0.7508328214173415,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53800,0.7527506301513384,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
53900,0.7527506301513384,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54000,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54100,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54200,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54300,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54400,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54500,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54600,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54700,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54800,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
54900,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55000,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55100,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55200,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55300,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55400,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55500,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55600,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55700,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55800,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
55900,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56000,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56100,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56200,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56300,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56400,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56500,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56600,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56700,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56800,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
56900,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57000,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57100,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57200,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57300,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57400,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57500,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57600,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57700,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57800,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
57900,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58000,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58100,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58200,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58300,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58400,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58500,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58600,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58700,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58800,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
58900,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59000,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59100,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59200,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59300,0.754502021888607,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59400,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59500,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59600,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59700,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59800,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
59900,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60000,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60100,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60200,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60300,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60400,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60500,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60600,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60700,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60800,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
60900,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61000,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61100,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61200,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61300,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61400,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61500,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61600,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61700,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61800,0.7566643726403036,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
61900,0.7578678190250018,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62000,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62100,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62200,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62300,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62400,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62500,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62600,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62700,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62800,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
62900,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63000,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63100,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63200,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63300,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63400,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63500,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63600,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63700,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63800,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
63900,0.7584157643775723,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64000,0.760167156114841,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64100,0.7603041424529836,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64200,0.7603041424529836,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64300,0.7603041424529836,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64400,0.7615075888376818,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64500,0.7621925205283949,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64600,0.7621925205283949,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64700,0.7621925205283949,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64800,0.7621925205283949,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
64900,0.7621925205283949,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65000,0.763806925927521,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65100,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65200,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65300,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65400,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65500,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65600,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65700,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65800,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
65900,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66000,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66100,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66200,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66300,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66400,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66500,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66600,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66700,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66800,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
66900,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67000,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67100,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67200,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67300,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67400,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67500,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67600,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67700,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67800,0.7656953040029323,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
67900,0.767446695740201,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68000,0.7677206684164862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68100,0.7677206684164862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68200,0.7677206684164862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68300,0.7677206684164862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68400,0.7677206684164862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68500,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68600,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68700,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68800,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
68900,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69000,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69100,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69200,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69300,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69400,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69500,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69600,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69700,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69800,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69900,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
69999,0.7700200055063254,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.1+tau0.05+cachedupdatesFalse,0.1,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
700,0.09654593773195626,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
800,0.10873772182664915,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
900,0.12035212991018619,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1000,0.13278845602257824,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1100,0.143443959739116,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1200,0.15270016941564246,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1300,0.1624454631275688,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1400,0.1689619460412432,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1500,0.17676000036058784,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1600,0.1856539453850733,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1700,0.19238553965786237,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1800,0.1999096213009218,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
1900,0.21041797172453322,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2000,0.21660162064475189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2100,0.22360718759382617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2200,0.22535857933109474,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2300,0.23047576820475785,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2400,0.23627788876913397,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2500,0.24019163125809892,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2600,0.2418060366572249,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2700,0.24530882013176203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2800,0.24990749431144,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
2900,0.2503184533258679,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3000,0.25368425046226273,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3100,0.2557096148758167,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3200,0.25948637102663946,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3300,0.26096379008762294,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3400,0.26274461248347714,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3500,0.2674508423427128,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3600,0.27163855750796345,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3700,0.27204951652239134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3800,0.27204951652239134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
3900,0.27204951652239134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4000,0.27204951652239134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4100,0.2770297190579123,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4200,0.2794660424858942,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4300,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4400,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4500,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4600,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4700,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4800,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
4900,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5000,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5100,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5200,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5300,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5400,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5500,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5600,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5700,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5800,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
5900,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6000,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6100,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6200,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6300,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6400,0.2810804478850203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6500,0.282831839622289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6600,0.282831839622289,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6700,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6800,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
6900,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7000,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7100,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7200,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7300,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7400,0.28444624502141513,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7500,0.28619763675868387,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7600,0.28619763675868387,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7700,0.28781204215781,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7800,0.28808601483409524,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
7900,0.28808601483409524,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8000,0.2891524748806508,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8100,0.29172578464677534,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8200,0.291862770984918,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8300,0.291862770984918,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8400,0.291862770984918,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8500,0.291862770984918,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8600,0.2956395271357407,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8700,0.2975279052111521,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8800,0.29821283690186523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
8900,0.29821283690186523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9000,0.29982724230099134,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9100,0.3031930394373862,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9200,0.3049444311746549,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9300,0.3077917136170647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9400,0.3077917136170647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9500,0.3077917136170647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9600,0.3077917136170647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9700,0.3077917136170647,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9800,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
9900,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10000,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10100,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10200,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10300,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10400,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10500,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10600,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10700,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10800,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
10900,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11000,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11100,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11200,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11300,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11400,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11500,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11600,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11700,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11800,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
11900,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12000,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12100,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12200,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12300,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12400,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12500,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12600,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12700,0.31146091408833027,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12800,0.313212305825599,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
12900,0.3142787658721546,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13000,0.3148267112247251,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13100,0.3148267112247251,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13200,0.3148267112247251,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13300,0.3148267112247251,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13400,0.3160301576094233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13500,0.3168520756382791,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13600,0.3168520756382791,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13700,0.3187404537136905,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13800,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
13900,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14000,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14100,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14200,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14300,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14400,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14500,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14600,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14700,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14800,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
14900,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15000,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15100,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15200,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15300,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15400,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15500,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15600,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15700,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15800,0.31915141272811837,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
15900,0.32224323718822795,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16000,0.32344668357292616,Hybrid,1.0,0,0.0009294737084129434,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16100,0.3241316152636393,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16200,0.3265679386916212,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16300,0.3265679386916212,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16400,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16500,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16600,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16700,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16800,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
16900,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17000,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17100,0.3284563167670326,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17200,0.3302077085043013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17300,0.3302077085043013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17400,0.3302077085043013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17500,0.3302077085043013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17600,0.3302077085043013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17700,0.3318221139034274,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17800,0.3341214509932667,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
17900,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18000,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18100,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18200,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18300,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18400,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18500,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18600,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18700,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18800,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
18900,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19000,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19100,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19200,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19300,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19400,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19500,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19600,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19700,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19800,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
19900,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20000,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20100,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20200,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20300,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20400,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20500,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20600,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20700,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20800,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
20900,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21000,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21100,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21200,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21300,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21400,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21500,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21600,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21700,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21800,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
21900,0.3362838017449633,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22000,0.34101946226278446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22100,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22200,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22300,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22400,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22500,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22600,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22700,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22800,0.341567407615355,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
22900,0.3431818130144811,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23000,0.34424827306103667,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23100,0.34613665113644804,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23200,0.34654761015087593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23300,0.34654761015087593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23400,0.34654761015087593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23500,0.34654761015087593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23600,0.34816201555000204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23700,0.3495024482728429,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23800,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
23900,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24000,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24100,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24200,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24300,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24400,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24500,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24600,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24700,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24800,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
24900,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25000,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25100,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25200,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25300,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25400,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25500,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25600,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25700,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25800,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
25900,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26000,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26100,0.3499134072872708,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26200,0.351116853671969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26300,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26400,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26500,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26600,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26700,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26800,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
26900,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27000,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27100,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27200,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27300,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27400,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27500,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27600,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27700,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27800,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
27900,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28000,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28100,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28200,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28300,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28400,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28500,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28600,0.3515278126863969,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28700,0.353142218085523,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28800,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
28900,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29000,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29100,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29200,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29300,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29400,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29500,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29600,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29700,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29800,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
29900,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30000,0.353142218085523,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30100,0.3548936098227917,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30200,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30300,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30400,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30500,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30600,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30700,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30800,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
30900,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31000,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31100,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31200,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31300,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31400,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31500,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31600,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31700,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31800,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
31900,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32000,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32100,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32200,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32300,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32400,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32500,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32600,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32700,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32800,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
32900,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33000,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33100,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33200,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33300,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33400,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33500,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33600,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33700,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33800,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
33900,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34000,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34100,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34200,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34300,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34400,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34500,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34600,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34700,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34800,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
34900,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35000,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35100,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35200,0.355167582499077,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35300,0.35664500156006046,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35400,0.35705596057448835,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35500,0.35705596057448835,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35600,0.35705596057448835,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35700,0.35705596057448835,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35800,0.35705596057448835,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
35900,0.3588073523117571,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36000,0.3588073523117571,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36100,0.3588073523117571,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36200,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36300,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36400,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36500,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36600,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36700,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36800,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
36900,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37000,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37100,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37200,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37300,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37400,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37500,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37600,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37700,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37800,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
37900,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38000,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38100,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38200,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38300,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38400,0.3605587440490258,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38500,0.36392454118542067,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38600,0.36392454118542067,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38700,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38800,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
38900,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39000,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39100,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39200,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39300,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39400,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39500,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39600,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39700,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39800,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
39900,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40000,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40100,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40200,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40300,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40400,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40500,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40600,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40700,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40800,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
40900,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41000,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41100,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41200,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41300,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41400,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41500,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41600,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41700,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41800,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
41900,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42000,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42100,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42200,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42300,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42400,0.36581291926083204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42500,0.3672903383218155,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42600,0.3691787163972269,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42700,0.3691787163972269,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42800,0.3691787163972269,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
42900,0.3691787163972269,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43000,0.3691787163972269,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43100,0.37185958184290857,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43200,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43300,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43400,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43500,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43600,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43700,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43800,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
43900,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44000,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44100,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44200,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44300,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44400,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44500,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44600,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44700,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44800,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
44900,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45000,0.37227054085733646,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45100,0.37429590527089046,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45200,0.37429590527089046,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45300,0.37429590527089046,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45400,0.37429590527089046,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45500,0.37429590527089046,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45600,0.3760472970081592,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45700,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45800,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
45900,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46000,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46100,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46200,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46300,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46400,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46500,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46600,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46700,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46800,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
46900,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47000,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47100,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47200,0.37632126968444446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47300,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47400,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47500,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47600,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47700,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47800,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
47900,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48000,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48100,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48200,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48300,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48400,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48500,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48600,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48700,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48800,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
48900,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49000,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49100,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49200,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49300,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49400,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49500,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49600,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49700,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49800,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
49900,0.37793567508357057,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50000,0.37900213513012615,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50100,0.3795500804826967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50200,0.3795500804826967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50300,0.3795500804826967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50400,0.38157544489625067,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50500,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50600,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50700,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50800,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
50900,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51000,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51100,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51200,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51300,0.38184941757253593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51400,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51500,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51600,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51700,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51800,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
51900,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52000,0.3846967000149457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52100,0.3863111054140718,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52200,0.386996037104785,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
52900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
53900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
54900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
55900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
56900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
57900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
58900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
59900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
60900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
61900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
62900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
63900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
64900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
65900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
66900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
67900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
68900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69000,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69100,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69200,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69300,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69400,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69500,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69600,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69700,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69800,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69900,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
69999,0.3887474288420537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.2+tau0.05+cachedupdatesFalse,0.2,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
700,0.09602742303797117,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
800,0.10928566717921961,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
900,0.12024457423062895,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1000,0.13188841297275067,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1100,0.14161444298087547,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1200,0.14914869157871863,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1300,0.15586102214770617,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1400,0.16024458496826946,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1500,0.1618884210259807,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1600,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1700,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1800,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
1900,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2000,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2100,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2200,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2300,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2400,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2500,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2600,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2700,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2800,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
2900,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3000,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3100,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3200,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3300,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3400,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3500,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3600,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3700,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3800,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
3900,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4000,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4100,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4200,0.1620254073641233,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4300,0.16552819083866044,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4400,0.16607613619123085,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4500,0.16607613619123085,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4600,0.1674165689140716,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4700,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4800,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
4900,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5000,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5100,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5200,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5300,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5400,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5500,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5600,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5700,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5800,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
5900,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6000,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6100,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6200,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6300,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6400,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6500,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6600,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6700,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6800,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
6900,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7000,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7100,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7200,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7300,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7400,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7500,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7600,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7700,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7800,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
7900,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8000,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8100,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8200,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8300,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8400,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8500,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8600,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8700,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8800,0.16769054159035682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
8900,0.16930494698948279,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9000,0.16930494698948279,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9100,0.17146729774117916,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9200,0.17146729774117916,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9300,0.17146729774117916,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9400,0.17146729774117916,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9500,0.1742851495250033,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9600,0.17658448661484227,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9700,0.17874683736653865,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9800,0.17874683736653865,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
9900,0.17874683736653865,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10000,0.17888382370468126,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10100,0.18359005356391656,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10200,0.18427498525462957,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10300,0.18427498525462957,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10400,0.18561541797747033,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10500,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10600,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10700,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10800,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
10900,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11000,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11100,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11200,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11300,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11400,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11500,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11600,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11700,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11800,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
11900,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12000,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12100,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12200,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12300,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12400,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12500,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12600,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12700,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12800,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
12900,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13000,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13100,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13200,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13300,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13400,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13500,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13600,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13700,0.18616336333004074,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13800,0.1875037960528815,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
13900,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14000,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14100,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14200,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14300,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14400,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14500,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14600,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14700,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14800,0.18846270041987973,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
14900,0.1903510784952909,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15000,0.1903510784952909,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15100,0.1903510784952909,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15200,0.1903510784952909,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15300,0.19223945657070207,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15400,0.19237644290884467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15500,0.19237644290884467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15600,0.19237644290884467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15700,0.19237644290884467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15800,0.19237644290884467,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
15900,0.19412783464611325,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16000,0.19412783464611325,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16100,0.197767604458793,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16200,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16300,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16400,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16500,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16600,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16700,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16800,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
16900,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17000,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17100,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17200,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17300,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17400,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17500,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17600,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17700,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17800,0.1983155498113634,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
17900,0.2030217796705987,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18000,0.20398068403759692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18100,0.20398068403759692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18200,0.20398068403759692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18300,0.20398068403759692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18400,0.20398068403759692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18500,0.20504714408415248,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18600,0.2061430347892933,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18700,0.2061430347892933,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18800,0.2061430347892933,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
18900,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19000,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19100,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19200,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19300,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19400,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19500,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19600,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19700,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19800,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
19900,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20000,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20100,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20200,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20300,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20400,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20500,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20600,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20700,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20800,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
20900,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21000,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21100,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21200,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21300,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21400,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21500,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21600,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21700,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21800,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
21900,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22000,0.20803141286470447,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22100,0.20923485924940263,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22200,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22300,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22400,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22500,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22600,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22700,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22800,0.21005677727825825,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
22900,0.2112602236629564,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23000,0.2141075061053658,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23100,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23200,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23300,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23400,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23500,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23600,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23700,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23800,0.2142444924435084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
23900,0.21747330324176034,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24000,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24100,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24200,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24300,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24400,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24500,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24600,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24700,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24800,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
24900,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25000,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25100,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25200,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25300,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25400,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25500,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25600,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25700,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25800,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
25900,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26000,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26100,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26200,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26300,0.21815823493247335,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26400,0.21990962666974193,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26500,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26600,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26700,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26800,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
26900,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27000,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27100,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27200,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27300,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27400,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27500,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27600,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27700,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27800,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
27900,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28000,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28100,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28200,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28300,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28400,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28500,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28600,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28700,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28800,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
28900,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29000,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29100,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29200,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29300,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29400,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29500,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29600,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29700,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29800,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
29900,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30000,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30100,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30200,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30300,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30400,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30500,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30600,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30700,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30800,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
30900,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31000,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31100,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31200,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31300,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31400,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31500,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31600,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31700,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31800,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
31900,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32000,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32100,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32200,0.22004661300788453,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32300,0.2220719774214383,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32400,0.22396035549684948,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32500,0.22423432817313468,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32600,0.22612270624854586,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32700,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32800,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
32900,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33000,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33100,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33200,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33300,0.22787409798581443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33400,0.2294885033849404,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33500,0.2297624760612256,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33600,0.2323357858273498,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33700,0.2323357858273498,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33800,0.2323357858273498,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
33900,0.2323357858273498,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34000,0.23395019122647576,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34100,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34200,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34300,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34400,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34500,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34600,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34700,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34800,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
34900,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35000,0.23556459662560172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35100,0.2377269473772981,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35200,0.2377269473772981,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35300,0.2377269473772981,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35400,0.2377269473772981,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35500,0.23920436643828147,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35600,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35700,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35800,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
35900,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36000,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36100,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36200,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36300,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36400,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36500,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36600,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36700,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36800,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
36900,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37000,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37100,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37200,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37300,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37400,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37500,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37600,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37700,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37800,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
37900,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38000,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38100,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38200,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38300,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38400,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38500,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38600,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38700,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38800,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
38900,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39000,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39100,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39200,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39300,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39400,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39500,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39600,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39700,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39800,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
39900,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40000,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40100,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40200,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40300,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40400,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40500,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40600,0.23961532545270928,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40700,0.2428441362509612,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40800,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
40900,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41000,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41100,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41200,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41300,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41400,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41500,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41600,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41700,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41800,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
41900,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42000,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42100,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42200,0.24325509526538902,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42300,0.24459552798822978,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42400,0.2451434733408002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42500,0.2451434733408002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42600,0.2451434733408002,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42700,0.24675787873992616,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42800,0.24689486507806876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
42900,0.24689486507806876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43000,0.24689486507806876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43100,0.24689486507806876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43200,0.24878324315347994,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43300,0.250397648552606,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
43900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
44900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
45900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
46900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
47900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
48900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
49900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50500,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50600,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50700,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50800,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
50900,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51000,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51100,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51200,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51300,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51400,0.25067162122889125,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51500,0.25228602662801736,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51600,0.25228602662801736,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51700,0.25335248667457294,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51800,0.2540374183652861,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
51900,0.2540374183652861,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52000,0.2540374183652861,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52100,0.2540374183652861,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52200,0.2540374183652861,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52300,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52400,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52500,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52600,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52700,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52800,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
52900,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53000,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53100,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53200,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53300,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53400,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53500,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53600,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53700,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53800,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
53900,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54000,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54100,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54200,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54300,0.2560627827788401,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54400,0.25781417451610883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54500,0.25781417451610883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54600,0.25781417451610883,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54700,0.2597025525915202,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54800,0.2598395389296628,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
54900,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55000,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55100,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55200,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55300,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55400,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55500,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55600,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55700,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55800,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
55900,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56000,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56100,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56200,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56300,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56400,0.2613169579906463,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56500,0.26347930874234293,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56600,0.26468275512704115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56700,0.26509371414146904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56800,0.26509371414146904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
56900,0.26509371414146904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57000,0.26509371414146904,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57100,0.2673930512313083,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57200,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57300,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57400,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57500,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57600,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57700,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57800,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
57900,0.26766702390759356,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58000,0.26928142930671967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58100,0.26928142930671967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58200,0.26928142930671967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58300,0.26928142930671967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58400,0.26928142930671967,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58500,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58600,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58700,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58800,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
58900,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59000,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59100,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59200,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59300,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59400,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59500,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59600,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59700,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59800,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
59900,0.27116980738213103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
60900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
61900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
62900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
63900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
64900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
65900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
66900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
67900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
68900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69000,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69100,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69200,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69300,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69400,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69500,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69600,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69700,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69800,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69900,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
69999,0.2746725908566685,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr0.4+tau0.05+cachedupdatesFalse,0.4,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
100,0.013835620152403593,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
200,0.027534253966664573,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
300,0.041232887780925556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
400,0.054931521595186536,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
500,0.06863015540944782,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
600,0.0823287892237095,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
700,0.09627196505567102,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
800,0.10966719553506209,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
900,0.12090007526275666,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1000,0.13495080677427454,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1100,0.14549875481125496,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1200,0.15667277322177786,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1300,0.16702487360344515,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1400,0.1728858554849918,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1500,0.17775850234095497,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1600,0.1838345955816163,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1700,0.1866818780240257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1800,0.1866818780240257,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
1900,0.18963671614599242,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2000,0.19004767516042023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2100,0.19004767516042023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2200,0.19004767516042023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2300,0.19004767516042023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2400,0.19004767516042023,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2500,0.19327648595867217,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2600,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2700,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2800,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
2900,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3000,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3100,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3200,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3300,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3400,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3500,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3600,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3700,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3800,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
3900,0.19341347229681477,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4000,0.19784572947976486,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4100,0.203647850044141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4200,0.2087650389178041,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4300,0.21120136234578568,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4400,0.21267878140676905,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4500,0.21281576774491165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4600,0.21281576774491165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4700,0.21281576774491165,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4800,0.21429318680589501,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
4900,0.2164555375575914,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5000,0.2167295102338766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5100,0.2167295102338766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5200,0.2167295102338766,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5300,0.21806994295671736,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5400,0.21848090197114517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5500,0.21848090197114517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5600,0.21848090197114517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5700,0.21848090197114517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5800,0.21848090197114517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
5900,0.21848090197114517,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6000,0.22294258981268053,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6100,0.2252419269025195,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6200,0.22685633230164548,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6300,0.23090706112875303,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6400,0.23602425000241614,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6500,0.23990856183279582,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6600,0.2445072360124738,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6700,0.24773604681072572,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6800,0.25123883028526295,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
6900,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7000,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7100,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7200,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7300,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7400,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7500,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7600,0.2547416137598004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7700,0.2571779371877823,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7800,0.2612286660148903,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
7900,0.26256909873773115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8000,0.2667568139029818,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8100,0.2733514218376288,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8200,0.27523979991304015,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8300,0.2769911916503089,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8400,0.28076794780113157,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8500,0.28265632587654294,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8600,0.28695159672135073,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8700,0.28976944850517505,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8800,0.29398659432901114,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
8900,0.29398659432901114,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9000,0.2957379860662799,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9100,0.30030722958737294,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9200,0.30071818860180083,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9300,0.30329149836792535,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9400,0.30329149836792535,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9500,0.30597236381360704,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9600,0.31057103799328556,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9700,0.31180391503656923,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9800,0.31180391503656923,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
9900,0.31664713123394755,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10000,0.3171950765865181,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10100,0.3171950765865181,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10200,0.3171950765865181,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10300,0.3171950765865181,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10400,0.3171950765865181,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10500,0.31746904926280334,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10600,0.32176432010761113,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10700,0.3228602108127522,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10800,0.32433762987373566,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
10900,0.32636299428728965,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11000,0.330276736776255,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11100,0.33041372311439765,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11200,0.33041372311439765,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11300,0.33405349292707776,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11400,0.3362158436787744,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11500,0.3362158436787744,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11600,0.3362158436787744,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11700,0.3362158436787744,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11800,0.3362158436787744,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
11900,0.3382412080923284,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12000,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12100,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12200,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12300,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12400,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12500,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12600,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12700,0.34012958616773975,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12800,0.3436323696422772,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
12900,0.3477906541489424,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13000,0.3503639639150669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13100,0.3503639639150669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13200,0.3576435035404271,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13300,0.3583284352311403,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13400,0.36492304316578733,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13500,0.3689737719928953,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13600,0.37302450082000327,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13700,0.3751868515716999,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13800,0.37910059406066526,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
13900,0.3839438102580436,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14000,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14100,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14200,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14300,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14400,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14500,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14600,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14700,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14800,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
14900,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15000,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15100,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15200,0.3844917556106141,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15300,0.3856952019953123,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15400,0.3865171200241681,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15500,0.3865171200241681,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15600,0.3865171200241681,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15700,0.3897459308224203,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15800,0.3901568898368482,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
15900,0.39661451143335263,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16000,0.39836590317062137,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16100,0.4001172949078901,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16200,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16300,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16400,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16500,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16600,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16700,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16800,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
16900,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17000,0.40039126758417537,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17100,0.4020056729833015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17200,0.4020056729833015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17300,0.4020056729833015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17400,0.4020056729833015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17500,0.4020056729833015,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17600,0.4032091193679997,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17700,0.40777836288909275,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17800,0.4084632945798059,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
17900,0.4112811463636302,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18000,0.41894221434483286,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18100,0.4199011187118313,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18200,0.4215155241109574,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18300,0.4243333758947817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18400,0.4267696993227636,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18500,0.42704367199904886,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18600,0.42704367199904886,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18700,0.42704367199904886,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18800,0.42852109106003233,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
18900,0.43027248279730107,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19000,0.4304094691354437,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19100,0.4304094691354437,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19200,0.4304094691354437,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19300,0.4320238745345698,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19400,0.4363191453793776,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19500,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19600,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19700,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19800,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
19900,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20000,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20100,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20200,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20300,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20400,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20500,0.437278049746376,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20600,0.4403698742064856,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20700,0.44105480589719875,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20800,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
20900,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21000,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21100,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21200,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21300,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21400,0.4428061976344675,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21500,0.44469457570987886,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21600,0.4468569264615755,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21700,0.4486083181988442,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21800,0.4521111016733817,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
21900,0.4573652768851879,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22000,0.45911666862245665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22100,0.4647523721901053,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22200,0.4697620053842117,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22300,0.47474220791973265,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22400,0.47635661331885876,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22500,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22600,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22700,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22800,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
22900,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23000,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23100,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23200,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23300,0.4770415450095719,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23400,0.47879293674684065,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23500,0.4832251939297911,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23600,0.4870019500806138,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23700,0.4890273144941678,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23800,0.4890273144941678,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
23900,0.4914636379221497,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24000,0.49335201599756107,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24100,0.4934890023357037,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24200,0.4945554623822593,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24300,0.49524039407297243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24400,0.49524039407297243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24500,0.49524039407297243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24600,0.49685479947209854,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24700,0.5026569200364752,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24800,0.5061597035110126,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
24900,0.5065706625254405,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25000,0.5065706625254405,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25100,0.5065706625254405,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25200,0.5065706625254405,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25300,0.5065706625254405,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25400,0.5091439722915649,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25500,0.5091439722915649,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25600,0.5091439722915649,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25700,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25800,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
25900,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26000,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26100,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26200,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26300,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26400,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26500,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26600,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26700,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26800,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
26900,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27000,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27100,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27200,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27300,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27400,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27500,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27600,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27700,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27800,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
27900,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28000,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28100,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28200,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28300,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28400,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28500,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28600,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28700,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28800,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
28900,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29000,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29100,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29200,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29300,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29400,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29500,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29600,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29700,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29800,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
29900,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30000,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30100,0.510758377690691,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30200,0.512372783089817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30300,0.5139871884889431,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30400,0.5198968647328768,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30500,0.5271764043582368,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30600,0.5287908097573628,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30700,0.5287908097573628,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30800,0.5304052151564889,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
30900,0.5341819713073115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31000,0.5341819713073115,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31100,0.5376847547818489,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31200,0.5411875382563862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31300,0.5411875382563862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31400,0.5411875382563862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31500,0.5411875382563862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31600,0.5411875382563862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31700,0.5411875382563862,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31800,0.5429389299936549,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
31900,0.5437608480225107,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32000,0.5451012807453515,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32100,0.5494259822487446,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32200,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32300,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32400,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32500,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32600,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32700,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32800,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
32900,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33000,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33100,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33200,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33300,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33400,0.5532027383995672,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33500,0.554543171122408,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33600,0.5548171437986933,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33700,0.5562945628596767,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33800,0.5599343326723567,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
33900,0.5603452916867846,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34000,0.5619596970859106,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34100,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34200,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34300,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34400,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34500,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34600,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34700,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34800,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
34900,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35000,0.5622336697621959,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35100,0.5635741024850367,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35200,0.563848075161322,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35300,0.5677618176502872,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35400,0.571127614786682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35500,0.571127614786682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35600,0.571127614786682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35700,0.571127614786682,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35800,0.5721940748332375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
35900,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36000,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36100,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36200,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36300,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36400,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36500,0.5782995987324848,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36600,0.5808729084986093,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36700,0.5824873138977353,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36800,0.5824873138977353,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
36900,0.5824873138977353,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37000,0.584238705635004,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37100,0.5864010563867006,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37200,0.5884264208002545,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37300,0.5888373798146824,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37400,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37500,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37600,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37700,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37800,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
37900,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38000,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38100,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38200,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38300,0.5891113524909677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38400,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38500,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38600,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38700,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38800,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
38900,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39000,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39100,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39200,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39300,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39400,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39500,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39600,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39700,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39800,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
39900,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40000,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40100,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40200,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40300,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40400,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40500,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40600,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40700,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40800,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
40900,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41000,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41100,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41200,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41300,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41400,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41500,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41600,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41700,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41800,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
41900,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42000,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42100,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42200,0.5907257578900937,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42300,0.5917922179366493,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42400,0.5923401632892198,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42500,0.5923401632892198,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42600,0.5949134730553443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42700,0.5949134730553443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42800,0.5949134730553443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
42900,0.5963908921163277,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43000,0.5978683111773111,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43200,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43300,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43400,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43500,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43600,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43700,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43800,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
43900,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44000,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44200,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44300,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44400,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44500,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44600,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44700,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44800,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
44900,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45000,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45200,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45300,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45400,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45500,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45600,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45700,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45800,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
45900,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46000,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46200,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46300,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46400,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46500,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46600,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46700,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46800,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
46900,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47000,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47200,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47300,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47400,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47500,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47600,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47700,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47800,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
47900,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48000,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48200,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48300,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48400,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48500,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48600,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48700,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48800,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
48900,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49000,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49100,0.5986902292061669,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49200,0.6042183770942582,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49300,0.6074471878925103,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49400,0.6082691059213661,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49500,0.6110869577051903,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49600,0.6114979167196182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49700,0.6114979167196182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49800,0.6114979167196182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
49900,0.6114979167196182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50000,0.6114979167196182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50100,0.6114979167196182,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50200,0.6135232811331721,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50300,0.6135232811331721,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50400,0.6135232811331721,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50500,0.6135232811331721,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50600,0.6148637138560129,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50700,0.6152746728704408,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50800,0.6152746728704408,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
50900,0.6170260646077095,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51000,0.6170260646077095,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51100,0.6256166062973247,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51200,0.6334440912752552,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51300,0.6357434283650945,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51400,0.6383167381312189,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51500,0.6403421025447729,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51600,0.6404790888829155,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51700,0.6404790888829155,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51800,0.6418195216057563,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
51900,0.6439818723574529,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52000,0.6439818723574529,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52100,0.6450483324040084,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52200,0.6496470065836868,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52300,0.6547641954573502,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52400,0.6631101951292657,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52500,0.6687753293554997,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52600,0.6691862883699276,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52700,0.6737555318910204,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52800,0.6738925182291631,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
52900,0.6738925182291631,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53000,0.6756439099664318,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53100,0.6814460305308083,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53200,0.6845378549909178,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53300,0.6867002057426144,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53400,0.6899290165408665,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53500,0.6925023263069909,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53600,0.6961420961196709,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53700,0.6984414332095101,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53800,0.6984414332095101,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
53900,0.7016702440077622,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54000,0.7019442166840475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54100,0.7019442166840475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54200,0.7019442166840475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54300,0.7019442166840475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54400,0.7019442166840475,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54500,0.7034216357450309,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54600,0.7058579591730128,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54700,0.7104566333526912,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54800,0.7120710387518172,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
54900,0.7142333895035138,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55000,0.7142333895035138,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55100,0.7142333895035138,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55200,0.7154368358882119,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55300,0.7161217675789251,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55400,0.7178731593161938,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55500,0.7184211046687643,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55600,0.7184211046687643,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55700,0.7184211046687643,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55800,0.7184211046687643,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
55900,0.7212389564525885,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56000,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56100,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56200,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56300,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56400,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56500,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56600,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56700,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56800,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
56900,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57000,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57100,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57200,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57300,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57400,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57500,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57600,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57700,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57800,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
57900,0.7220608744814443,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58000,0.7239492525568556,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58100,0.7240862388949982,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58200,0.7255636579559817,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58300,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58400,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58500,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58600,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58700,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58800,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
58900,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59000,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59100,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59200,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59300,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59400,0.7257006442941243,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59500,0.7305438604915024,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59600,0.7341836303041824,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59700,0.7344576029804677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59800,0.7344576029804677,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
59900,0.7391638328397032,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60000,0.7438700626989387,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60100,0.7512865886624414,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60200,0.7516975476768692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60300,0.7516975476768692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60400,0.757196264906375,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60500,0.7584291419496587,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60600,0.7584291419496587,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60700,0.7594956019962142,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60800,0.7607284790394979,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
60900,0.7607284790394979,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61000,0.7607284790394979,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61100,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61200,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61300,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61400,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61500,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61600,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61700,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61800,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
61900,0.7624798707767666,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62000,0.7640942761758927,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62100,0.7700333830784118,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62200,0.7701703694165545,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62300,0.7701703694165545,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62400,0.7766279910130587,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62500,0.7778608680563424,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62600,0.7778608680563424,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62700,0.7778608680563424,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62800,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
62900,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63000,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63100,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63200,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63300,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63400,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63500,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63600,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63700,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63800,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
63900,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64000,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64100,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64200,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64300,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64400,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64500,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64600,0.7809526925164518,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64700,0.7841815033147039,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64800,0.7844554759909892,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
64900,0.7844554759909892,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65000,0.7862068677282579,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65100,0.7862068677282579,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65200,0.7862068677282579,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65300,0.7862068677282579,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65400,0.7862068677282579,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65500,0.7880952458036692,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65600,0.7891617058502247,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65700,0.7898466375409379,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65800,0.7914610429400639,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
65900,0.7915980292782065,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66000,0.7915980292782065,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66100,0.7915980292782065,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66200,0.7915980292782065,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66300,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66400,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66500,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66600,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66700,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66800,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
66900,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67000,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67100,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67200,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67300,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67400,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67500,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67600,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67700,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67800,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
67900,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68000,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68100,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68200,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68300,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68400,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68500,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68600,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68700,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68800,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
68900,0.7933494210154752,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69000,0.7949638264146013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69100,0.7949638264146013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69200,0.7949638264146013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69300,0.7949638264146013,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69400,0.7975077055221402,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69500,0.7995625005942797,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69600,0.7995625005942797,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69700,0.8058831358526413,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69800,0.8120962154314457,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69900,0.8126441607840162,Hybrid,1.0,0,0.0,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
69999,0.8141215798449997,Hybrid,1.0,0,0.00013698633814260996,Hybrid+bin_visits:100-5+lr1+tau0.05+cachedupdatesFalse,1,False,NoCuts,bin_visits:100-5
0,0.00013698633814260996,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
100,0.010547948036980958,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
200,0.018493155649252326,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
300,0.027123294952236743,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
400,0.034657543550080286,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
500,0.042328778486066435,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
600,0.049178095393196924,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
700,0.056301384976612634,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
800,0.0627397428693153,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
900,0.0701370051290166,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1000,0.07630139034543436,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1100,0.0823287892237095,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1200,0.08849317444012725,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1300,0.09506851867097285,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1400,0.10178084923996107,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1500,0.10821920713266406,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1600,0.11356167432022611,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1700,0.1183561961552177,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
1800,0.1249315403860633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
1900,0.13205482996947865,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2000,0.13712332448075495,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2100,0.1442466140641703,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2200,0.1490411358991614,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2300,0.1539726440722951,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2400,0.16000004295056963,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2500,0.16561648281441635,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2600,0.17136990901640567,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
2700,0.17671237620396718,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2800,0.18150689803895828,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
2900,0.187808269593518,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3000,0.19452060016250555,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3100,0.19821923129235583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3200,0.20356169847991734,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3300,0.20958909735819187,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3400,0.21493156454575338,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3500,0.2208219770858853,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3600,0.2256164989208764,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
3700,0.23123293878472312,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3800,0.23589047428157162,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
3900,0.2401370507639923,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4000,0.24589047696598162,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4100,0.2506849988009729,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4200,0.25547952063596496,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4300,0.2600000697946718,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4400,0.2641096599389507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4500,0.2690411681120854,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4600,0.27424664896150536,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4700,0.27821925276764164,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
4800,0.2824658292500632,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
4900,0.28726035108505527,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5000,0.2919178865819047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5100,0.29575350404989836,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
5200,0.30013706687046254,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5300,0.30410967067659883,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5400,0.3083562471590204,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5500,0.31232885096515667,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5600,0.3165754274475782,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5700,0.3204110449155719,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5800,0.3249315940742787,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
5900,0.32876721154227234,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6000,0.3334247470391218,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6100,0.3384932415503991,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6200,0.3419179000039649,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6300,0.3456165311338159,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
6400,0.34986310761623746,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6500,0.35438365677494427,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6600,0.35931516494807897,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6700,0.3639727004449284,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6800,0.36767133157477944,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
6900,0.37123297636648783,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7000,0.3754795528489094,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7100,0.37890421130247515,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
7200,0.38287681510861143,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7300,0.38616448722403457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7400,0.3902740773683135,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7500,0.3939727084981645,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7600,0.39808229864244343,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7700,0.4027398341392929,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7800,0.40616449259285864,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
7900,0.4104110690752802,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8000,0.41479463189584437,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8100,0.41917819471640855,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8200,0.42328778486068747,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8300,0.4273973750049664,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8400,0.43178093782553056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8500,0.4363014869842374,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8600,0.44068504980480155,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8700,0.44342477656765417,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
8800,0.44863025741707413,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
8900,0.4530138202376383,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9000,0.4564384786912041,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
9100,0.46082204151176825,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9200,0.46520560433233243,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9300,0.4695891671528966,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9400,0.47342478462089027,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9500,0.47643848406002814,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9600,0.4806850605424497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9700,0.4852056097011565,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9800,0.4893151998454354,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
9900,0.4931508173134291,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10000,0.4978083528102785,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10100,0.5017809566164148,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10200,0.505753560422551,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10300,0.5089042461998315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10400,0.5130138363441105,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10500,0.5160275357832483,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10600,0.5197261669130994,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10700,0.5236987707192357,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
10800,0.527260415510944,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
10900,0.5316439783315082,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11000,0.5360275411520724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11100,0.5397261722819234,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11200,0.5430138443973466,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
11300,0.5453426121457713,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11400,0.548767270599337,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11500,0.5506850793333339,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11600,0.5541097377868996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11700,0.5567124782116096,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11800,0.5613700137084591,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
11900,0.5657535765290232,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12000,0.5695891939970169,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12100,0.5732878251268679,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12200,0.5768494699185763,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12300,0.5801371420339995,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12400,0.5836987868257079,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12500,0.586986458941131,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12600,0.5905481037328394,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12700,0.5946576938771183,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
12800,0.5972604343018283,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
12900,0.6012330381079646,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13000,0.6049316692378156,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13100,0.607397423324383,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13200,0.6102741364253782,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13300,0.6145207129077997,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13400,0.6189042757283639,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
13500,0.6216440024912165,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13600,0.624794688268497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13700,0.6278083877076349,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13800,0.631096059823058,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
13900,0.6341097592621959,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14000,0.6369864723631912,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14100,0.6404111308167569,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14200,0.6435618165940374,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14300,0.6469864750476032,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14400,0.650411133501169,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14500,0.6542467509691626,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14600,0.6584933274515842,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
14700,0.6620549722432926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14800,0.6661645623875715,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
14900,0.670411138869993,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15000,0.674520729014272,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15100,0.6768494967626967,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15200,0.6791782645111214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15300,0.6816440185976888,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15400,0.6852056633893971,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15500,0.6886303218429629,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15600,0.6915070349439582,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15700,0.6943837480449534,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
15800,0.6969864884696634,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
15900,0.7004111469232291,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16000,0.7036988190386523,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16100,0.707123477492218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16200,0.7104111496076412,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16300,0.7121919720034954,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16400,0.7150686851044906,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16500,0.7190412889106269,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
16600,0.72232896102605,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16700,0.7263015648321863,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16800,0.7284933462424684,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
16900,0.7324659500486047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17000,0.7349317041351721,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17100,0.7384933489268805,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17200,0.7421919800567315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17300,0.7460275975247251,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17400,0.7491782833020056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17500,0.7517810237267156,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
17600,0.7541097914751403,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17700,0.7573974635905635,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17800,0.7600002040152735,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
17900,0.7628769171162687,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18000,0.7664385619079771,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18100,0.7700002066996855,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18200,0.7739728105058218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18300,0.7772604826212449,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18400,0.780548154736668,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18500,0.7843837722046617,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18600,0.7873974716437996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18700,0.7893152803777964,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
18800,0.7919180208025064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
18900,0.7958906246086427,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19000,0.7979454196807821,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19100,0.8017810371487758,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19200,0.8047947365879137,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19300,0.8078084360270515,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19400,0.810959121804332,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19500,0.812465971523901,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19600,0.8160276163156094,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19700,0.8190413157547473,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
19800,0.8232878922371688,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
19900,0.8268495370288772,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20000,0.8289043321010167,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
20100,0.8330139222452956,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20200,0.8352057036555777,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20300,0.8379454304184303,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20400,0.8410961161957108,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20500,0.8435618702822781,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20600,0.8460276243688455,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20700,0.849178310146126,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20800,0.8523289959234065,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
20900,0.8560276270532575,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21000,0.8587673538161101,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21100,0.8619180395933906,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21200,0.8646577663562433,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21300,0.868082424809809,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21400,0.8715070832633748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21500,0.8741098236880848,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21600,0.8765755777746521,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
21700,0.8790413318612195,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21800,0.8816440722859294,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
21900,0.8843837990487821,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22000,0.8872605121497773,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22100,0.8913701022940562,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
22200,0.8942468153950515,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22300,0.8967125694816188,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22400,0.8993153099063288,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22500,0.9023290093454667,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22600,0.9045207907557488,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22700,0.9072605175186014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22800,0.9097262716051687,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
22900,0.9124659983680213,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23000,0.916301615836015,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23100,0.9183564109081545,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23200,0.9223290147142907,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23300,0.925205727815286,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23400,0.9267125775348549,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23500,0.9293153179595649,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23600,0.9323290173987028,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23700,0.9346577851471275,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
23800,0.9375344982481227,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
23900,0.9410961430398311,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24000,0.9439728561408264,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
24100,0.9472605282562495,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24200,0.9506851867098153,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24300,0.95301395445824,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24400,0.9554797085448073,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24500,0.9584934079839452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24600,0.960411216717942,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24700,0.9635619024952226,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24800,0.9665756019343604,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
24900,0.9689043696827851,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25000,0.9717810827837804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25100,0.9743838232084904,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25200,0.9764386182806298,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25300,0.9804112220867661,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25400,0.983424921525904,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
25500,0.986027661950614,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25600,0.9884934160371813,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25700,0.9912331428000339,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25800,0.9935619105484587,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
25900,0.9963016373113113,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26000,0.9990413640741639,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26100,1.0024660225277295,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26200,1.0057536946431527,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26300,1.0087673940822905,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26400,1.0120550661977137,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26500,1.0150687656368516,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26600,1.0172605470471336,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26700,1.0202742464862715,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
26800,1.0227400005728389,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
26900,1.0265756180408325,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27000,1.0295893174799704,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
27100,1.0321920579046804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27200,1.0341098666386772,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27300,1.0373975387541003,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27400,1.0406852108695235,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27500,1.043835896646804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27600,1.0461646643952287,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27700,1.048630418481796,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27800,1.0509591862302208,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
27900,1.053835899331216,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28000,1.0554797353889276,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28100,1.0580824758136376,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28200,1.060548229900205,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28300,1.063835902015628,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28400,1.0656167244114823,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28500,1.0672605604691938,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28600,1.0700002872320464,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28700,1.072740013994899,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28800,1.0763016587866074,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
28900,1.0793153582257453,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29000,1.0815071396360274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29100,1.0849317980895932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29200,1.0867126204854474,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29300,1.0893153609101573,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29400,1.0913701559822968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29500,1.0941098827451494,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29600,1.0958907051410036,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
29700,1.0984934455657136,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29800,1.1004112542997104,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
29900,1.103150981062563,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30000,1.1049318034584172,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30100,1.1064386531779862,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30200,1.1097263252934093,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30300,1.112466052056262,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30400,1.1145208471284014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30500,1.117260573891254,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30600,1.1205482460066771,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
30700,1.123150986431387,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30800,1.125753726856097,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
30900,1.128356467280807,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
31000,1.130274276014804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31100,1.1326030437632286,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31200,1.135068797849796,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31300,1.138767428979647,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31400,1.1423290737713554,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31500,1.1442468825053522,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31600,1.1460277049012064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31700,1.148767431664059,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31800,1.1515071584269116,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
31900,1.1534249671609085,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
32000,1.1557537349093332,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32100,1.1582194889959005,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32200,1.161781133787609,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32300,1.1646578468886042,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32400,1.1661646966081731,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32500,1.1684934643565978,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32600,1.1701373004143094,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32700,1.1730140135153047,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32800,1.1757537402781573,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
32900,1.1773975763358688,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33000,1.1797263440842936,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33100,1.1820551118327183,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33200,1.184383879581143,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33300,1.1871236063439956,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33400,1.189178401416135,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33500,1.1926030598697008,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33600,1.1946578549418403,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33700,1.1972605953665503,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
33800,1.1994523767768324,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
33900,1.2013701855108292,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34000,1.2038359395973965,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34100,1.205890734669536,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34200,1.2079455297416755,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34300,1.2101373111519576,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34400,1.2124660789003823,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34500,1.2152058056632349,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
34600,1.2175345734116596,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34700,1.2202743001745122,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34800,1.2223290952466517,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
34900,1.2242469039806485,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35000,1.2264386853909306,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35100,1.2290414258156406,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35200,1.2308222482114948,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35300,1.2334249886362048,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35400,1.2363017017372,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35500,1.2382195104711968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35600,1.2405482782196215,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35700,1.243014032306189,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
35800,1.2454797863927562,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
35900,1.2486304721700368,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36000,1.2509592399184615,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36100,1.2528770486524583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36200,1.2542469120338846,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36300,1.2572606114730225,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36400,1.2590414338688767,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36500,1.2617811606317293,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36600,1.2649318464090098,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36700,1.2680825321862903,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36800,1.270411299934715,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
36900,1.2721921223305692,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37000,1.2753428081078497,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37100,1.277808562194417,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37200,1.2802743162809844,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37300,1.2826030840294091,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37400,1.2843839064252633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37500,1.2864387014974028,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37600,1.288630482907685,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37700,1.2910962369942522,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
37800,1.2936989774189622,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
37900,1.295616786152959,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38000,1.2965756905199575,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38100,1.2987674719302396,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38200,1.3010962396786643,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38300,1.3032880210889464,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38400,1.304931857146658,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38500,1.3072606248950827,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38600,1.3098633653197926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38700,1.3124661057445026,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
38800,1.3143839144784994,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
38900,1.3161647368743536,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39000,1.3183565182846357,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39100,1.3209592587093457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39200,1.3227400811052,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39300,1.3245209035010541,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39400,1.3265756985731936,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39500,1.3295893980123314,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39600,1.3315072067463283,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39700,1.332740083789612,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
39800,1.3350688515380367,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
39900,1.3365757012576056,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40000,1.3394524143586009,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40100,1.341233236754455,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40200,1.3436989908410224,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40300,1.3454798132368766,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40400,1.3478085809853013,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40500,1.3497263897192981,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40600,1.351233239438867,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
40700,1.353835979863577,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40800,1.3558907749357165,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
40900,1.3578085836697134,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41000,1.3604113240944233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41100,1.3626031055047054,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41200,1.3649318732531301,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41300,1.3675346136778401,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41400,1.369452422411837,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41500,1.3713702311458338,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41600,1.3728770808654027,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
41700,1.3756168076282553,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41800,1.3775346163622522,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
41900,1.3793154387581064,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42000,1.3810962611539606,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42100,1.383562015240528,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42200,1.385342837636382,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42300,1.3873976327085216,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42400,1.3897264004569463,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42500,1.3910962638383726,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42600,1.39356201792494,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42700,1.395753799335222,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
42800,1.3976716080692189,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
42900,1.399452430465073,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43000,1.4021921572279257,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43100,1.4043839386382078,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43200,1.407260651739203,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43300,1.4091784604731998,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43400,1.412055173574195,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43500,1.4149318866751903,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43600,1.4167127090710445,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43700,1.4184935314668987,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43800,1.420959285553466,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
43900,1.422877094287463,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44000,1.424657916683317,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44100,1.4267127117554566,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44200,1.4284935341513108,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44300,1.4312332609141634,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44400,1.4336990150007307,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44500,1.4352058647202997,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44600,1.436575728101726,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44700,1.4389044958501507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
44800,1.4406853182460049,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
44900,1.4434250450088575,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45000,1.4458907990954248,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45100,1.4478086078294217,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45200,1.4500003892397038,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45300,1.451781211635558,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45400,1.4534250476932695,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45500,1.4571236788231205,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
45600,1.4590414875571174,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45700,1.460685323614829,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45800,1.4626031323488258,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
45900,1.4647949137591079,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46000,1.46698669516939,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46100,1.470274367284813,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46200,1.4724661486950952,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46300,1.47479491644352,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46400,1.4764387525012315,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46500,1.4782195748970857,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
46600,1.4798634109547972,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46700,1.481096287998081,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46800,1.4826031377176498,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
46900,1.4846579327897893,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47000,1.4871236868763567,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47100,1.490000399977352,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
47200,1.4915072496969208,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47300,1.4939730037834882,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47400,1.4968497168844834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47500,1.4990414982947655,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47600,1.5013702660431902,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47700,1.5035620474534723,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47800,1.5056168425256118,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
47900,1.5064387605544676,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48000,1.5082195829503218,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48100,1.5097264326698907,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48200,1.5119182140801728,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48300,1.514794927181168,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48400,1.5165757495770222,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48500,1.518493558311019,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48600,1.5201373943687306,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48700,1.5220552031027275,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48800,1.5242469845130096,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
48900,1.5258908205707211,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49000,1.5286305473335737,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49100,1.5302743833912853,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49200,1.5328771238159953,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49300,1.534794932549992,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
49400,1.5376716456509874,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49500,1.5401373997375547,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49600,1.541507263118981,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49700,1.5435620581911205,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49800,1.5458908259395452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
49900,1.547808634673542,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50000,1.550000416083824,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50100,1.5523291838322488,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50200,1.5542469925662457,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50300,1.5563017876383851,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50400,1.5583565827105246,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50500,1.5602743914445214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50600,1.5626031591929461,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50700,1.5642469952506577,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
50800,1.5660278176465119,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
50900,1.567808640042366,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51000,1.5694524761000777,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51100,1.5715072711722171,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51200,1.573425079906214,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51300,1.5761648066690666,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51400,1.578219601741206,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51500,1.5798634377989176,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51600,1.5821922055473423,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51700,1.5842470006194818,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
51800,1.5857538503390507,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
51900,1.588219604425618,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52000,1.5901374131596149,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52100,1.5924661809080396,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52200,1.5936990579513233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52300,1.59561686668532,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
52400,1.5965757710523185,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52500,1.5987675524626006,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52600,1.6006853611965974,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52700,1.6028771426068795,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52800,1.6046579650027337,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
52900,1.606438787398588,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53000,1.6084935824707274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53100,1.6102744048665816,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53200,1.612329199938721,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53300,1.614931940363431,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53400,1.617534680788141,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53500,1.6194524895221378,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53600,1.621233311917992,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53700,1.6236990660045594,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
53800,1.6271237244581251,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
53900,1.6289045468539793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54000,1.630548382911691,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54100,1.6321922189694025,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54200,1.633836055027114,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54300,1.6360278364373961,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54400,1.637945645171393,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
54500,1.6404113992579603,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54600,1.6415072899631014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54700,1.6436990713733834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54800,1.6452059210929524,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
54900,1.6472607161650918,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55000,1.649041538560946,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55100,1.650548388280515,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55200,1.6521922243382265,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55300,1.6538360603959381,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55400,1.6552059237773644,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55500,1.6567127734969334,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55600,1.659041541245358,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55700,1.6604114046267844,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55800,1.6617812680082107,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
55900,1.6634251040659223,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56000,1.6643840084329207,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56100,1.6660278444906322,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56200,1.6669867488576307,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56300,1.6684935985771996,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56400,1.66904154392977,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
56500,1.6712333253400522,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56600,1.6723292160451932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56700,1.6738360657647622,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56800,1.6760278471750443,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
56900,1.677260724218328,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57000,1.6802744236574658,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57100,1.682466205067748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57200,1.684247027463602,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57300,1.6864388088738842,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57400,1.6886305902841663,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57500,1.6908223716944484,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57600,1.6927401804284452,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57700,1.6941100438098715,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
57800,1.695753879867583,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
57900,1.6975347022634373,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58000,1.7001374426881473,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58100,1.7015073060695736,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
58200,1.7032881284654278,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58300,1.7049319645231393,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58400,1.7060278552282804,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58500,1.7073977186097067,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58600,1.7089045683292756,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58700,1.7108223770632724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58800,1.7130141584735545,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
58900,1.714657994531266,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59000,1.7153429262219793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59100,1.7179456666466892,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
59200,1.7201374480569713,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59300,1.7223292294672534,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59400,1.7243840245393929,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59500,1.7264388196115323,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59600,1.7282196420073865,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59700,1.7301374507413834,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59800,1.7323292321516655,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
59900,1.7341100545475197,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60000,1.7363018359578017,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60100,1.7379456720155133,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60200,1.738767590044369,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60300,1.7408223851165086,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60400,1.7426032075123628,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
60500,1.7449319752607875,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60600,1.7482196473762106,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60700,1.7500004697720648,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60800,1.7524662238586322,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
60900,1.7545210189307716,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61000,1.7563018413266258,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61100,1.7578086910461947,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61200,1.7594525271039063,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61300,1.7613703358379031,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61400,1.7627401992193295,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61500,1.7646580079533263,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61600,1.7660278713347526,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61700,1.7675347210543215,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
61800,1.769589516126461,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
61900,1.7723292428893136,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62000,1.7741100652851678,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62100,1.7760278740191646,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62200,1.7772607510624483,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62300,1.7791785597964451,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62400,1.7815073275448698,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62500,1.783288149940724,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62600,1.7857539040272914,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62700,1.7868497947324324,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62800,1.7890415761427145,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
62900,1.7909593848767114,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63000,1.792603220934423,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63100,1.7943840433302771,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63200,1.7965758247405592,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63300,1.7982196607982708,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63400,1.8004114422085529,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
63500,1.8016443192518365,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63600,1.8031511689714055,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63700,1.8049319913672597,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63800,1.8057539093961155,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
63900,1.8068498001012565,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64000,1.8082196634826828,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64100,1.810000485878537,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64200,1.8113703492599633,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64300,1.8131511716558175,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64400,1.814795007713529,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64500,1.8168498027856685,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64600,1.8176717208145243,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64700,1.8205484339155196,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64800,1.8217813109588032,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
64900,1.8232881606783722,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65000,1.825616928426797,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65100,1.8275347371607937,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65200,1.829315559556648,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65300,1.8310963819525021,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65400,1.8327402180102137,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65500,1.8346580267442105,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65600,1.836301862801922,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65700,1.8368498081544926,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65800,1.8391785759029173,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
65900,1.8405484392843436,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66000,1.8420552890039126,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66100,1.8435621387234815,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
66200,1.84452104309048,Laplace+Cache,1.0,0,0.00013698633814260996,Laplace+Cache,,,NoCuts,
66300,1.8464388518244768,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66400,1.84712378351519,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66500,1.8486306332347588,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66600,1.8506854283068983,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66700,1.8527402233790378,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66800,1.8542470730986067,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
66900,1.8557539228181756,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67000,1.8575347452140298,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67100,1.8589046085954561,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67200,1.860411458315025,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67300,1.8621922807108793,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67400,1.8639731031067335,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67500,1.8654799528263024,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67600,1.867123788884014,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67700,1.8683566659272977,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67800,1.8694525566324387,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
67900,1.871233379028293,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68000,1.8726032424097192,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68100,1.8743840648055734,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68200,1.875616941848857,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68300,1.8780826959354244,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68400,1.8795895456549934,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68500,1.8817813270652755,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68600,1.8835621494611297,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68700,1.8852059855188412,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68800,1.8873977669291233,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
68900,1.8887676303105496,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69000,1.8900005073538333,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69100,1.8915073570734022,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69200,1.8931511931311138,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69300,1.8942470838362548,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69400,1.894932015526968,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69500,1.896438865246537,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69600,1.8979457149661059,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69700,1.8994525646856748,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69800,1.9021922914485274,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69900,1.903425168491811,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,
69999,1.9056169499020932,Laplace+Cache,1.0,0,0.0,Laplace+Cache,,,NoCuts,


==> results/monoblock/syseval/runtime.csv <==
dataset, ByPass+ExactCacheHit, ByPass+ExactCacheMiss, NoByPass+SV-Miss, NoByPass+SV-Hit
Covid, 0.001729869508409166, 0.08214138174157819, 0.08978731291634696, 0.07666106522083282
CitiBike, 0.0013275219251266289, 0.12322436962554704, 0.20362414419651031, 0.0866580392273379

==> results/multiblock/static/citibike/laplace_vs_hybrid/budget_utilization_zipf_0.0.csv <==
block,Hybrid+TreeCache,Laplace+Cache,Laplace+TreeCache
0,0.2221284708512563,0.328510085671601,0.30829162752873174
1,0.2794769894512843,0.5817101990959248,0.5551777601517642
2,0.33302598162584474,0.7867894345593154,0.6359234092649917
3,0.3361598684255611,0.9619086070568841,0.7939736145350658
4,0.456790001590079,1.1175290820467438,0.7473095753439534
5,0.4629178678389163,1.2782137742889343,0.903383649236682
6,0.46748570366105646,1.4012026033740188,0.9346188571851908
7,0.3896040968836161,1.525960306813051,1.0176005235758225
8,0.5166856775211421,1.6332560683295885,0.9059545784577985
9,0.4765169671560816,1.7407184630681236,1.0219829407820615
10,0.4881694853943479,1.8538110559438632,1.0519558168667658
11,0.4416411890296956,1.9481026852171581,1.1324337629234247
12,0.512274121564678,2.015031072702481,1.075879981218348
13,0.4981519380536614,2.101820936857159,1.1506251502711038
14,0.4972791406606625,2.192705485846255,1.1775385575257946
15,0.4623186158151622,2.2703324085720027,1.2376036095797467
16,0.5868851604887375,2.3061937134948804,1.1898087055559312
17,0.5401327078913614,2.3377907509575193,1.2390089819007475
18,0.5389793776434821,2.371176914531005,1.2313975355596973
19,0.543800726994137,2.428515617945993,1.2851025734497963
20,0.5479993073828613,2.4430922298553073,1.2556021156840362
21,0.5272448563961731,2.4642886234966204,1.2671989583630783
22,0.5107282112418279,2.4612738896736097,1.2633320070189757
23,0.5210676568966921,2.4834776751032486,1.2732736320485731
24,0.5067212171348956,2.486443544292136,1.261761402973029
25,0.519600224892443,2.5033718582278324,1.2849230039192872
26,0.5386032977225259,2.516757837040668,1.3052211897253105
27,0.5355023356429829,2.539201938888487,1.3172540660053738
28,0.5373158822142745,2.529070299796129,1.3524014740008283
29,0.5546260534425791,2.503891375323378,1.3206373834866714
30,0.5505279796648459,2.4540620765018284,1.294346124402452
31,0.5493327224885203,2.414462121041862,1.233850546229629
32,0.47519744760702487,2.3437854396533506,1.2415331803887444
33,0.5024887925702757,2.295605920720555,1.2006211028567346
34,0.48290166445888794,2.227285453883054,1.1866975002221896
35,0.5146086908182035,2.151618927084682,1.1092502462529765
36,0.4600679413516069,2.0788272391780733,1.1553089960581957
37,0.47431458505665525,1.9995657084395262,1.077274555753359
38,0.4508312637558838,1.9179729012120497,1.0615094118300785
39,0.48250106058876163,1.787234730189029,0.9352496982967651
40,0.39479721067341345,1.6824609303197189,1.0413159332310578
41,0.4275490215235589,1.5749784251738106,0.9477701644913772
42,0.3956791821781316,1.4552776984163014,0.9070852271431136
43,0.4404788747484041,1.32338828941392,0.7987255967492501
44,0.3707218826936085,1.176171039383446,0.8411648108506213
45,0.390075153792095,1.0382576720852956,0.7153963864238175
46,0.3765455964964577,0.8703845553807188,0.6561120190229381
47,0.4042840475473355,0.7170742274073039,0.5249037479080343
48,0.15323241202559856,0.4894513596526835,0.4152648320445902
49,0.09907011226786722,0.26615730623298717,0.22258059858672397


==> results/multiblock/static/citibike/laplace_vs_hybrid/cumulative_budget_utilization.csv <==
task,sum_budget_across_blocks,average_budget_across_blocks,mechanism,zipf_k,key,learning_rate,warmup,planner,heuristic,tau,external_update_on_cached_results,cumulative_budget
0,0.0005878602983525,1.1757205967051844e-05,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,1.1757205967051844e-05
500,0.4116223016098446,0.0082324460321968,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0082324460321968
1000,0.9159757044554528,0.018319514089109,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.018319514089109
1500,1.3736675354772243,0.0274733507095444,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0274733507095444
2000,1.8489897447333763,0.0369797948946675,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0369797948946675
2500,2.3160723444164204,0.0463214468883284,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0463214468883284
3000,2.758872696527543,0.0551774539305508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0551774539305508
3500,3.150452343114103,0.063009046862282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.063009046862282
4000,3.5363921708736568,0.0707278434174731,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0707278434174731
4500,3.8730055395116874,0.0774601107902337,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0774601107902337
5000,4.233681242414568,0.0846736248482913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0846736248482913
5500,4.507157909360819,0.0901431581872163,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0901431581872163
6000,4.768624498066715,0.0953724899613343,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0953724899613343
6500,5.07072651750766,0.1014145303501531,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1014145303501531
7000,5.346458476393081,0.1069291695278616,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1069291695278616
7500,5.565315989355013,0.1113063197871002,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1113063197871002
8000,5.809401277615184,0.1161880255523036,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1161880255523036
8500,6.001690357661378,0.1200338071532275,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1200338071532275
9000,6.193821398490716,0.1238764279698143,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1238764279698143
9500,6.38120879448292,0.1276241758896584,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1276241758896584
10000,6.566822085672941,0.1313364417134588,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1313364417134588
10500,6.724747073956951,0.134494941479139,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.134494941479139
11000,6.877349361060432,0.1375469872212086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1375469872212086
11500,7.031365967130228,0.1406273193426045,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1406273193426045
12000,7.180438070432263,0.1436087614086452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1436087614086452
12500,7.329029081401905,0.1465805816280381,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1465805816280381
13000,7.45714646150872,0.1491429292301744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1491429292301744
13500,7.582345337212904,0.151646906744258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.151646906744258
14000,7.710272197738353,0.154205443954767,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.154205443954767
14500,7.80869166615585,0.156173833323117,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.156173833323117
15000,7.937193314963031,0.1587438662992606,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1587438662992606
15500,8.064455474235025,0.1612891094847005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1612891094847005
16000,8.208900037165568,0.1641780007433113,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1641780007433113
16500,8.308263401628079,0.1661652680325615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1661652680325615
17000,8.423744799577237,0.1684748959915447,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1684748959915447
17500,8.53355669901103,0.1706711339802206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1706711339802206
18000,8.677273568054314,0.1735454713610862,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1735454713610862
18500,8.774437041889128,0.1754887408377825,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1754887408377825
19000,8.885240857063447,0.1777048171412689,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1777048171412689
19500,8.988611044745994,0.1797722208949198,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1797722208949198
20000,9.096469247538687,0.1819293849507737,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1819293849507737
20500,9.179310373624538,0.1835862074724907,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1835862074724907
21000,9.266033741366702,0.185320674827334,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.185320674827334
21500,9.36287776897283,0.1872575553794566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1872575553794566
22000,9.434014809688884,0.1886802961937776,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1886802961937776
22500,9.532017206135835,0.1906403441227167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1906403441227167
23000,9.62708603428833,0.1925417206857666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1925417206857666
23500,9.70001872055404,0.1940003744110807,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1940003744110807
24000,9.77833681473689,0.1955667362947378,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1955667362947378
24500,9.85728791545437,0.1971457583090874,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1971457583090874
25000,9.925254665124273,0.1985050933024854,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1985050933024854
25500,10.013816464205552,0.200276329284111,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.200276329284111
26000,10.100472964712552,0.202009459294251,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.202009459294251
26500,10.195130574088916,0.2039026114817783,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2039026114817783
27000,10.272700420361728,0.2054540084072345,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2054540084072345
27500,10.340387375017055,0.2068077475003411,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2068077475003411
28000,10.401688221948437,0.2080337644389687,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2080337644389687
28500,10.476597485917864,0.2095319497183572,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2095319497183572
29000,10.53703980978617,0.2107407961957234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2107407961957234
29500,10.602820058884245,0.2120564011776849,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2120564011776849
30000,10.648558576585296,0.2129711715317059,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2129711715317059
30500,10.708577722896418,0.2141715544579283,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2141715544579283
31000,10.774105541368025,0.2154821108273605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2154821108273605
31500,10.84444694139706,0.2168889388279412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2168889388279412
32000,10.901469774601516,0.2180293954920303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2180293954920303
32500,10.954465780287608,0.2190893156057521,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2190893156057521
33000,10.996958452896076,0.2199391690579215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2199391690579215
33500,11.062922847329908,0.2212584569465981,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2212584569465981
34000,11.112047501889997,0.2222409500377999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2222409500377999
34500,11.193452716960536,0.2238690543392107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2238690543392107
35000,11.255498346913688,0.2251099669382737,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2251099669382737
35500,11.304912206405325,0.2260982441281065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2260982441281065
36000,11.370866068514564,0.2274173213702912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2274173213702912
36500,11.428507136298506,0.2285701427259701,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2285701427259701
37000,11.505376154523235,0.2301075230904647,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2301075230904647
37500,11.556992329931472,0.2311398465986294,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2311398465986294
38000,11.60358410647977,0.2320716821295954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2320716821295954
38500,11.665457433669856,0.2333091486733971,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2333091486733971
39000,11.701240236980407,0.2340248047396081,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2340248047396081
39500,11.749460488901033,0.2349892097780206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2349892097780206
40000,11.785275451420612,0.2357055090284122,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2357055090284122
40500,11.844466220207453,0.236889324404149,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.236889324404149
41000,11.89020683684793,0.2378041367369586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2378041367369586
41500,11.933128525123632,0.2386625705024726,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2386625705024726
42000,11.983397542507996,0.2396679508501599,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2396679508501599
42500,12.04776544687954,0.2409553089375908,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2409553089375908
43000,12.086587999111469,0.2417317599822293,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2417317599822293
43500,12.133051077457573,0.2426610215491514,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2426610215491514
44000,12.184931565453912,0.2436986313090782,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2436986313090782
44500,12.237297180845292,0.2447459436169058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2447459436169058
45000,12.269542324811177,0.2453908464962235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2453908464962235
45500,12.318526594120176,0.2463705318824035,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2463705318824035
46000,12.362995254031883,0.2472599050806376,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2472599050806376
46500,12.395408026744027,0.2479081605348805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2479081605348805
47000,12.439133259938975,0.2487826651987795,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2487826651987795
47500,12.46453661022185,0.249290732204437,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.249290732204437
48000,12.516906472433009,0.2503381294486602,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2503381294486602
48500,12.573310531492773,0.2514662106298554,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2514662106298554
49000,12.627545953893154,0.2525509190778631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2525509190778631
49500,12.681982053835531,0.2536396410767106,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2536396410767106
50000,12.728496053124736,0.2545699210624947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2545699210624947
50500,12.78267804906567,0.2556535609813133,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2556535609813133
51000,12.820209972377402,0.256404199447548,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.256404199447548
51500,12.879113230204007,0.2575822646040801,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2575822646040801
52000,12.9194380436852,0.258388760873704,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.258388760873704
52500,12.99171369268925,0.259834273853785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.259834273853785
53000,13.040612500954648,0.260812250019093,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.260812250019093
53500,13.085977841170743,0.2617195568234149,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2617195568234149
54000,13.121322743808648,0.2624264548761729,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2624264548761729
54500,13.180596289251106,0.2636119257850221,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2636119257850221
55000,13.2189770886898,0.2643795417737959,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2643795417737959
55500,13.26700871572566,0.2653401743145132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2653401743145132
56000,13.299173506312618,0.2659834701262523,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2659834701262523
56500,13.34139637748872,0.2668279275497744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2668279275497744
57000,13.38497003875496,0.2676994007750992,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2676994007750992
57500,13.41323324679258,0.2682646649358516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2682646649358516
58000,13.46856478010658,0.2693712956021316,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2693712956021316
58500,13.525295114761636,0.2705059022952327,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2705059022952327
59000,13.55290268499092,0.2710580536998184,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2710580536998184
59500,13.59242577688173,0.2718485155376345,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2718485155376345
60000,13.643610876555089,0.2728722175311018,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2728722175311018
60500,13.679084903764654,0.2735816980752931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2735816980752931
61000,13.7107974479787,0.2742159489595739,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2742159489595739
61500,13.76161522247486,0.2752323044494972,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2752323044494972
62000,13.794439007152912,0.2758887801430583,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2758887801430583
62500,13.844088037407149,0.2768817607481429,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2768817607481429
63000,13.886818624240195,0.2777363724848039,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2777363724848039
63500,13.91855421434394,0.2783710842868788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2783710842868788
64000,13.944259851925622,0.2788851970385124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2788851970385124
64500,13.970209370301424,0.2794041874060284,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2794041874060284
65000,14.001833044740058,0.2800366608948011,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2800366608948011
65500,14.026765483945423,0.2805353096789085,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2805353096789085
66000,14.061816815463754,0.2812363363092751,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2812363363092751
66500,14.10307774968219,0.2820615549936438,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2820615549936438
67000,14.1278424031065,0.28255684806213,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.28255684806213
67500,14.160959096751863,0.2832191819350372,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2832191819350372
68000,14.192909680359708,0.2838581936071941,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2838581936071941
68500,14.23673303282493,0.2847346606564986,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2847346606564986
69000,14.289862145556413,0.2857972429111282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2857972429111282
69500,14.33306295607372,0.2866612591214744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2866612591214744
70000,14.364418716334937,0.2872883743266987,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2872883743266987
70500,14.398316119659864,0.2879663223931973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2879663223931973
71000,14.43518074662633,0.2887036149325266,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2887036149325266
71500,14.468192425240993,0.2893638485048198,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2893638485048198
72000,14.513082571922508,0.2902616514384502,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2902616514384502
72500,14.548355851864835,0.2909671170372967,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2909671170372967
73000,14.588968857034002,0.29177937714068,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.29177937714068
73500,14.63125863307648,0.2926251726615296,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2926251726615296
74000,14.674675479967249,0.2934935095993449,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2934935095993449
74500,14.70767034977156,0.2941534069954312,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2941534069954312
75000,14.750089748551677,0.2950017949710335,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2950017949710335
75500,14.788358193219366,0.2957671638643873,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2957671638643873
76000,14.837827655353689,0.2967565531070738,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2967565531070738
76500,14.888778581726497,0.2977755716345299,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2977755716345299
77000,14.913362798339024,0.2982672559667804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2982672559667804
77500,14.946072115288976,0.2989214423057795,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2989214423057795
78000,14.987482093340612,0.2997496418668122,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2997496418668122
78500,15.038479197908686,0.3007695839581737,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3007695839581737
79000,15.076605808952278,0.3015321161790456,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3015321161790456
79500,15.110061264124544,0.3022012252824909,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3022012252824909
80000,15.140189295118804,0.302803785902376,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.302803785902376
80500,15.174159576607508,0.3034831915321501,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3034831915321501
81000,15.202464311898032,0.3040492862379606,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3040492862379606
81500,15.235768629087069,0.3047153725817413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3047153725817413
82000,15.27260680521112,0.3054521361042224,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3054521361042224
82500,15.31516312695215,0.306303262539043,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.306303262539043
83000,15.358627821952814,0.3071725564390563,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3071725564390563
83500,15.3883774584136,0.307767549168272,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.307767549168272
84000,15.43661287010288,0.3087322574020576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3087322574020576
84500,15.47730747862632,0.3095461495725263,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3095461495725263
85000,15.5320434045075,0.31064086809015,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.31064086809015
85500,15.560923971471745,0.3112184794294348,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3112184794294348
86000,15.603452911444217,0.3120690582288843,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3120690582288843
86500,15.642447628526208,0.3128489525705241,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3128489525705241
87000,15.701622032033796,0.3140324406406758,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3140324406406758
87500,15.7355464397368,0.314710928794736,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.314710928794736
88000,15.758694229201131,0.3151738845840227,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3151738845840227
88500,15.798268042803976,0.3159653608560795,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3159653608560795
89000,15.846634009479038,0.3169326801895807,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3169326801895807
89500,15.889976404327031,0.3177995280865406,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3177995280865406
90000,15.921643608613824,0.3184328721722764,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3184328721722764
90500,15.959735891653684,0.3191947178330736,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3191947178330736
91000,15.999172736842986,0.3199834547368597,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3199834547368597
91500,16.037520191537606,0.3207504038307521,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3207504038307521
92000,16.06015278472146,0.3212030556944292,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3212030556944292
92500,16.084303714738848,0.3216860742947769,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3216860742947769
93000,16.129439804635428,0.3225887960927086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3225887960927086
93500,16.159826790266298,0.3231965358053259,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3231965358053259
94000,16.19644459510459,0.3239288919020918,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3239288919020918
94500,16.239210392153545,0.3247842078430709,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3247842078430709
95000,16.29283043760956,0.3258566087521912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3258566087521912
95500,16.341200879861944,0.3268240175972389,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3268240175972389
96000,16.39036948936903,0.3278073897873805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3278073897873805
96500,16.419819088896134,0.3283963817779227,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3283963817779227
97000,16.45352087461819,0.3290704174923637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3290704174923637
97500,16.483358879032284,0.3296671775806457,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3296671775806457
98000,16.508561086318238,0.3301712217263647,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3301712217263647
98500,16.528420036863228,0.3305684007372645,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3305684007372645
99000,16.560150370419525,0.3312030074083905,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3312030074083905
99500,16.59648590533336,0.3319297181066672,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3319297181066672
100000,16.635580393865414,0.3327116078773083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3327116078773083
100500,16.665977278578726,0.3333195455715745,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3333195455715745
101000,16.69508747940461,0.3339017495880922,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3339017495880922
101500,16.739138153450764,0.3347827630690153,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3347827630690153
102000,16.76637006430925,0.335327401286185,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.335327401286185
102500,16.792968156431183,0.3358593631286236,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3358593631286236
103000,16.839420158295972,0.3367884031659194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3367884031659194
103500,16.87966459171363,0.3375932918342726,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3375932918342726
104000,16.90591538657225,0.338118307731445,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.338118307731445
104500,16.925018762881113,0.3385003752576223,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3385003752576223
105000,16.950344856497956,0.3390068971299591,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3390068971299591
105500,16.98312061155727,0.3396624122311453,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3396624122311453
106000,17.01484844836161,0.3402969689672322,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3402969689672322
106500,17.03607131037214,0.3407214262074428,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3407214262074428
107000,17.058111392098525,0.3411622278419705,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3411622278419705
107500,17.08496781336456,0.3416993562672912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3416993562672912
108000,17.12000390795202,0.3424000781590404,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3424000781590404
108500,17.14284186591991,0.3428568373183981,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3428568373183981
109000,17.17214217583614,0.3434428435167228,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3434428435167228
109500,17.20056336995657,0.3440112673991314,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3440112673991314
110000,17.248882799146593,0.3449776559829318,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3449776559829318
110500,17.273342494993493,0.3454668498998698,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3454668498998698
111000,17.320036460448765,0.3464007292089753,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3464007292089753
111500,17.34985825807173,0.3469971651614346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3469971651614346
112000,17.381726831365793,0.3476345366273158,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3476345366273158
112500,17.41855954413276,0.3483711908826551,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3483711908826551
113000,17.43912128750884,0.3487824257501768,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3487824257501768
113500,17.4589288604962,0.349178577209924,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.349178577209924
114000,17.49298849485695,0.3498597698971389,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3498597698971389
114500,17.528432976859918,0.3505686595371983,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3505686595371983
115000,17.552774119184104,0.351055482383682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.351055482383682
115500,17.577415801148653,0.3515483160229731,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3515483160229731
116000,17.611289077391895,0.3522257815478379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3522257815478379
116500,17.634403204286148,0.3526880640857229,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3526880640857229
117000,17.650198115455158,0.3530039623091031,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3530039623091031
117500,17.6700045965657,0.353400091931314,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.353400091931314
118000,17.68293804624318,0.3536587609248636,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3536587609248636
118500,17.70648628574483,0.3541297257148966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3541297257148966
119000,17.731701421295632,0.3546340284259126,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3546340284259126
119500,17.75361035202605,0.355072207040521,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.355072207040521
120000,17.7779670468447,0.355559340936894,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.355559340936894
120500,17.807213650581346,0.3561442730116269,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3561442730116269
121000,17.837622522454062,0.3567524504490812,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3567524504490812
121500,17.852732697069072,0.3570546539413815,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3570546539413815
122000,17.86507730849529,0.3573015461699058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3573015461699058
122500,17.892760991140623,0.3578552198228124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3578552198228124
123000,17.91740939394594,0.3583481878789187,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3583481878789187
123500,17.943525720576506,0.3588705144115301,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3588705144115301
124000,17.98458104743521,0.3596916209487042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3596916209487042
124500,18.020817720975923,0.3604163544195184,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3604163544195184
125000,18.044315413295877,0.3608863082659174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3608863082659174
125500,18.07602516363117,0.3615205032726234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3615205032726234
126000,18.111346360411527,0.3622269272082306,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3622269272082306
126500,18.14336686780553,0.3628673373561106,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3628673373561106
127000,18.167207455639023,0.3633441491127804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3633441491127804
127500,18.188290938588537,0.3637658187717707,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3637658187717707
128000,18.220881395212743,0.3644176279042549,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3644176279042549
128500,18.24365347738447,0.3648730695476894,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3648730695476894
129000,18.270532452622973,0.3654106490524594,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3654106490524594
129500,18.30899556805887,0.3661799113611774,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3661799113611774
130000,18.342442399885854,0.3668488479977171,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3668488479977171
130500,18.370602761388053,0.367412055227761,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.367412055227761
131000,18.40421739235939,0.3680843478471878,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3680843478471878
131500,18.433270563623577,0.3686654112724715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3686654112724715
132000,18.45873864233614,0.3691747728467228,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3691747728467228
132500,18.48946023431432,0.3697892046862864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3697892046862864
133000,18.510348540315093,0.3702069708063018,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3702069708063018
133500,18.53127615104528,0.3706255230209055,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3706255230209055
134000,18.55756377738774,0.3711512755477548,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3711512755477548
134500,18.583372870144267,0.3716674574028853,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3716674574028853
135000,18.61371916604177,0.3722743833208354,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3722743833208354
135500,18.63808902815417,0.3727617805630834,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3727617805630834
136000,18.67762837925755,0.373552567585151,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.373552567585151
136500,18.7149024101703,0.374298048203406,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.374298048203406
137000,18.75370899053386,0.3750741798106772,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3750741798106772
137500,18.781226840797995,0.3756245368159599,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3756245368159599
138000,18.81754815274609,0.3763509630549219,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3763509630549219
138500,18.835504563234764,0.3767100912646953,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3767100912646953
139000,18.86220260162301,0.3772440520324602,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3772440520324602
139500,18.88305504221359,0.3776611008442718,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3776611008442718
140000,18.910852044953323,0.3782170408990664,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3782170408990664
140500,18.926185608090535,0.3785237121618107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3785237121618107
141000,18.95902037455065,0.379180407491013,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.379180407491013
141500,18.980787243257385,0.3796157448651477,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3796157448651477
142000,18.997749294772696,0.3799549858954539,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3799549858954539
142500,19.014248778155128,0.3802849755631026,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3802849755631026
143000,19.035809658993795,0.3807161931798759,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3807161931798759
143500,19.057591471034403,0.381151829420688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.381151829420688
144000,19.0889656612898,0.3817793132257959,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3817793132257959
144500,19.130676453301724,0.3826135290660344,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3826135290660344
145000,19.164970332226915,0.3832994066445383,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3832994066445383
145500,19.18614094506818,0.3837228189013635,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3837228189013635
146000,19.2177764328237,0.384355528656474,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.384355528656474
146500,19.24487603867032,0.3848975207734064,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3848975207734064
147000,19.27686398759668,0.3855372797519335,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3855372797519335
147500,19.2912759935884,0.3858255198717679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3858255198717679
148000,19.31617303606112,0.3863234607212223,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3863234607212223
148500,19.353305495839606,0.3870661099167921,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3870661099167921
149000,19.37917347139102,0.3875834694278204,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3875834694278204
149500,19.399399600702434,0.3879879920140487,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3879879920140487
150000,19.43301952246081,0.3886603904492163,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3886603904492163
150500,19.46411127930012,0.3892822255860023,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3892822255860023
151000,19.48100429198247,0.3896200858396493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3896200858396493
151500,19.514163227892663,0.3902832645578533,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3902832645578533
152000,19.539600290057813,0.3907920058011562,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3907920058011562
152500,19.556162704998723,0.3911232540999744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3911232540999744
153000,19.572495036243517,0.3914499007248702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3914499007248702
153500,19.58960464163218,0.3917920928326436,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3917920928326436
154000,19.613685419243843,0.3922737083848768,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3922737083848768
154500,19.638008918989534,0.3927601783797907,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3927601783797907
155000,19.66679399572132,0.3933358799144264,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3933358799144264
155500,19.69473680589823,0.3938947361179646,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3938947361179646
156000,19.728832849187523,0.3945766569837504,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3945766569837504
156500,19.776125919186903,0.3955225183837381,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3955225183837381
157000,19.815206826282537,0.3963041365256508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3963041365256508
157500,19.84647661218217,0.3969295322436433,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3969295322436433
158000,19.870407218677716,0.3974081443735542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3974081443735542
158500,19.9041682343742,0.398083364687484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.398083364687484
159000,19.92796407821317,0.3985592815642634,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3985592815642634
159500,19.951828452462063,0.3990365690492413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3990365690492413
160000,19.980093905413103,0.3996018781082621,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3996018781082621
160500,20.02197976438305,0.400439595287661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.400439595287661
161000,20.04542818389392,0.4009085636778784,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4009085636778784
161500,20.060511872541674,0.4012102374508335,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4012102374508335
162000,20.085284079815985,0.4017056815963197,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4017056815963197
162500,20.106602763422217,0.4021320552684443,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4021320552684443
163000,20.134963009690363,0.4026992601938072,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4026992601938072
163500,20.168482216770787,0.4033696443354157,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4033696443354157
164000,20.196404191468424,0.4039280838293685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4039280838293685
164500,20.23022956819756,0.4046045913639511,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4046045913639511
165000,20.266612414911407,0.4053322482982281,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4053322482982281
165500,20.285564312657616,0.4057112862531523,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4057112862531523
166000,20.32076567985121,0.4064153135970242,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4064153135970242
166500,20.34865031925245,0.4069730063850489,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4069730063850489
167000,20.375393772216174,0.4075078754443235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4075078754443235
167500,20.391496097402097,0.4078299219480419,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4078299219480419
168000,20.42257798344089,0.4084515596688178,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4084515596688178
168500,20.43692458394756,0.4087384916789511,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4087384916789511
169000,20.46501996327364,0.4093003992654727,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4093003992654727
169500,20.482411695085197,0.4096482339017038,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4096482339017038
170000,20.508740766203186,0.4101748153240637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4101748153240637
170500,20.52631189232224,0.4105262378464448,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4105262378464448
171000,20.54077172657309,0.4108154345314619,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4108154345314619
171500,20.554548781351656,0.4110909756270331,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4110909756270331
172000,20.57859175399518,0.4115718350799036,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4115718350799036
172500,20.60410328032842,0.4120820656065684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4120820656065684
173000,20.62029644957413,0.4124059289914827,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4124059289914827
173500,20.638786930483093,0.4127757386096619,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4127757386096619
174000,20.66373981956524,0.4132747963913047,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4132747963913047
174500,20.69541458305828,0.4139082916611656,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4139082916611656
175000,20.73616686167597,0.4147233372335194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4147233372335194
175500,20.765609084681,0.4153121816936199,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4153121816936199
176000,20.794256401260306,0.415885128025206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.415885128025206
176500,20.811260677792944,0.4162252135558589,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4162252135558589
177000,20.845440673526348,0.4169088134705269,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4169088134705269
177500,20.86163866873051,0.4172327733746102,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4172327733746102
178000,20.896993933041664,0.4179398786608332,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4179398786608332
178500,20.924332276732617,0.4184866455346523,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4184866455346523
179000,20.937004643648123,0.4187400928729625,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4187400928729625
179500,20.962754799417752,0.419255095988355,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.419255095988355
180000,20.98732424625262,0.4197464849250524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4197464849250524
180500,21.014125128406096,0.4202825025681219,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4202825025681219
181000,21.04253190647322,0.4208506381294644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4208506381294644
181500,21.06358826868405,0.421271765373681,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.421271765373681
182000,21.08760975274721,0.4217521950549441,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4217521950549441
182500,21.11891807300264,0.4223783614600528,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4223783614600528
183000,21.14325098737445,0.4228650197474891,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4228650197474891
183500,21.16614834326579,0.4233229668653158,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4233229668653158
184000,21.194290629942387,0.4238858125988477,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4238858125988477
184500,21.2095362147628,0.424190724295256,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.424190724295256
185000,21.24135730178687,0.4248271460357374,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4248271460357374
185500,21.26911489026896,0.4253822978053791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4253822978053791
186000,21.29494829115205,0.425898965823041,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.425898965823041
186500,21.32903491401622,0.4265806982803244,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4265806982803244
187000,21.35690075056493,0.4271380150112986,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4271380150112986
187500,21.381717720224945,0.4276343544044989,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4276343544044989
188000,21.40413036748382,0.4280826073496764,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4280826073496764
188500,21.413278265225667,0.4282655653045133,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4282655653045133
189000,21.43283640375428,0.4286567280750856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4286567280750856
189500,21.462877853986207,0.4292575570797241,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4292575570797241
190000,21.49420447390649,0.4298840894781298,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4298840894781298
190500,21.525056191577328,0.4305011238315465,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4305011238315465
191000,21.54555963034342,0.4309111926068684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4309111926068684
191500,21.5700941990572,0.431401883981144,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.431401883981144
192000,21.59546604500748,0.4319093209001495,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4319093209001495
192500,21.61431894943493,0.4322863789886987,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4322863789886987
193000,21.632615241915897,0.4326523048383179,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4326523048383179
193500,21.64959197601743,0.4329918395203486,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4329918395203486
194000,21.67535408686226,0.4335070817372452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4335070817372452
194500,21.7025938882706,0.434051877765412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.434051877765412
195000,21.736339552031897,0.4347267910406379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4347267910406379
195500,21.77038010929651,0.4354076021859302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4354076021859302
196000,21.802672723485205,0.4360534544697041,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4360534544697041
196500,21.82383077147909,0.4364766154295818,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4364766154295818
197000,21.844860187896064,0.4368972037579213,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4368972037579213
197500,21.8620475582036,0.4372409511640719,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4372409511640719
198000,21.882327969362134,0.4376465593872427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4376465593872427
198500,21.911065437359312,0.4382213087471862,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4382213087471862
199000,21.92774706080973,0.4385549412161946,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4385549412161946
199500,21.94345878215536,0.4388691756431071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4388691756431071
200000,21.9622458332246,0.439244916664492,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.439244916664492
200500,21.99182534867581,0.4398365069735162,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4398365069735162
201000,22.01387960345937,0.4402775920691874,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4402775920691874
201500,22.035804731830662,0.4407160946366132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4407160946366132
202000,22.067653618433507,0.4413530723686701,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4413530723686701
202500,22.09469433420619,0.4418938866841237,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4418938866841237
203000,22.124348249079,0.4424869649815799,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4424869649815799
203500,22.163816333319453,0.443276326666389,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.443276326666389
204000,22.192602151524117,0.4438520430304822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4438520430304822
204500,22.213972008729733,0.4442794401745946,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4442794401745946
205000,22.241480285496674,0.4448296057099334,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4448296057099334
205500,22.26870771014389,0.4453741542028777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4453741542028777
206000,22.28617945817294,0.4457235891634588,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4457235891634588
206500,22.32072184407185,0.4464144368814371,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4464144368814371
207000,22.33462820588099,0.4466925641176197,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4466925641176197
207500,22.36888181382825,0.4473776362765649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4473776362765649
208000,22.392289557636285,0.4478457911527257,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4478457911527257
208500,22.415114000801985,0.4483022800160397,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4483022800160397
209000,22.43174944525518,0.4486349889051035,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4486349889051035
209500,22.45510491885422,0.4491020983770844,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4491020983770844
210000,22.49314385079313,0.4498628770158626,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4498628770158626
210500,22.524903275785583,0.4504980655157117,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4504980655157117
211000,22.545640494213423,0.4509128098842685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4509128098842685
211500,22.56869702462286,0.4513739404924572,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4513739404924572
212000,22.593036951689434,0.4518607390337887,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4518607390337887
212500,22.632199450596808,0.4526439890119361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4526439890119361
213000,22.651465110623,0.45302930221246,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.45302930221246
213500,22.66736475842832,0.4533472951685664,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4533472951685664
214000,22.68544756041247,0.4537089512082494,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4537089512082494
214500,22.697621614834745,0.4539524322966949,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4539524322966949
215000,22.721657253464,0.4544331450692799,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4544331450692799
215500,22.744664725131287,0.4548932945026257,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4548932945026257
216000,22.771769135225693,0.4554353827045138,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4554353827045138
216500,22.79188778602335,0.455837755720467,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.455837755720467
217000,22.80994258616452,0.4561988517232903,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4561988517232903
217500,22.829285127387177,0.4565857025477435,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4565857025477435
218000,22.84780916771736,0.4569561833543472,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4569561833543472
218500,22.866958393749947,0.4573391678749989,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4573391678749989
219000,22.885767486997683,0.4577153497399536,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4577153497399536
219500,22.90053140446304,0.4580106280892608,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4580106280892608
220000,22.92252360649367,0.4584504721298734,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4584504721298734
220500,22.966257194332023,0.4593251438866405,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4593251438866405
221000,22.988385845362888,0.4597677169072577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4597677169072577
221500,23.014744889675537,0.4602948977935107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4602948977935107
222000,23.052303798637837,0.4610460759727566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4610460759727566
222500,23.081691887453207,0.4616338377490641,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4616338377490641
223000,23.111393073974565,0.4622278614794913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4622278614794913
223500,23.153171260561223,0.4630634252112245,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4630634252112245
224000,23.17699611356559,0.4635399222713118,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4635399222713118
224500,23.20829092762108,0.4641658185524216,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4641658185524216
225000,23.231236402668117,0.4646247280533622,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4646247280533622
225500,23.25619473691262,0.4651238947382524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4651238947382524
226000,23.2639187476196,0.465278374952392,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.465278374952392
226500,23.2979317806184,0.4659586356123679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4659586356123679
227000,23.323963478719683,0.4664792695743937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4664792695743937
227500,23.353640902088262,0.4670728180417653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4670728180417653
228000,23.38245801047933,0.4676491602095865,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4676491602095865
228500,23.40507147351504,0.4681014294703008,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4681014294703008
229000,23.41777001102537,0.4683554002205074,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4683554002205074
229500,23.44955986616981,0.4689911973233963,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4689911973233963
230000,23.474247532164693,0.4694849506432939,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4694849506432939
230500,23.493397299084627,0.4698679459816925,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4698679459816925
231000,23.52272798662326,0.4704545597324652,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4704545597324652
231500,23.56430516448734,0.4712861032897468,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4712861032897468
232000,23.595959224260824,0.4719191844852164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4719191844852164
232500,23.61728913569862,0.4723457827139724,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4723457827139724
233000,23.64048283991043,0.4728096567982086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4728096567982086
233500,23.66975436306432,0.4733950872612864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4733950872612864
234000,23.70704943200425,0.4741409886400851,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4741409886400851
234500,23.727670851396525,0.4745534170279304,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4745534170279304
235000,23.74050652378695,0.474810130475739,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.474810130475739
235500,23.764546085969048,0.475290921719381,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.475290921719381
236000,23.789899327051785,0.4757979865410357,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4757979865410357
236500,23.810472442739485,0.4762094488547897,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4762094488547897
237000,23.832553356525345,0.4766510671305069,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4766510671305069
237500,23.859985736715668,0.4771997147343134,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4771997147343134
238000,23.877340904130048,0.4775468180826009,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4775468180826009
238500,23.89239582676682,0.4778479165353363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4778479165353363
239000,23.90296278173394,0.4780592556346788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4780592556346788
239500,23.92111958923669,0.4784223917847338,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4784223917847338
240000,23.939097923708545,0.4787819584741709,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4787819584741709
240500,23.96600498906384,0.4793200997812768,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4793200997812768
241000,23.984691385597177,0.4796938277119435,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4796938277119435
241500,24.001542525649256,0.4800308505129851,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4800308505129851
242000,24.0314567975167,0.480629135950334,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.480629135950334
242500,24.0591694747804,0.481183389495608,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.481183389495608
243000,24.07791658656435,0.481558331731287,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.481558331731287
243500,24.10185861795637,0.4820371723591274,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4820371723591274
244000,24.11816017060248,0.4823632034120495,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4823632034120495
244500,24.152933371623483,0.4830586674324696,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4830586674324696
245000,24.174598307071022,0.4834919661414205,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4834919661414205
245500,24.193671609635448,0.4838734321927089,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4838734321927089
246000,24.212806075115804,0.484256121502316,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.484256121502316
246500,24.235985174741,0.4847197034948199,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4847197034948199
247000,24.26241623287672,0.4852483246575343,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4852483246575343
247500,24.29681516256033,0.4859363032512065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4859363032512065
248000,24.32422876374801,0.4864845752749602,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4864845752749602
248500,24.34308319817303,0.4868616639634606,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4868616639634606
249000,24.37389789893716,0.4874779579787432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4874779579787432
249500,24.400938264991314,0.4880187652998263,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4880187652998263
250000,24.41284805500835,0.488256961100167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.488256961100167
250500,24.426540460586875,0.4885308092117374,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4885308092117374
251000,24.44164604434369,0.4888329208868738,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4888329208868738
251500,24.465046522195472,0.4893009304439094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4893009304439094
252000,24.492906870335904,0.4898581374067181,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4898581374067181
252500,24.51533119718698,0.4903066239437396,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4903066239437396
253000,24.530987660184625,0.4906197532036925,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4906197532036925
253500,24.55416734316649,0.4910833468633299,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4910833468633299
254000,24.57280186203524,0.4914560372407048,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4914560372407048
254500,24.589624974264986,0.4917924994852996,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4917924994852996
255000,24.605033512769644,0.4921006702553929,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4921006702553929
255500,24.62941609987549,0.4925883219975098,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4925883219975098
256000,24.65173801595453,0.4930347603190906,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4930347603190906
256500,24.669777001881783,0.4933955400376357,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4933955400376357
257000,24.69327874935014,0.4938655749870028,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4938655749870028
257500,24.718746073386512,0.4943749214677302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4943749214677302
258000,24.751926744533456,0.4950385348906691,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4950385348906691
258500,24.782750835712815,0.4956550167142564,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4956550167142564
259000,24.805529069012817,0.4961105813802563,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4961105813802563
259500,24.82652953434274,0.4965305906868548,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4965305906868548
260000,24.849994997604448,0.4969998999520889,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4969998999520889
260500,24.862135992185657,0.4972427198437131,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4972427198437131
261000,24.879928861295944,0.4975985772259189,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4975985772259189
261500,24.89533749567356,0.4979067499134711,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4979067499134711
262000,24.919228612199767,0.4983845722439953,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4983845722439953
262500,24.926582596881865,0.4985316519376372,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4985316519376372
263000,24.96243719464105,0.499248743892821,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.499248743892821
263500,24.96939095555771,0.4993878191111542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4993878191111542
264000,24.992335220005995,0.4998467044001199,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4998467044001199
264500,25.008354988165536,0.5001670997633108,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5001670997633108
265000,25.03479668212532,0.5006959336425064,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5006959336425064
265500,25.06266344602641,0.5012532689205282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5012532689205282
266000,25.098148589109343,0.501962971782187,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.501962971782187
266500,25.123475115401806,0.5024695023080361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5024695023080361
267000,25.14123124207673,0.5028246248415347,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5028246248415347
267500,25.165836188154177,0.5033167237630836,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5033167237630836
268000,25.18503480352789,0.5037006960705579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5037006960705579
268500,25.20288856774983,0.5040577713549966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5040577713549966
269000,25.225855122311483,0.5045171024462296,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5045171024462296
269500,25.249993531921756,0.5049998706384351,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5049998706384351
270000,25.268449024169488,0.5053689804833897,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5053689804833897
270500,25.28385174427841,0.5056770348855683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5056770348855683
271000,25.306839375946407,0.5061367875189281,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5061367875189281
271500,25.33366159874931,0.5066732319749861,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5066732319749861
272000,25.362944806841767,0.5072588961368354,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5072588961368354
272500,25.380390788792955,0.5076078157758591,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5076078157758591
273000,25.39501098521893,0.5079002197043787,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5079002197043787
273500,25.432227760401343,0.508644555208027,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.508644555208027
274000,25.454497962929977,0.5090899592585996,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5090899592585996
274500,25.47835980558072,0.5095671961116143,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5095671961116143
275000,25.49966638662541,0.5099933277325082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5099933277325082
275500,25.52899725696104,0.5105799451392208,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5105799451392208
276000,25.55710899928277,0.5111421799856555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5111421799856555
276500,25.58762393417836,0.5117524786835672,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5117524786835672
277000,25.622605971741105,0.5124521194348222,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5124521194348222
277500,25.64488170843801,0.5128976341687603,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5128976341687603
278000,25.675117664189848,0.513502353283797,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.513502353283797
278500,25.68866790660487,0.5137733581320973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5137733581320973
279000,25.70798751816424,0.5141597503632848,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5141597503632848
279500,25.725975593121703,0.514519511862434,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.514519511862434
280000,25.753316822600503,0.51506633645201,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.51506633645201
280500,25.77620341916392,0.5155240683832784,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5155240683832784
281000,25.807329548872016,0.5161465909774403,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5161465909774403
281500,25.82955154554524,0.5165910309109047,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5165910309109047
282000,25.84320966816088,0.5168641933632176,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5168641933632176
282500,25.87577687806924,0.5175155375613848,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5175155375613848
283000,25.898434793856115,0.5179686958771224,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5179686958771224
283500,25.914268715499126,0.5182853743099826,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5182853743099826
284000,25.94199887925377,0.5188399775850754,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5188399775850754
284500,25.95723802012378,0.5191447604024756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5191447604024756
285000,25.976855685887163,0.5195371137177432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5195371137177432
285500,26.004825505739003,0.5200965101147801,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5200965101147801
286000,26.04034390842021,0.5208068781684042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5208068781684042
286500,26.075341121709545,0.5215068224341909,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5215068224341909
287000,26.10734696892126,0.5221469393784252,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5221469393784252
287500,26.124194891957963,0.5224838978391593,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5224838978391593
288000,26.139809520419927,0.5227961904083985,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5227961904083985
288500,26.165527586279477,0.5233105517255895,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5233105517255895
289000,26.184199681130224,0.5236839936226044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5236839936226044
289500,26.20184751246394,0.5240369502492788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5240369502492788
290000,26.22776716181134,0.5245553432362268,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5245553432362268
290500,26.24815029472316,0.5249630058944631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5249630058944631
291000,26.26223547931978,0.5252447095863956,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5252447095863956
291500,26.27854155378196,0.5255708310756391,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5255708310756391
292000,26.286224105427564,0.5257244821085513,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5257244821085513
292500,26.296671644643716,0.5259334328928742,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5259334328928742
293000,26.314206627874437,0.5262841325574886,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5262841325574886
293500,26.331186834212893,0.5266237366842579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5266237366842579
294000,26.35050035650387,0.5270100071300774,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5270100071300774
294500,26.360594259298782,0.5272118851859756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5272118851859756
295000,26.377369799851785,0.5275473959970357,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5275473959970357
295500,26.38941709489775,0.527788341897955,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.527788341897955
296000,26.41480518468715,0.528296103693743,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.528296103693743
296500,26.429483043077106,0.528589660861542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.528589660861542
297000,26.439435273364342,0.528788705467287,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.528788705467287
297500,26.45026431064308,0.5290052862128616,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5290052862128616
298000,26.45916612821489,0.5291833225642977,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5291833225642977
298500,26.479889379930352,0.5295977875986071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5295977875986071
299000,26.48879203209692,0.5297758406419384,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5297758406419384
299500,26.509781410974984,0.5301956282194997,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5301956282194997
299999,26.53711204404081,0.5307422408808162,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5307422408808162
0,0.000335353605449,6.707072108980665e-06,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,6.707072108980665e-06
500,0.1646425720567002,0.003292851441134,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.003292851441134
1000,0.3294108317501478,0.0065882166350029,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0065882166350029
1500,0.4943772324165101,0.0098875446483302,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0098875446483302
2000,0.6584645006857028,0.013169290013714,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.013169290013714
2500,0.8235264954982601,0.0164705299099652,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0164705299099652
3000,0.9881853884037732,0.0197637077680754,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0197637077680754
3500,1.152155761244796,0.0230431152248959,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0230431152248959
4000,1.3167596324104016,0.026335192648208,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.026335192648208
4500,1.4801456557232835,0.0296029131144656,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0296029131144656
5000,1.6446798726201293,0.0328935974524025,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0328935974524025
5500,1.809449554678324,0.0361889910935664,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0361889910935664
6000,1.973565106761936,0.0394713021352387,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0394713021352387
6500,2.138824463795528,0.0427764892759105,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0427764892759105
7000,2.30294002305678,0.0460588004611356,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0460588004611356
7500,2.466666001894712,0.0493333200378942,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0493333200378942
8000,2.6311412115235617,0.0526228242304712,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0526228242304712
8500,2.7959556980449065,0.0559191139608981,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0559191139608981
9000,2.959160686494604,0.059183213729892,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.059183213729892
9500,3.1228722317984627,0.0624574446359692,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0624574446359692
10000,3.285928066436314,0.0657185613287262,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0657185613287262
10500,3.448858927443001,0.06897717854886,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.06897717854886
11000,3.6138305173379086,0.0722766103467581,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0722766103467581
11500,3.7769380731999775,0.0755387614639995,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0755387614639995
12000,3.939773964045094,0.0787954792809018,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0787954792809018
12500,4.1046716375106325,0.0820934327502126,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0820934327502126
13000,4.269013213338748,0.0853802642667749,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0853802642667749
13500,4.431025265249639,0.0886205053049927,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0886205053049927
14000,4.593118815335822,0.0918623763067164,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0918623763067164
14500,4.754514639282031,0.0950902927856406,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0950902927856406
15000,4.917384562263848,0.0983476912452769,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0983476912452769
15500,5.081550003809912,0.1016310000761982,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1016310000761982
16000,5.24489693890652,0.1048979387781304,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1048979387781304
16500,5.407781967250857,0.1081556393450171,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1081556393450171
17000,5.570473756815996,0.1114094751363199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1114094751363199
17500,5.7334275240460455,0.1146685504809209,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1146685504809209
18000,5.895146017072607,0.1179029203414521,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1179029203414521
18500,6.05801575919076,0.1211603151838152,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1211603151838152
19000,6.221778400155952,0.124435568003119,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.124435568003119
19500,6.385140315688686,0.1277028063137737,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1277028063137737
20000,6.547643387615111,0.1309528677523022,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1309528677523022
20500,6.710273180237825,0.1342054636047565,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1342054636047565
21000,6.873118204315439,0.1374623640863087,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1374623640863087
21500,7.034837635468388,0.1406967527093677,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1406967527093677
22000,7.197836030827611,0.1439567206165522,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1439567206165522
22500,7.360354288448788,0.1472070857689757,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1472070857689757
23000,7.522514907859292,0.1504502981571858,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1504502981571858
23500,7.685389577862879,0.1537077915572575,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1537077915572575
24000,7.848106327335087,0.1569621265467017,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1569621265467017
24500,8.01043534205026,0.1602087068410052,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1602087068410052
25000,8.172702188583653,0.163454043771673,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.163454043771673
25500,8.333574226058941,0.1666714845211788,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1666714845211788
26000,8.49515244524464,0.1699030489048928,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1699030489048928
26500,8.656386161850582,0.1731277232370116,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1731277232370116
27000,8.818488868194972,0.1763697773638994,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1763697773638994
27500,8.980820704278424,0.1796164140855684,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1796164140855684
28000,9.143210577229066,0.1828642115445813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1828642115445813
28500,9.304774984814625,0.1860954996962925,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1860954996962925
29000,9.466542871279248,0.1893308574255849,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1893308574255849
29500,9.626506125438144,0.1925301225087629,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1925301225087629
30000,9.785668114241606,0.1957133622848321,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1957133622848321
30500,9.947730877431324,0.1989546175486264,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1989546175486264
31000,10.108976490784377,0.2021795298156875,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2021795298156875
31500,10.270410078123131,0.2054082015624626,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2054082015624626
32000,10.430241202948988,0.2086048240589797,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2086048240589797
32500,10.59081332555176,0.2118162665110352,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2118162665110352
33000,10.749856979978858,0.2149971395995771,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2149971395995771
33500,10.910817866389152,0.218216357327783,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.218216357327783
34000,11.070613333669876,0.2214122666733975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2214122666733975
34500,11.232457762852526,0.2246491552570505,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2246491552570505
35000,11.39454562685766,0.2278909125371532,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2278909125371532
35500,11.555246888846334,0.2311049377769266,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2311049377769266
36000,11.71704061073882,0.2343408122147764,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2343408122147764
36500,11.879097651578803,0.237581953031576,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.237581953031576
37000,12.040191307847891,0.2408038261569578,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2408038261569578
37500,12.202525333866014,0.2440505066773202,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2440505066773202
38000,12.36208135973924,0.2472416271947848,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2472416271947848
38500,12.521378037535218,0.2504275607507044,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2504275607507044
39000,12.68044241318572,0.2536088482637144,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2536088482637144
39500,12.839413585892222,0.2567882717178444,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2567882717178444
40000,13.002821853795192,0.2600564370759038,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2600564370759038
40500,13.16452717577641,0.2632905435155282,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2632905435155282
41000,13.326563407252188,0.2665312681450437,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2665312681450437
41500,13.482996751447931,0.2696599350289587,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2696599350289587
42000,13.640588031158575,0.2728117606231715,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2728117606231715
42500,13.80067630937566,0.2760135261875132,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2760135261875132
43000,13.961279786186896,0.2792255957237379,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2792255957237379
43500,14.119892326497617,0.2823978465299523,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2823978465299523
44000,14.281388968906256,0.2856277793781251,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2856277793781251
44500,14.441288756193815,0.2888257751238763,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2888257751238763
45000,14.600920759639346,0.2920184151927869,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2920184151927869
45500,14.758947327914951,0.295178946558299,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.295178946558299
46000,14.918517333090625,0.2983703466618124,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2983703466618124
46500,15.077770692234596,0.3015554138446919,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3015554138446919
47000,15.237788039752798,0.3047557607950559,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3047557607950559
47500,15.397755192175625,0.3079551038435124,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3079551038435124
48000,15.55650648346061,0.3111301296692122,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3111301296692122
48500,15.714886085216074,0.3142977217043214,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3142977217043214
49000,15.8744483028658,0.3174889660573159,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3174889660573159
49500,16.033286874317064,0.3206657374863412,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3206657374863412
50000,16.192401610888254,0.3238480322177651,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3238480322177651
50500,16.35283455944704,0.3270566911889407,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3270566911889407
51000,16.510941561720855,0.3302188312344171,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3302188312344171
51500,16.66835588931012,0.3333671177862024,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3333671177862024
52000,16.82751775333039,0.3365503550666078,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3365503550666078
52500,16.984335508319898,0.3396867101663979,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3396867101663979
53000,17.14267294791305,0.3428534589582609,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3428534589582609
53500,17.300676260704435,0.3460135252140887,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3460135252140887
54000,17.45896081468166,0.3491792162936332,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3491792162936332
54500,17.618165514482158,0.3523633102896431,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3523633102896431
55000,17.77767212758958,0.3555534425517915,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3555534425517915
55500,17.93554842624948,0.3587109685249895,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3587109685249895
56000,18.093902793609487,0.3618780558721897,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3618780558721897
56500,18.25295239295632,0.3650590478591263,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3650590478591263
57000,18.41085323692713,0.3682170647385426,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3682170647385426
57500,18.56850297626767,0.3713700595253534,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3713700595253534
58000,18.726344130347467,0.3745268826069493,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3745268826069493
58500,18.88665151266277,0.3777330302532553,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3777330302532553
59000,19.044251612590504,0.3808850322518101,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3808850322518101
59500,19.2014817306638,0.384029634613276,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.384029634613276
60000,19.35908320795815,0.387181664159163,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.387181664159163
60500,19.516155963158976,0.3903231192631795,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3903231192631795
61000,19.67482987434743,0.3934965974869486,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3934965974869486
61500,19.830850466602254,0.3966170093320451,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3966170093320451
62000,19.98770069710457,0.3997540139420915,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3997540139420915
62500,20.14405235253353,0.4028810470506706,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4028810470506706
63000,20.303391380560715,0.4060678276112143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4060678276112143
63500,20.463161720635416,0.4092632344127083,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4092632344127083
64000,20.61980230563876,0.4123960461127751,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4123960461127751
64500,20.77669423420012,0.4155338846840024,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4155338846840024
65000,20.933925660110017,0.4186785132022003,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4186785132022003
65500,21.09038854467447,0.4218077708934894,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4218077708934894
66000,21.250757489150526,0.4250151497830105,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4250151497830105
66500,21.407999596784137,0.4281599919356827,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4281599919356827
67000,21.565145787114968,0.4313029157422993,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4313029157422993
67500,21.72176391022548,0.4344352782045095,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4344352782045095
68000,21.876864696008777,0.4375372939201755,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4375372939201755
68500,22.03599715727402,0.4407199431454804,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4407199431454804
69000,22.193453781353327,0.4438690756270665,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4438690756270665
69500,22.353388895750705,0.447067777915014,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.447067777915014
70000,22.50977969556557,0.4501955939113113,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4501955939113113
70500,22.669979004061837,0.4533995800812366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4533995800812366
71000,22.828894717895555,0.4565778943579111,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4565778943579111
71500,22.9864512774472,0.459729025548944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.459729025548944
72000,23.14270245133642,0.4628540490267284,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4628540490267284
72500,23.300986890619203,0.466019737812384,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.466019737812384
73000,23.45667359876916,0.4691334719753832,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4691334719753832
73500,23.60859953835529,0.4721719907671057,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4721719907671057
74000,23.7667334197699,0.475334668395398,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.475334668395398
74500,23.92332712078836,0.4784665424157671,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4784665424157671
75000,24.080730461522126,0.4816146092304425,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4816146092304425
75500,24.236343119720864,0.4847268623944172,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4847268623944172
76000,24.396108724961604,0.4879221744992321,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4879221744992321
76500,24.55208091772709,0.4910416183545417,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4910416183545417
77000,24.710480857567696,0.4942096171513539,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4942096171513539
77500,24.86731801776232,0.4973463603552464,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4973463603552464
78000,25.02681609807664,0.5005363219615329,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5005363219615329
78500,25.182929532066886,0.5036585906413378,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5036585906413378
79000,25.335994248327403,0.5067198849665481,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5067198849665481
79500,25.4925693797429,0.509851387594858,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.509851387594858
80000,25.649623919043545,0.5129924783808709,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5129924783808709
80500,25.80683564205913,0.5161367128411826,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5161367128411826
81000,25.96178315898641,0.5192356631797282,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5192356631797282
81500,26.119069649663984,0.5223813929932797,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5223813929932797
82000,26.27526186954744,0.5255052373909489,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5255052373909489
82500,26.430078156671925,0.5286015631334385,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5286015631334385
83000,26.584935462797603,0.5316987092559521,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5316987092559521
83500,26.738195447680056,0.5347639089536012,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5347639089536012
84000,26.89337051918576,0.5378674103837152,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5378674103837152
84500,27.04913220121079,0.5409826440242158,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5409826440242158
85000,27.206760204002904,0.5441352040800581,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5441352040800581
85500,27.363302752082557,0.547266055041651,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.547266055041651
86000,27.51824067111269,0.5503648134222537,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5503648134222537
86500,27.67575057648607,0.5535150115297214,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5535150115297214
87000,27.82984094507211,0.5565968189014422,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5565968189014422
87500,27.987037516237727,0.5597407503247546,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5597407503247546
88000,28.14162845784793,0.5628325691569586,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5628325691569586
88500,28.295294098824304,0.5659058819764861,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5659058819764861
89000,28.448497950118885,0.5689699590023777,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5689699590023777
89500,28.60168658450312,0.5720337316900623,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5720337316900623
90000,28.75538214155227,0.5751076428310454,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5751076428310454
90500,28.909702800784174,0.5781940560156835,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5781940560156835
91000,29.064057871244955,0.581281157424899,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.581281157424899
91500,29.21776020747624,0.5843552041495248,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5843552041495248
92000,29.37402806118021,0.5874805612236041,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5874805612236041
92500,29.5293170520132,0.590586341040264,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.590586341040264
93000,29.68535121946713,0.5937070243893426,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5937070243893426
93500,29.83884962467405,0.596776992493481,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.596776992493481
94000,29.992948687423056,0.5998589737484611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5998589737484611
94500,30.14686045536973,0.6029372091073946,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6029372091073946
95000,30.30200017073027,0.6060400034146054,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6060400034146054
95500,30.45227240439283,0.6090454480878565,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6090454480878565
96000,30.60639642454958,0.6121279284909916,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6121279284909916
96500,30.762309881621334,0.6152461976324267,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6152461976324267
97000,30.917369374463743,0.6183473874892749,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6183473874892749
97500,31.074846576048127,0.6214969315209625,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6214969315209625
98000,31.230970652990905,0.624619413059818,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.624619413059818
98500,31.38455144298936,0.6276910288597871,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6276910288597871
99000,31.535119198190756,0.6307023839638151,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6307023839638151
99500,31.688902670562083,0.6337780534112416,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6337780534112416
100000,31.842850721682577,0.6368570144336515,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6368570144336515
100500,31.99788884152936,0.6399577768305871,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6399577768305871
101000,32.15338448255176,0.6430676896510351,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6430676896510351
101500,32.30881152748321,0.6461762305496641,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6461762305496641
102000,32.46338671866684,0.6492677343733368,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6492677343733368
102500,32.619798753207554,0.652395975064151,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.652395975064151
103000,32.77443385286081,0.6554886770572161,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6554886770572161
103500,32.92816942948075,0.6585633885896149,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6585633885896149
104000,33.08355937792493,0.6616711875584985,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6616711875584985
104500,33.239885168273766,0.6647977033654753,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6647977033654753
105000,33.39596003550135,0.6679192007100271,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6679192007100271
105500,33.55072087121063,0.6710144174242125,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6710144174242125
106000,33.70432697135356,0.6740865394270712,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6740865394270712
106500,33.85379830127693,0.6770759660255387,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6770759660255387
107000,34.00751568153185,0.6801503136306369,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6801503136306369
107500,34.1633126788869,0.6832662535777381,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6832662535777381
108000,34.31865010535944,0.6863730021071888,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6863730021071888
108500,34.46908154858106,0.6893816309716212,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6893816309716212
109000,34.623441168867025,0.6924688233773405,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6924688233773405
109500,34.77944166895093,0.6955888333790186,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6955888333790186
110000,34.9332080979839,0.6986641619596781,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6986641619596781
110500,35.0855018676657,0.7017100373533139,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7017100373533139
111000,35.2415001457737,0.7048300029154739,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7048300029154739
111500,35.39393656382998,0.7078787312765996,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7078787312765996
112000,35.54748979143074,0.7109497958286148,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7109497958286148
112500,35.697843617854446,0.7139568723570889,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7139568723570889
113000,35.84954205357338,0.7169908410714676,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7169908410714676
113500,36.00633045191843,0.7201266090383686,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7201266090383686
114000,36.15919813214326,0.7231839626428652,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7231839626428652
114500,36.313860448634365,0.7262772089726873,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7262772089726873
115000,36.46451222983865,0.7292902445967729,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7292902445967729
115500,36.61684000765496,0.7323368001530991,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7323368001530991
116000,36.771418671184,0.7354283734236798,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7354283734236798
116500,36.92380809965451,0.7384761619930902,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7384761619930902
117000,37.07181628523136,0.7414363257046273,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7414363257046273
117500,37.22654212584156,0.7445308425168312,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7445308425168312
118000,37.37842189074196,0.7475684378148393,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7475684378148393
118500,37.531980216631496,0.7506396043326299,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7506396043326299
119000,37.682880706220125,0.7536576141244025,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7536576141244025
119500,37.83459112593592,0.7566918225187184,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7566918225187184
120000,37.98608819076658,0.7597217638153316,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7597217638153316
120500,38.13807536400093,0.7627615072800187,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7627615072800187
121000,38.29303186159829,0.7658606372319657,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7658606372319657
121500,38.44827164735713,0.7689654329471426,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7689654329471426
122000,38.598240462188336,0.7719648092437668,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7719648092437668
122500,38.74947877635691,0.7749895755271382,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7749895755271382
123000,38.901574566393656,0.7780314913278731,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7780314913278731
123500,39.05569887907272,0.7811139775814543,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7811139775814543
124000,39.20942241772169,0.7841884483544338,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7841884483544338
124500,39.36246448841646,0.7872492897683291,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7872492897683291
125000,39.5148640094772,0.790297280189544,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.790297280189544
125500,39.66747038670926,0.7933494077341853,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7933494077341853
126000,39.81750789562346,0.7963501579124693,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7963501579124693
126500,39.96946254880125,0.7993892509760251,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7993892509760251
127000,40.12176892177988,0.8024353784355975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8024353784355975
127500,40.27247790188425,0.805449558037685,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.805449558037685
128000,40.42737842753749,0.8085475685507497,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8085475685507497
128500,40.57884061862556,0.8115768123725112,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8115768123725112
129000,40.73389646989102,0.8146779293978205,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8146779293978205
129500,40.88656166763697,0.8177312333527393,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8177312333527393
130000,41.03964577018827,0.8207929154037654,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8207929154037654
130500,41.189769437437306,0.8237953887487461,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8237953887487461
131000,41.34137389822807,0.8268274779645615,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8268274779645615
131500,41.49150439589554,0.8298300879179108,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8298300879179108
132000,41.63863036307696,0.8327726072615391,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8327726072615391
132500,41.78832222285264,0.8357664444570528,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8357664444570528
133000,41.94355858067871,0.838871171613574,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.838871171613574
133500,42.092956588424606,0.8418591317684921,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8418591317684921
134000,42.24735691422105,0.844947138284421,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.844947138284421
134500,42.397400754028055,0.8479480150805611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8479480150805611
135000,42.54851383849368,0.8509702767698737,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8509702767698737
135500,42.70016689627064,0.8540033379254127,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8540033379254127
136000,42.85547043610872,0.8571094087221743,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8571094087221743
136500,43.00599136471493,0.8601198272942986,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8601198272942986
137000,43.15806444219365,0.863161288843873,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.863161288843873
137500,43.30878852778464,0.8661757705556928,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8661757705556928
138000,43.45826312097552,0.8691652624195103,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8691652624195103
138500,43.607098728172375,0.8721419745634474,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8721419745634474
139000,43.75798867677537,0.8751597735355073,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8751597735355073
139500,43.907630236913455,0.8781526047382691,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8781526047382691
140000,44.057972364263264,0.8811594472852653,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8811594472852653
140500,44.21133376181604,0.8842266752363208,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8842266752363208
141000,44.36135781050915,0.887227156210183,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.887227156210183
141500,44.51342239929421,0.8902684479858842,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8902684479858842
142000,44.66524815771213,0.8933049631542426,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8933049631542426
142500,44.81501147766817,0.8963002295533634,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8963002295533634
143000,44.96784540919883,0.8993569081839766,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8993569081839766
143500,45.11725782802726,0.9023451565605451,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9023451565605451
144000,45.26957093764078,0.9053914187528156,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9053914187528156
144500,45.41626137608218,0.9083252275216436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9083252275216436
145000,45.56731869490887,0.9113463738981774,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9113463738981774
145500,45.71798846417445,0.9143597692834888,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9143597692834888
146000,45.86990918145518,0.9173981836291036,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9173981836291036
146500,46.01380991142384,0.9202761982284768,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9202761982284768
147000,46.16768743019629,0.9233537486039256,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9233537486039256
147500,46.31685676105625,0.926337135221125,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.926337135221125
148000,46.46732686883858,0.9293465373767716,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9293465373767716
148500,46.61327485211097,0.9322654970422194,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9322654970422194
149000,46.76449325727868,0.9352898651455736,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9352898651455736
149500,46.91319011959362,0.9382638023918723,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9382638023918723
150000,47.056058494113074,0.9411211698822616,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9411211698822616
150500,47.207718785131306,0.944154375702626,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.944154375702626
151000,47.35720637143791,0.9471441274287582,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9471441274287582
151500,47.511719356471886,0.9502343871294378,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9502343871294378
152000,47.65977370530827,0.9531954741061652,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9531954741061652
152500,47.81096473033508,0.9562192946067016,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9562192946067016
153000,47.9641876216751,0.959283752433502,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.959283752433502
153500,48.11528482005778,0.9623056964011556,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9623056964011556
154000,48.26509806891611,0.9653019613783222,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9653019613783222
154500,48.41604409271931,0.9683208818543864,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9683208818543864
155000,48.56841148108165,0.9713682296216328,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9713682296216328
155500,48.71466805691865,0.974293361138373,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.974293361138373
156000,48.86365863951153,0.9772731727902304,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9772731727902304
156500,49.01402896683564,0.9802805793367128,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9802805793367128
157000,49.16286562028713,0.9832573124057424,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9832573124057424
157500,49.31259842881042,0.9862519685762084,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9862519685762084
158000,49.46023992758117,0.9892047985516236,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9892047985516236
158500,49.61182942101993,0.9922365884203984,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9922365884203984
159000,49.75832470388296,0.9951664940776592,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9951664940776592
159500,49.90673348812683,0.9981346697625366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9981346697625366
160000,50.05235449928893,1.0010470899857786,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0010470899857786
160500,50.20130675054799,1.0040261350109596,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0040261350109596
161000,50.35155939332835,1.007031187866567,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.007031187866567
161500,50.498557678841166,1.0099711535768234,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0099711535768234
162000,50.646514351769575,1.0129302870353916,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0129302870353916
162500,50.7967625312122,1.0159352506242438,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0159352506242438
163000,50.94575573811484,1.0189151147622968,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0189151147622968
163500,51.09893265234092,1.0219786530468185,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0219786530468185
164000,51.2488228687628,1.024976457375256,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.024976457375256
164500,51.39812669489407,1.0279625338978813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0279625338978813
165000,51.54537268052648,1.0309074536105296,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0309074536105296
165500,51.6897987978174,1.033795975956348,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.033795975956348
166000,51.84146155547359,1.0368292311094718,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0368292311094718
166500,51.99168840762879,1.0398337681525758,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0398337681525758
167000,52.135906588788046,1.042718131775761,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.042718131775761
167500,52.28687556320098,1.0457375112640197,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0457375112640197
168000,52.43569865002901,1.04871397300058,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.04871397300058
168500,52.58527118094847,1.0517054236189691,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0517054236189691
169000,52.73324068861008,1.0546648137722014,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0546648137722014
169500,52.882255914879714,1.0576451182975943,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0576451182975943
170000,53.03096186946987,1.0606192373893977,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0606192373893977
170500,53.18105355146377,1.0636210710292753,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0636210710292753
171000,53.33007590694794,1.0666015181389588,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0666015181389588
171500,53.47747507431572,1.0695495014863143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0695495014863143
172000,53.62452675148605,1.072490535029721,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.072490535029721
172500,53.77176879125539,1.0754353758251078,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0754353758251078
173000,53.92190141238229,1.0784380282476458,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0784380282476458
173500,54.06679507981187,1.0813359015962374,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0813359015962374
174000,54.216708483355085,1.0843341696671016,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0843341696671016
174500,54.36976166923987,1.0873952333847974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0873952333847974
175000,54.51331035146285,1.090266207029257,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.090266207029257
175500,54.66101854161938,1.0932203708323875,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0932203708323875
176000,54.80925301125709,1.0961850602251415,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0961850602251415
176500,54.95894743726939,1.0991789487453878,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0991789487453878
177000,55.10404514215524,1.102080902843105,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.102080902843105
177500,55.25429869638783,1.1050859739277563,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1050859739277563
178000,55.4003168263369,1.108006336526738,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.108006336526738
178500,55.551901845977234,1.1110380369195447,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1110380369195447
179000,55.70035757584929,1.1140071515169858,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1140071515169858
179500,55.8467209500312,1.116934419000624,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.116934419000624
180000,55.99695686876907,1.1199391373753813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1199391373753813
180500,56.14195957504644,1.1228391915009288,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1228391915009288
181000,56.289537748396896,1.125790754967938,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.125790754967938
181500,56.43651534138516,1.1287303068277033,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1287303068277033
182000,56.58738393540273,1.1317476787080545,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1317476787080545
182500,56.73655500046243,1.1347311000092486,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1347311000092486
183000,56.87889847223638,1.1375779694447277,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1375779694447277
183500,57.02664956236085,1.140532991247217,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.140532991247217
184000,57.17292877494511,1.1434585754989022,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1434585754989022
184500,57.31898932134739,1.1463797864269478,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1463797864269478
185000,57.46427233354771,1.1492854466709543,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1492854466709543
185500,57.6088179866987,1.152176359733974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.152176359733974
186000,57.75434163607066,1.1550868327214132,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1550868327214132
186500,57.905772142953765,1.1581154428590752,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1581154428590752
187000,58.05277169920819,1.161055433984164,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.161055433984164
187500,58.20048712617934,1.164009742523587,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.164009742523587
188000,58.34925082660756,1.1669850165321511,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1669850165321511
188500,58.49626355586911,1.1699252711173822,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1699252711173822
189000,58.64535966218685,1.172907193243737,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.172907193243737
189500,58.792122813696245,1.175842456273925,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.175842456273925
190000,58.93644796744477,1.1787289593488954,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1787289593488954
190500,59.08249600513286,1.1816499201026571,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1816499201026571
191000,59.22841504170268,1.1845683008340535,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1845683008340535
191500,59.37264935749402,1.1874529871498805,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1874529871498805
192000,59.5231558907182,1.190463117814364,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.190463117814364
192500,59.66522691986905,1.193304538397381,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.193304538397381
193000,59.81028547891906,1.1962057095783811,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1962057095783811
193500,59.95710515348042,1.1991421030696083,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1991421030696083
194000,60.10478057161347,1.2020956114322694,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2020956114322694
194500,60.25068739592761,1.2050137479185523,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2050137479185523
195000,60.39599952518694,1.2079199905037388,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2079199905037388
195500,60.54281930339277,1.2108563860678554,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2108563860678554
196000,60.68618456389618,1.2137236912779237,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2137236912779237
196500,60.83211379553413,1.2166422759106827,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2166422759106827
197000,60.9833750960875,1.21966750192175,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.21966750192175
197500,61.12578172886569,1.2225156345773138,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2225156345773138
198000,61.27101027104988,1.2254202054209975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2254202054209975
198500,61.42012335467931,1.2284024670935862,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2284024670935862
199000,61.56773161576664,1.2313546323153328,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2313546323153328
199500,61.71717032842959,1.234343406568592,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.234343406568592
200000,61.86198375218412,1.2372396750436825,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2372396750436825
200500,62.00630913468861,1.2401261826937722,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2401261826937722
201000,62.155652707573104,1.243113054151462,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.243113054151462
201500,62.29839658332571,1.2459679316665142,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2459679316665142
202000,62.44173386355544,1.2488346772711088,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2488346772711088
202500,62.58607400536466,1.2517214801072931,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2517214801072931
203000,62.73163703729746,1.2546327407459492,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2546327407459492
203500,62.87726351220617,1.2575452702441234,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2575452702441234
204000,63.02616233067437,1.2605232466134872,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2605232466134872
204500,63.171308864387605,1.2634261772877522,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2634261772877522
205000,63.31849302831392,1.2663698605662783,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2663698605662783
205500,63.46323414184368,1.2692646828368737,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2692646828368737
206000,63.60345804964818,1.2720691609929635,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2720691609929635
206500,63.74817304424627,1.2749634608849254,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2749634608849254
207000,63.89269220131863,1.2778538440263727,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2778538440263727
207500,64.03955821698924,1.280791164339785,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.280791164339785
208000,64.18687861595322,1.2837375723190645,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2837375723190645
208500,64.33443557251071,1.2866887114502144,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2866887114502144
209000,64.47870625775653,1.2895741251551305,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2895741251551305
209500,64.62412303122922,1.2924824606245844,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2924824606245844
210000,64.7732727677486,1.2954654553549718,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2954654553549718
210500,64.9226950918707,1.298453901837414,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.298453901837414
211000,65.06921943583514,1.3013843887167027,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3013843887167027
211500,65.21063377569963,1.304212675513993,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.304212675513993
212000,65.3538387432051,1.307076774864102,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.307076774864102
212500,65.4983971108362,1.309967942216724,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.309967942216724
213000,65.64396125604863,1.3128792251209724,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3128792251209724
213500,65.78886941141049,1.3157773882282098,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3157773882282098
214000,65.93280591725947,1.3186561183451897,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3186561183451897
214500,66.08286110404876,1.3216572220809752,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3216572220809752
215000,66.22793929569698,1.3245587859139396,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3245587859139396
215500,66.37182655979397,1.3274365311958796,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3274365311958796
216000,66.51855854783567,1.3303711709567134,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3303711709567134
216500,66.65951559632897,1.3331903119265796,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3331903119265796
217000,66.8043032542146,1.336086065084292,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.336086065084292
217500,66.94568728121618,1.3389137456243236,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3389137456243236
218000,67.09379344530967,1.3418758689061934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3418758689061934
218500,67.23802991077484,1.3447605982154969,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3447605982154969
219000,67.38697651458246,1.347739530291649,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.347739530291649
219500,67.5307757618767,1.350615515237534,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.350615515237534
220000,67.67302633014623,1.3534605266029245,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3534605266029245
220500,67.82263386295989,1.3564526772591978,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3564526772591978
221000,67.96970227772988,1.3593940455545976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3593940455545976
221500,68.11205908579413,1.3622411817158826,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3622411817158826
222000,68.25455170586471,1.3650910341172944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3650910341172944
222500,68.40092662597142,1.3680185325194285,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3680185325194285
223000,68.54726884972035,1.370945376994407,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.370945376994407
223500,68.69520755168085,1.373904151033617,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.373904151033617
224000,68.84131459114407,1.3768262918228813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3768262918228813
224500,68.98283473635156,1.3796566947270312,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3796566947270312
225000,69.12225710783312,1.3824451421566624,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3824451421566624
225500,69.26510909039949,1.3853021818079898,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3853021818079898
226000,69.40864970387358,1.3881729940774716,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3881729940774716
226500,69.55157335048881,1.391031467009776,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.391031467009776
227000,69.69878157991405,1.3939756315982812,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3939756315982812
227500,69.84218316129636,1.3968436632259271,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3968436632259271
228000,69.98328055024291,1.3996656110048582,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3996656110048582
228500,70.13287157809108,1.4026574315618217,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4026574315618217
229000,70.27636126222572,1.4055272252445143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4055272252445143
229500,70.4210324030558,1.408420648061116,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.408420648061116
230000,70.56367464274233,1.4112734928548465,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4112734928548465
230500,70.70445805478462,1.4140891610956925,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4140891610956925
231000,70.85113957495119,1.417022791499024,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.417022791499024
231500,70.99130031310001,1.4198260062620005,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4198260062620005
232000,71.13399499209467,1.4226798998418937,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4226798998418937
232500,71.28023117922616,1.4256046235845232,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4256046235845232
233000,71.4265351124513,1.428530702249026,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.428530702249026
233500,71.57009296796485,1.431401859359297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.431401859359297
234000,71.71600457899339,1.4343200915798675,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4343200915798675
234500,71.85960241988546,1.4371920483977092,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4371920483977092
235000,72.00289410806205,1.440057882161241,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.440057882161241
235500,72.14855342309943,1.4429710684619883,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4429710684619883
236000,72.29347442167187,1.4458694884334375,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4458694884334375
236500,72.43851385565812,1.4487702771131623,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4487702771131623
237000,72.58072075540746,1.4516144151081491,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4516144151081491
237500,72.72045114395308,1.4544090228790616,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4544090228790616
238000,72.86406267828991,1.4572812535657982,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4572812535657982
238500,73.00790087283933,1.4601580174567863,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4601580174567863
239000,73.15197478569866,1.4630394957139732,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4630394957139732
239500,73.29665937582237,1.4659331875164474,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4659331875164474
240000,73.43916382182753,1.4687832764365507,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4687832764365507
240500,73.58257751087567,1.4716515502175134,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4716515502175134
241000,73.72849253117548,1.4745698506235094,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4745698506235094
241500,73.87409707700364,1.4774819415400728,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4774819415400728
242000,74.01536104646081,1.4803072209292163,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4803072209292163
242500,74.16263827532165,1.4832527655064331,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4832527655064331
243000,74.30077880286265,1.486015576057253,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.486015576057253
243500,74.44608176467223,1.488921635293445,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.488921635293445
244000,74.59096202293541,1.4918192404587085,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4918192404587085
244500,74.7320274048002,1.494640548096004,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.494640548096004
245000,74.87137893423397,1.4974275786846796,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4974275786846796
245500,75.01454939917981,1.5002909879835962,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5002909879835962
246000,75.15220221742227,1.5030440443484454,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5030440443484454
246500,75.29241711194919,1.505848342238984,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.505848342238984
247000,75.43490821156416,1.5086981642312831,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5086981642312831
247500,75.57956700922443,1.5115913401844887,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5115913401844887
248000,75.72499245240193,1.5144998490480388,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5144998490480388
248500,75.86995751400563,1.5173991502801127,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5173991502801127
249000,76.00990623243807,1.5201981246487617,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5201981246487617
249500,76.15174303281991,1.523034860656398,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.523034860656398
250000,76.29604290003634,1.5259208580007269,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5259208580007269
250500,76.4353476464736,1.528706952929472,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.528706952929472
251000,76.57802460405063,1.5315604920810124,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5315604920810124
251500,76.72338214032362,1.5344676428064723,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5344676428064723
252000,76.86590187312785,1.537318037462557,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.537318037462557
252500,77.01005818399166,1.5402011636798332,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5402011636798332
253000,77.15124410633373,1.5430248821266748,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5430248821266748
253500,77.29128187004447,1.5458256374008894,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5458256374008894
254000,77.43071700070588,1.5486143400141177,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5486143400141177
254500,77.57627995115324,1.5515255990230647,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5515255990230647
255000,77.71345839524702,1.5542691679049403,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5542691679049403
255500,77.85423289087538,1.5570846578175075,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5570846578175075
256000,77.99606490147168,1.5599212980294337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5599212980294337
256500,78.13709508533526,1.5627419017067052,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5627419017067052
257000,78.28398726945765,1.565679745389153,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.565679745389153
257500,78.42633185530701,1.5685266371061402,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5685266371061402
258000,78.57052461378468,1.5714104922756935,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5714104922756935
258500,78.71085098469516,1.5742170196939032,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5742170196939032
259000,78.85810661093241,1.5771621322186482,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5771621322186482
259500,78.9991928484244,1.579983856968488,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.579983856968488
260000,79.14078182645308,1.5828156365290615,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5828156365290615
260500,79.28475297360373,1.585695059472075,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.585695059472075
261000,79.42599080801911,1.5885198161603822,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5885198161603822
261500,79.56599085702292,1.5913198171404586,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5913198171404586
262000,79.70217341802596,1.5940434683605194,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5940434683605194
262500,79.84629128664156,1.5969258257328312,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5969258257328312
263000,79.98638343452198,1.5997276686904396,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5997276686904396
263500,80.12769638001087,1.6025539276002174,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6025539276002174
264000,80.26494084284637,1.605298816856927,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.605298816856927
264500,80.40583013290066,1.6081166026580132,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6081166026580132
265000,80.54413734387295,1.610882746877459,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.610882746877459
265500,80.68386042408623,1.6136772084817246,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6136772084817246
266000,80.8255080143609,1.616510160287218,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.616510160287218
266500,80.97223702858173,1.6194447405716346,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6194447405716346
267000,81.11284402724878,1.6222568805449755,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6222568805449755
267500,81.25548034896377,1.6251096069792754,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6251096069792754
268000,81.39482848253587,1.6278965696507175,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6278965696507175
268500,81.53730591517018,1.6307461183034035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6307461183034035
269000,81.67751205421655,1.633550241084331,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.633550241084331
269500,81.82098361415292,1.6364196722830584,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6364196722830584
270000,81.96094409413226,1.6392188818826452,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6392188818826452
270500,82.10515853194597,1.6421031706389195,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6421031706389195
271000,82.24585573866898,1.6449171147733797,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6449171147733797
271500,82.38234974031036,1.6476469948062071,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6476469948062071
272000,82.51931825290289,1.650386365058058,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.650386365058058
272500,82.65999754865902,1.6531999509731805,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6531999509731805
273000,82.80036028199414,1.656007205639883,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.656007205639883
273500,82.94259917367168,1.6588519834734337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6588519834734337
274000,83.08275577656457,1.6616551155312913,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6616551155312913
274500,83.2236124454927,1.664472248909854,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.664472248909854
275000,83.36091942719152,1.6672183885438303,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6672183885438303
275500,83.50649426945267,1.6701298853890534,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6701298853890534
276000,83.64570295904103,1.6729140591808207,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6729140591808207
276500,83.78352444741361,1.6756704889482723,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6756704889482723
277000,83.92806630421823,1.6785613260843646,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6785613260843646
277500,84.06749338002655,1.681349867600531,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.681349867600531
278000,84.2058411340933,1.684116822681866,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.684116822681866
278500,84.34175167143785,1.686835033428757,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.686835033428757
279000,84.48262581564651,1.6896525163129303,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6896525163129303
279500,84.62565042962672,1.6925130085925344,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6925130085925344
280000,84.76259608421766,1.6952519216843531,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6952519216843531
280500,84.90043017935791,1.6980086035871582,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6980086035871582
281000,85.04396737323077,1.700879347464615,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.700879347464615
281500,85.18663929970157,1.7037327859940314,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7037327859940314
282000,85.32776056526211,1.7065552113052422,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7065552113052422
282500,85.46796992155144,1.709359398431029,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.709359398431029
283000,85.60860497614978,1.7121720995229956,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7121720995229956
283500,85.7488633364517,1.7149772667290342,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7149772667290342
284000,85.88924255093723,1.7177848510187446,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7177848510187446
284500,86.02994328156765,1.7205988656313531,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7205988656313531
285000,86.16883849855613,1.7233767699711224,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7233767699711224
285500,86.31084605554129,1.7262169211108258,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7262169211108258
286000,86.44877605865071,1.7289755211730142,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7289755211730142
286500,86.58927402177326,1.731785480435465,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.731785480435465
287000,86.72870137622027,1.7345740275244057,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7345740275244057
287500,86.8746949084034,1.737493898168068,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.737493898168068
288000,87.01680983175933,1.740336196635187,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.740336196635187
288500,87.15787367266559,1.7431574734533115,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7431574734533115
289000,87.29778085341017,1.7459556170682036,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7459556170682036
289500,87.43630551035275,1.748726110207055,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.748726110207055
290000,87.57567833351877,1.7515135666703754,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7515135666703754
290500,87.71572460224493,1.7543144920448988,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7543144920448988
291000,87.85706521533966,1.7571413043067932,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7571413043067932
291500,87.99737547300882,1.7599475094601764,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7599475094601764
292000,88.13610813833995,1.762722162766799,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.762722162766799
292500,88.27806605479486,1.7655613210958974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7655613210958974
293000,88.42084473936514,1.768416894787303,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.768416894787303
293500,88.55727701548534,1.7711455403097067,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7711455403097067
294000,88.69722285398235,1.773944457079647,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.773944457079647
294500,88.83599397693358,1.7767198795386716,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7767198795386716
295000,88.97640518413306,1.7795281036826611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7795281036826611
295500,89.11380653007929,1.7822761306015855,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7822761306015855
296000,89.25458785774873,1.7850917571549747,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7850917571549747
296500,89.39387821011668,1.7878775642023337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7878775642023337
297000,89.53582939738645,1.790716587947729,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.790716587947729
297500,89.67631091644415,1.793526218328883,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.793526218328883
298000,89.81910117244313,1.7963820234488626,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7963820234488626
298500,89.95841524808728,1.7991683049617455,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7991683049617455
299000,90.0979329200574,1.801958658401148,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.801958658401148
299500,90.23603896943862,1.8047207793887723,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8047207793887723
299999,90.3761705589278,1.807523411178556,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.807523411178556
0,0.0005878602983525,1.1757205967051844e-05,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.1757205967051844e-05
500,0.2657963459921592,0.0053159269198431,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0053159269198431
1000,0.5227371911248221,0.0104547438224964,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0104547438224964
1500,0.7798279416063816,0.0155965588321276,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0155965588321276
2000,1.0367517814629668,0.0207350356292593,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0207350356292593
2500,1.2817336923075855,0.0256346738461517,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0256346738461517
3000,1.5253255418840772,0.0305065108376815,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0305065108376815
3500,1.7628953947291457,0.0352579078945829,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0352579078945829
4000,1.999893092176423,0.0399978618435284,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0399978618435284
4500,2.232057358819993,0.0446411471763998,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0446411471763998
5000,2.4632590251235604,0.0492651805024712,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0492651805024712
5500,2.685419152257617,0.0537083830451523,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0537083830451523
6000,2.9021167548705638,0.0580423350974112,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0580423350974112
6500,3.1205492136169557,0.0624109842723391,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0624109842723391
7000,3.3440114972606216,0.0668802299452124,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0668802299452124
7500,3.5510329555522566,0.0710206591110451,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0710206591110451
8000,3.761319714292157,0.0752263942858431,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0752263942858431
8500,3.9691520301969057,0.0793830406039381,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0793830406039381
9000,4.179166038743071,0.0835833207748614,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0835833207748614
9500,4.381517121418519,0.0876303424283703,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0876303424283703
10000,4.578911868309845,0.0915782373661969,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0915782373661969
10500,4.768625796073546,0.0953725159214709,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0953725159214709
11000,4.96791677913979,0.0993583355827957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0993583355827957
11500,5.164247994027176,0.1032849598805435,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1032849598805435
12000,5.358671608355321,0.1071734321671064,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1071734321671064
12500,5.556097538702027,0.1111219507740405,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1111219507740405
13000,5.750113905012947,0.1150022781002589,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1150022781002589
13500,5.934581416497823,0.1186916283299564,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1186916283299564
14000,6.124704698092579,0.1224940939618515,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1224940939618515
14500,6.306432975237342,0.1261286595047468,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1261286595047468
15000,6.489618001486512,0.1297923600297302,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1297923600297302
15500,6.672916374254224,0.1334583274850845,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1334583274850845
16000,6.857433290129491,0.1371486658025898,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1371486658025898
16500,7.029078812953436,0.1405815762590687,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1405815762590687
17000,7.204018729614689,0.1440803745922937,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1440803745922937
17500,7.379805272464617,0.1475961054492923,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1475961054492923
18000,7.548903898082227,0.1509780779616445,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1509780779616445
18500,7.7209486106845,0.15441897221369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.15441897221369
19000,7.8907684079030975,0.1578153681580619,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1578153681580619
19500,8.061009721392454,0.161220194427849,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.161220194427849
20000,8.237263490951937,0.1647452698190387,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1647452698190387
20500,8.401113436467671,0.1680222687293534,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1680222687293534
21000,8.559339013515427,0.1711867802703085,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1711867802703085
21500,8.721956298872875,0.1744391259774575,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1744391259774575
22000,8.895354213857162,0.1779070842771432,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1779070842771432
22500,9.053686475603474,0.1810737295120695,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1810737295120695
23000,9.203060380267816,0.1840612076053563,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1840612076053563
23500,9.35549477774685,0.187109895554937,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.187109895554937
24000,9.507807086123671,0.1901561417224734,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1901561417224734
24500,9.66375411053593,0.1932750822107186,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1932750822107186
25000,9.821883716097,0.19643767432194,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.19643767432194
25500,9.97606296684214,0.1995212593368428,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1995212593368428
26000,10.128400118795565,0.2025680023759112,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2025680023759112
26500,10.27594998929936,0.2055189997859872,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2055189997859872
27000,10.423917531165966,0.2084783506233193,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2084783506233193
27500,10.57698304026943,0.2115396608053886,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2115396608053886
28000,10.72068738131833,0.2144137476263665,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2144137476263665
28500,10.871793667372575,0.2174358733474515,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2174358733474515
29000,11.013162308353364,0.2202632461670673,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2202632461670673
29500,11.158754010052371,0.2231750802010474,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2231750802010474
30000,11.3045339073468,0.226090678146936,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.226090678146936
30500,11.445697900204785,0.2289139580040957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2289139580040957
31000,11.595407662429276,0.2319081532485855,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2319081532485855
31500,11.737653371586628,0.2347530674317325,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2347530674317325
32000,11.87536375461995,0.237507275092399,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.237507275092399
32500,12.012986447732622,0.2402597289546524,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2402597289546524
33000,12.156176736844372,0.2431235347368874,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2431235347368874
33500,12.291110305402883,0.2458222061080576,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2458222061080576
34000,12.43119968241954,0.2486239936483907,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2486239936483907
34500,12.560338029043152,0.251206760580863,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.251206760580863
35000,12.69351716901352,0.2538703433802704,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2538703433802704
35500,12.826475334791898,0.2565295066958379,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2565295066958379
36000,12.967272699428724,0.2593454539885745,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2593454539885745
36500,13.100378069422918,0.2620075613884584,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2620075613884584
37000,13.241761537523228,0.2648352307504645,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2648352307504645
37500,13.37558554682239,0.2675117109364477,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2675117109364477
38000,13.500199952359036,0.2700039990471807,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2700039990471807
38500,13.62833714283312,0.2725667428566624,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2725667428566624
39000,13.754258294682971,0.2750851658936594,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2750851658936594
39500,13.88479352016132,0.2776958704032264,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2776958704032264
40000,14.025592585262627,0.2805118517052525,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2805118517052525
40500,14.157454223821988,0.2831490844764397,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2831490844764397
41000,14.280649464896388,0.2856129892979277,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2856129892979277
41500,14.410642042220534,0.2882128408444107,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2882128408444107
42000,14.534798917545888,0.2906959783509177,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2906959783509177
42500,14.660642863476903,0.293212857269538,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.293212857269538
43000,14.795765425163529,0.2959153085032706,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2959153085032706
43500,14.918189203527302,0.298363784070546,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.298363784070546
44000,15.044831519281251,0.3008966303856251,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3008966303856251
44500,15.178078392416031,0.3035615678483206,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3035615678483206
45000,15.304808465952965,0.3060961693190592,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3060961693190592
45500,15.419150007470856,0.3083830001494171,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3083830001494171
46000,15.537537121947365,0.3107507424389473,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3107507424389473
46500,15.658077504439538,0.3131615500887907,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3131615500887907
47000,15.77360295208558,0.3154720590417116,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3154720590417116
47500,15.894483994987777,0.3178896798997555,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3178896798997555
48000,16.018389061308774,0.3203677812261755,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3203677812261755
48500,16.139485731466095,0.3227897146293219,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3227897146293219
49000,16.265488855230625,0.3253097771046125,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3253097771046125
49500,16.376702607419045,0.3275340521483809,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3275340521483809
50000,16.497355289411935,0.3299471057882387,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3299471057882387
50500,16.619258445862272,0.3323851689172454,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3323851689172454
51000,16.731478644400944,0.3346295728880188,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3346295728880188
51500,16.844963325903297,0.3368992665180659,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3368992665180659
52000,16.957811999255775,0.3391562399851155,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3391562399851155
52500,17.067400978902207,0.3413480195780441,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3413480195780441
53000,17.181693500399874,0.3436338700079975,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3436338700079975
53500,17.29238193407379,0.3458476386814758,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3458476386814758
54000,17.411420033596542,0.3482284006719308,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3482284006719308
54500,17.532536752789483,0.3506507350557896,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3506507350557896
55000,17.650006525795938,0.3530001305159188,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3530001305159188
55500,17.765343261099165,0.3553068652219833,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3553068652219833
56000,17.887147622364377,0.3577429524472875,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3577429524472875
56500,17.999476018051876,0.3599895203610375,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3599895203610375
57000,18.11788782177501,0.3623577564355002,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3623577564355002
57500,18.228606505535865,0.3645721301107173,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3645721301107173
58000,18.336496301622347,0.3667299260324469,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3667299260324469
58500,18.44441143572909,0.3688882287145819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3688882287145819
59000,18.556652036144783,0.3711330407228957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3711330407228957
59500,18.6715679651907,0.373431359303814,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.373431359303814
60000,18.78469423246357,0.3756938846492714,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3756938846492714
60500,18.882698417031055,0.3776539683406211,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3776539683406211
61000,18.994243890442707,0.3798848778088541,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3798848778088541
61500,19.09825451471381,0.3819650902942762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3819650902942762
62000,19.203911670603297,0.3840782334120659,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3840782334120659
62500,19.31470183064469,0.3862940366128938,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3862940366128938
63000,19.41970255836523,0.3883940511673046,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3883940511673046
63500,19.529664883950385,0.3905932976790077,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3905932976790077
64000,19.63736211391516,0.3927472422783031,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3927472422783031
64500,19.743838253955587,0.3948767650791117,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3948767650791117
65000,19.84036103705833,0.3968072207411665,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3968072207411665
65500,19.943775075564467,0.3988755015112893,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3988755015112893
66000,20.049665748291908,0.4009933149658382,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4009933149658382
66500,20.1536102682434,0.4030722053648679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4030722053648679
67000,20.253995325321128,0.4050799065064225,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4050799065064225
67500,20.35238433922109,0.4070476867844217,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4070476867844217
68000,20.456295512882768,0.4091259102576554,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4091259102576554
68500,20.56678228639937,0.4113356457279874,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4113356457279874
69000,20.67321255965416,0.4134642511930832,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4134642511930832
69500,20.7755628123145,0.41551125624629,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.41551125624629
70000,20.87609915970616,0.4175219831941231,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4175219831941231
70500,20.97398344163209,0.4194796688326418,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4194796688326418
71000,21.076628365420067,0.4215325673084013,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4215325673084013
71500,21.181045478245736,0.4236209095649147,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4236209095649147
72000,21.284191009084523,0.4256838201816905,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4256838201816905
72500,21.38297118452124,0.4276594236904248,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4276594236904248
73000,21.48719377782549,0.4297438755565098,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4297438755565098
73500,21.582555372962105,0.4316511074592421,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4316511074592421
74000,21.67921650899373,0.4335843301798745,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4335843301798745
74500,21.77602571429231,0.4355205142858462,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4355205142858462
75000,21.874314491252445,0.4374862898250489,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4374862898250489
75500,21.9765729530518,0.4395314590610359,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4395314590610359
76000,22.072143551924537,0.4414428710384907,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4414428710384907
76500,22.166512175137203,0.4433302435027441,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4433302435027441
77000,22.258287414471948,0.4451657482894389,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4451657482894389
77500,22.343568036764022,0.4468713607352804,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4468713607352804
78000,22.43859119234448,0.4487718238468896,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4487718238468896
78500,22.53401287573054,0.4506802575146107,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4506802575146107
79000,22.634408592833807,0.4526881718566761,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4526881718566761
79500,22.732505840399543,0.4546501168079909,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4546501168079909
80000,22.82389961344761,0.4564779922689522,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4564779922689522
80500,22.917228711971426,0.4583445742394285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4583445742394285
81000,23.00819749362352,0.4601639498724704,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4601639498724704
81500,23.1041565863004,0.462083131726008,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.462083131726008
82000,23.200385984838096,0.4640077196967619,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4640077196967619
82500,23.296334844785637,0.4659266968957126,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4659266968957126
83000,23.38610290100113,0.4677220580200227,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4677220580200227
83500,23.48296224595144,0.4696592449190288,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4696592449190288
84000,23.582048511641048,0.471640970232821,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.471640970232821
84500,23.68028782828861,0.4736057565657722,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4736057565657722
85000,23.772892906893343,0.4754578581378668,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4754578581378668
85500,23.861148565131497,0.4772229713026299,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4772229713026299
86000,23.950649863164955,0.4790129972632991,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4790129972632991
86500,24.0442782891681,0.480885565783362,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.480885565783362
87000,24.136380553604624,0.4827276110720925,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4827276110720925
87500,24.222774974646637,0.4844554994929326,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4844554994929326
88000,24.310535884301533,0.4862107176860306,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4862107176860306
88500,24.393277450779077,0.4878655490155815,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4878655490155815
89000,24.48073691222254,0.4896147382444508,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4896147382444508
89500,24.56560498425937,0.4913120996851873,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4913120996851873
90000,24.658504907664916,0.4931700981532982,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4931700981532982
90500,24.747214759875853,0.494944295197517,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.494944295197517
91000,24.83973450049685,0.4967946900099369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4967946900099369
91500,24.928399585509137,0.4985679917101827,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4985679917101827
92000,25.01967241332026,0.5003934482664052,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5003934482664052
92500,25.105614802982316,0.5021122960596462,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5021122960596462
93000,25.195530438519715,0.5039106087703943,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5039106087703943
93500,25.281427095684837,0.5056285419136967,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5056285419136967
94000,25.37207332454936,0.5074414664909872,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5074414664909872
94500,25.463156248021694,0.5092631249604339,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5092631249604339
95000,25.549402954609587,0.5109880590921917,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5109880590921917
95500,25.635738489026817,0.5127147697805363,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5127147697805363
96000,25.722972058044064,0.5144594411608813,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5144594411608813
96500,25.80229843421092,0.5160459686842185,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5160459686842185
97000,25.88804984889935,0.5177609969779869,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5177609969779869
97500,25.97146928114944,0.5194293856229888,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5194293856229888
98000,26.05207281916625,0.521041456383325,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.521041456383325
98500,26.141129251538988,0.5228225850307797,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5228225850307797
99000,26.21980551599982,0.5243961103199964,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5243961103199964
99500,26.30805151868617,0.5261610303737235,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5261610303737235
100000,26.39085109831609,0.5278170219663219,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5278170219663219
100500,26.47403869359877,0.5294807738719755,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5294807738719755
101000,26.55242308900152,0.5310484617800304,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5310484617800304
101500,26.647875881223143,0.5329575176244629,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5329575176244629
102000,26.73608473441484,0.5347216946882969,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5347216946882969
102500,26.81589539995109,0.5363179079990218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5363179079990218
103000,26.89854528331676,0.5379709056663351,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5379709056663351
103500,26.98779367929521,0.5397558735859042,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5397558735859042
104000,27.074964271014117,0.5414992854202823,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5414992854202823
104500,27.16212350726659,0.5432424701453318,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5432424701453318
105000,27.24002404621262,0.5448004809242524,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5448004809242524
105500,27.318685032081188,0.5463737006416237,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5463737006416237
106000,27.40367062361735,0.548073412472347,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.548073412472347
106500,27.4822454520584,0.549644909041168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.549644909041168
107000,27.56492785304632,0.5512985570609263,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5512985570609263
107500,27.64201247235551,0.5528402494471102,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5528402494471102
108000,27.722034795062594,0.5544406959012519,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5544406959012519
108500,27.807783839916663,0.5561556767983332,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5561556767983332
109000,27.88311243893724,0.5576622487787448,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5576622487787448
109500,27.96816788360654,0.5593633576721309,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5593633576721309
110000,28.05592963825845,0.5611185927651691,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5611185927651691
110500,28.1382531115989,0.562765062231978,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.562765062231978
111000,28.219327647485443,0.5643865529497089,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5643865529497089
111500,28.297160876369308,0.5659432175273862,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5659432175273862
112000,28.37531417507084,0.5675062835014167,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5675062835014167
112500,28.4537399404894,0.569074798809788,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.569074798809788
113000,28.530066562450585,0.5706013312490117,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5706013312490117
113500,28.61555624649209,0.5723111249298419,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5723111249298419
114000,28.692991333008425,0.5738598266601684,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5738598266601684
114500,28.762331862404544,0.5752466372480909,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5752466372480909
115000,28.84547900412985,0.576909580082597,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.576909580082597
115500,28.91947681978299,0.5783895363956598,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5783895363956598
116000,29.00168880074696,0.5800337760149392,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5800337760149392
116500,29.08286129405308,0.5816572258810616,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5816572258810616
117000,29.16051356035575,0.583210271207115,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.583210271207115
117500,29.239702939432348,0.584794058788647,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.584794058788647
118000,29.317294371583145,0.5863458874316629,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5863458874316629
118500,29.39397956514225,0.587879591302845,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.587879591302845
119000,29.47058952527072,0.5894117905054145,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5894117905054145
119500,29.55608152119774,0.5911216304239548,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5911216304239548
120000,29.64169999999565,0.592833999999913,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.592833999999913
120500,29.71653900696499,0.5943307801392997,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5943307801392997
121000,29.799022787790413,0.5959804557558083,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5959804557558083
121500,29.883729895840823,0.5976745979168165,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5976745979168165
122000,29.957513202496425,0.5991502640499285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5991502640499285
122500,30.035664607010773,0.6007132921402154,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6007132921402154
123000,30.118785665573043,0.6023757133114609,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6023757133114609
123500,30.201248217813355,0.6040249643562671,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6040249643562671
124000,30.271493148990427,0.6054298629798085,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6054298629798085
124500,30.3473614719302,0.606947229438604,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.606947229438604
125000,30.422402667007912,0.6084480533401583,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6084480533401583
125500,30.50376634837284,0.6100753269674568,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6100753269674568
126000,30.573838593146387,0.6114767718629277,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6114767718629277
126500,30.65364540060561,0.6130729080121122,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6130729080121122
127000,30.733960663137097,0.6146792132627419,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6146792132627419
127500,30.81052865551268,0.6162105731102536,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6162105731102536
128000,30.87672945683424,0.6175345891366848,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6175345891366848
128500,30.957378011008867,0.6191475602201774,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6191475602201774
129000,31.03012476134774,0.6206024952269548,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6206024952269548
129500,31.099835067504724,0.6219967013500944,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6219967013500944
130000,31.178782287640995,0.6235756457528199,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6235756457528199
130500,31.24619956607387,0.6249239913214774,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6249239913214774
131000,31.326962559168397,0.6265392511833678,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6265392511833678
131500,31.40386150819242,0.6280772301638484,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6280772301638484
132000,31.484820169568337,0.6296964033913668,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6296964033913668
132500,31.55785864636826,0.6311571729273652,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6311571729273652
133000,31.633899393649347,0.6326779878729869,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6326779878729869
133500,31.70918765929859,0.6341837531859718,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6341837531859718
134000,31.782559386176445,0.6356511877235289,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6356511877235289
134500,31.847656421008057,0.6369531284201612,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6369531284201612
135000,31.92789761939871,0.6385579523879742,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6385579523879742
135500,32.007253003843985,0.6401450600768797,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6401450600768797
136000,32.083765943755104,0.6416753188751021,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6416753188751021
136500,32.15515299462199,0.6431030598924399,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6431030598924399
137000,32.22677404891985,0.644535480978397,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.644535480978397
137500,32.299631592283326,0.6459926318456666,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6459926318456666
138000,32.3691807323674,0.647383614647348,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.647383614647348
138500,32.4400380249574,0.6488007604991479,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6488007604991479
139000,32.513534197608216,0.6502706839521644,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6502706839521644
139500,32.58099289027528,0.6516198578055057,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6516198578055057
140000,32.665625447965425,0.6533125089593085,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6533125089593085
140500,32.73996882529259,0.6547993765058518,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6547993765058518
141000,32.81663599284791,0.6563327198569582,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6563327198569582
141500,32.888348474441045,0.6577669694888209,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6577669694888209
142000,32.95049580829728,0.6590099161659455,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6590099161659455
142500,33.017981999886686,0.6603596399977337,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6603596399977337
143000,33.09223625453794,0.6618447250907588,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6618447250907588
143500,33.16451201282094,0.6632902402564188,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6632902402564188
144000,33.23939893665617,0.6647879787331235,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6647879787331235
144500,33.30963589370697,0.6661927178741394,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6661927178741394
145000,33.38413429070176,0.6676826858140352,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6676826858140352
145500,33.45484315503006,0.6690968631006012,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6690968631006012
146000,33.53084797058822,0.6706169594117644,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6706169594117644
146500,33.59762008463256,0.6719524016926512,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6719524016926512
147000,33.669717463635564,0.6733943492727112,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6733943492727112
147500,33.74085301676111,0.6748170603352222,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6748170603352222
148000,33.80887018177573,0.6761774036355146,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6761774036355146
148500,33.878209430291065,0.6775641886058213,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6775641886058213
149000,33.94650863016803,0.6789301726033606,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6789301726033606
149500,34.012710837523215,0.6802542167504643,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6802542167504643
150000,34.08096522293532,0.6816193044587063,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6816193044587063
150500,34.152041974521715,0.6830408394904343,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6830408394904343
151000,34.22140370657193,0.6844280741314386,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6844280741314386
151500,34.29347807088417,0.6858695614176834,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6858695614176834
152000,34.36083259704125,0.687216651940825,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.687216651940825
152500,34.428141254466574,0.6885628250893315,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6885628250893315
153000,34.50156292823143,0.6900312585646285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6900312585646285
153500,34.57207949259624,0.6914415898519247,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6914415898519247
154000,34.638616470933,0.6927723294186601,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6927723294186601
154500,34.70460842925584,0.6940921685851168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6940921685851168
155000,34.77409084852686,0.6954818169705372,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6954818169705372
155500,34.84172206128683,0.6968344412257366,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6968344412257366
156000,34.91514216154657,0.6983028432309314,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6983028432309314
156500,34.99179789615051,0.6998359579230101,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6998359579230101
157000,35.0557820895746,0.701115641791492,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.701115641791492
157500,35.12684272452936,0.7025368544905872,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7025368544905872
158000,35.19395204028591,0.7038790408057182,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7038790408057182
158500,35.26051018650062,0.7052102037300123,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7052102037300123
159000,35.324485540998474,0.7064897108199695,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7064897108199695
159500,35.39523282130091,0.7079046564260182,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7079046564260182
160000,35.46690764060322,0.7093381528120644,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7093381528120644
160500,35.53276525208721,0.7106553050417442,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7106553050417442
161000,35.59748935242657,0.7119497870485314,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7119497870485314
161500,35.66355745890717,0.7132711491781434,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7132711491781434
162000,35.7226631963411,0.7144532639268221,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7144532639268221
162500,35.793032755650074,0.7158606551130015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7158606551130015
163000,35.86050899935359,0.7172101799870718,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7172101799870718
163500,35.92644154492908,0.7185288308985815,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7185288308985815
164000,35.989152634172136,0.7197830526834427,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7197830526834427
164500,36.04591483572779,0.7209182967145559,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7209182967145559
165000,36.11150146952135,0.722230029390427,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.722230029390427
165500,36.17798695283837,0.7235597390567673,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7235597390567673
166000,36.25559519092936,0.7251119038185871,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7251119038185871
166500,36.32389176641113,0.7264778353282226,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7264778353282226
167000,36.39118191232991,0.7278236382465981,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7278236382465981
167500,36.45506000496321,0.7291012000992642,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7291012000992642
168000,36.515240550126975,0.7303048110025395,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7303048110025395
168500,36.57670486163381,0.7315340972326762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7315340972326762
169000,36.63924679685936,0.7327849359371871,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7327849359371871
169500,36.700793581939806,0.7340158716387961,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7340158716387961
170000,36.76645337899954,0.7353290675799908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7353290675799908
170500,36.83532568213781,0.7367065136427563,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7367065136427563
171000,36.90144967154024,0.7380289934308049,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7380289934308049
171500,36.96068611784845,0.7392137223569689,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7392137223569689
172000,37.02281881154308,0.7404563762308617,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7404563762308617
172500,37.08926637555682,0.7417853275111363,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7417853275111363
173000,37.16142492810466,0.7432284985620932,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7432284985620932
173500,37.22111759004834,0.7444223518009667,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7444223518009667
174000,37.28587462839759,0.7457174925679517,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7457174925679517
174500,37.34842219824432,0.7469684439648865,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7469684439648865
175000,37.40790750806331,0.7481581501612662,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7481581501612662
175500,37.47087742457525,0.749417548491505,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.749417548491505
176000,37.53725634601631,0.7507451269203261,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7507451269203261
176500,37.59415845906487,0.7518831691812973,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7518831691812973
177000,37.654266213436735,0.7530853242687346,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7530853242687346
177500,37.71511698807506,0.7543023397615012,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7543023397615012
178000,37.77902982342066,0.7555805964684131,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7555805964684131
178500,37.83961347189329,0.7567922694378657,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7567922694378657
179000,37.90259940065347,0.7580519880130694,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7580519880130694
179500,37.96100665932318,0.7592201331864636,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7592201331864636
180000,38.03206207566065,0.760641241513213,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.760641241513213
180500,38.08605913555981,0.7617211827111962,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7617211827111962
181000,38.155363893462834,0.7631072778692567,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7631072778692567
181500,38.21529294785001,0.7643058589570002,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7643058589570002
182000,38.27968378594418,0.7655936757188836,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7655936757188836
182500,38.34652493698989,0.7669304987397978,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7669304987397978
183000,38.40515503662395,0.768103100732479,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.768103100732479
183500,38.47218437885598,0.7694436875771196,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7694436875771196
184000,38.53582557362111,0.7707165114724223,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7707165114724223
184500,38.60003904533748,0.7720007809067495,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7720007809067495
185000,38.6660560281688,0.7733211205633759,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7733211205633759
185500,38.72617622389856,0.7745235244779712,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7745235244779712
186000,38.79171374805783,0.7758342749611566,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7758342749611566
186500,38.85258400369786,0.7770516800739571,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7770516800739571
187000,38.91300967369067,0.7782601934738134,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7782601934738134
187500,38.98194845109954,0.7796389690219908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7796389690219908
188000,39.04023376896171,0.7808046753792343,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7808046753792343
188500,39.10499384521669,0.7820998769043338,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7820998769043338
189000,39.16305255561824,0.7832610511123649,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7832610511123649
189500,39.22665663125588,0.7845331326251176,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7845331326251176
190000,39.28317098398082,0.7856634196796165,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7856634196796165
190500,39.34337670503301,0.7868675341006601,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7868675341006601
191000,39.39766580158195,0.787953316031639,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.787953316031639
191500,39.46131920659987,0.7892263841319973,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7892263841319973
192000,39.5235767795026,0.790471535590052,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.790471535590052
192500,39.58622231483066,0.7917244462966131,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7917244462966131
193000,39.6405041985774,0.7928100839715481,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7928100839715481
193500,39.7003395390856,0.7940067907817121,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7940067907817121
194000,39.76965011918709,0.7953930023837417,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7953930023837417
194500,39.83141965095541,0.796628393019108,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.796628393019108
195000,39.89323185769332,0.7978646371538664,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7978646371538664
195500,39.94970088785472,0.7989940177570943,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7989940177570943
196000,40.010389245946094,0.8002077849189219,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8002077849189219
196500,40.068832751619695,0.8013766550323939,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8013766550323939
197000,40.13358264196007,0.8026716528392014,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8026716528392014
197500,40.194600143143525,0.8038920028628705,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8038920028628705
198000,40.258254568554136,0.8051650913710827,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8051650913710827
198500,40.32677427587762,0.8065354855175524,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8065354855175524
199000,40.38927973277515,0.807785594655503,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.807785594655503
199500,40.44287537485181,0.8088575074970362,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8088575074970362
200000,40.50067394861983,0.8100134789723965,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8100134789723965
200500,40.55597318801434,0.8111194637602869,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8111194637602869
201000,40.62183939383489,0.8124367878766978,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8124367878766978
201500,40.68054732729512,0.8136109465459023,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8136109465459023
202000,40.74017369811331,0.8148034739622662,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8148034739622662
202500,40.797491985276245,0.8159498397055249,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8159498397055249
203000,40.85735995814871,0.8171471991629741,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8171471991629741
203500,40.91218483324479,0.8182436966648957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8182436966648957
204000,40.9721040526896,0.8194420810537919,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8194420810537919
204500,41.03138779304938,0.8206277558609877,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8206277558609877
205000,41.09620041931195,0.8219240083862389,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8219240083862389
205500,41.1560755531082,0.823121511062164,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.823121511062164
206000,41.221537882346354,0.8244307576469271,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8244307576469271
206500,41.28398056373627,0.8256796112747254,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8256796112747254
207000,41.3381710348397,0.826763420696794,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.826763420696794
207500,41.39680610762339,0.8279361221524678,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8279361221524678
208000,41.448478834790215,0.8289695766958043,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8289695766958043
208500,41.5123924489803,0.830247848979606,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.830247848979606
209000,41.56894504119762,0.8313789008239525,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8313789008239525
209500,41.63184473682772,0.8326368947365543,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8326368947365543
210000,41.69280151628272,0.8338560303256543,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8338560303256543
210500,41.75519604240346,0.8351039208480693,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8351039208480693
211000,41.81614937677491,0.8363229875354982,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8363229875354982
211500,41.87083626691962,0.8374167253383924,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8374167253383924
212000,41.93387711784548,0.8386775423569095,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8386775423569095
212500,41.99414244108984,0.8398828488217969,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8398828488217969
213000,42.04486284532128,0.8408972569064257,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8408972569064257
213500,42.10946091813755,0.842189218362751,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.842189218362751
214000,42.16367134367271,0.8432734268734542,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8432734268734542
214500,42.2250734139037,0.844501468278074,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.844501468278074
215000,42.28289310053245,0.845657862010649,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.845657862010649
215500,42.33299459847228,0.8466598919694457,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8466598919694457
216000,42.3889249513415,0.84777849902683,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.84777849902683
216500,42.443151120869054,0.8488630224173811,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8488630224173811
217000,42.49294773143891,0.8498589546287783,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8498589546287783
217500,42.54113303780745,0.850822660756149,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.850822660756149
218000,42.60087525550825,0.8520175051101649,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8520175051101649
218500,42.655975750401765,0.8531195150080353,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8531195150080353
219000,42.71456781625362,0.8542913563250724,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8542913563250724
219500,42.77652485691798,0.8555304971383596,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8555304971383596
220000,42.826929541835,0.8565385908367,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8565385908367
220500,42.8893464024602,0.857786928049204,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.857786928049204
221000,42.950066602658765,0.8590013320531753,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8590013320531753
221500,43.004353597135136,0.8600870719427027,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8600870719427027
222000,43.06005710460263,0.8612011420920526,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8612011420920526
222500,43.1127682549417,0.8622553650988339,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8622553650988339
223000,43.17187291614373,0.8634374583228746,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8634374583228746
223500,43.23050681564664,0.8646101363129328,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8646101363129328
224000,43.291047119197216,0.8658209423839444,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8658209423839444
224500,43.34166474404295,0.866833294880859,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.866833294880859
225000,43.39566474633159,0.8679132949266318,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8679132949266318
225500,43.4521981634046,0.869043963268092,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.869043963268092
226000,43.50741291479397,0.8701482582958795,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8701482582958795
226500,43.56221867422723,0.8712443734845446,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8712443734845446
227000,43.61988171972532,0.8723976343945065,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8723976343945065
227500,43.681275081431295,0.8736255016286258,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8736255016286258
228000,43.74072720889701,0.8748145441779402,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8748145441779402
228500,43.79239718502271,0.8758479437004542,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8758479437004542
229000,43.85046612444641,0.8770093224889283,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8770093224889283
229500,43.90150386975732,0.8780300773951464,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8780300773951464
230000,43.95626202511785,0.8791252405023571,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8791252405023571
230500,44.01445393633367,0.8802890787266733,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8802890787266733
231000,44.06225251167392,0.8812450502334783,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8812450502334783
231500,44.11761471994274,0.8823522943988549,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8823522943988549
232000,44.166349393683085,0.8833269878736617,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8833269878736617
232500,44.22404736032277,0.8844809472064553,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8844809472064553
233000,44.27833865593747,0.8855667731187493,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8855667731187493
233500,44.32833654372743,0.8865667308745486,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8865667308745486
234000,44.38520250286229,0.8877040500572458,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8877040500572458
234500,44.43426508872309,0.8886853017744617,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8886853017744617
235000,44.48611674725476,0.8897223349450951,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8897223349450951
235500,44.53716930962347,0.8907433861924694,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8907433861924694
236000,44.596937555811294,0.8919387511162259,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8919387511162259
236500,44.64794427797933,0.8929588855595866,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8929588855595866
237000,44.69855005863027,0.8939710011726053,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8939710011726053
237500,44.75223028626706,0.8950446057253412,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8950446057253412
238000,44.8047570942363,0.896095141884726,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.896095141884726
238500,44.85565582056652,0.8971131164113304,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8971131164113304
239000,44.9097920216177,0.8981958404323539,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8981958404323539
239500,44.9623141284612,0.8992462825692239,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8992462825692239
240000,45.02423876461125,0.9004847752922249,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9004847752922249
240500,45.0768389016796,0.901536778033592,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.901536778033592
241000,45.13015456599362,0.9026030913198724,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9026030913198724
241500,45.180434426474186,0.9036086885294836,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9036086885294836
242000,45.23941479679447,0.9047882959358894,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9047882959358894
242500,45.29341872211048,0.9058683744422096,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9058683744422096
243000,45.34445675650713,0.9068891351301426,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9068891351301426
243500,45.3980413333322,0.907960826666644,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.907960826666644
244000,45.45217954751984,0.9090435909503968,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9090435909503968
244500,45.5052856796329,0.910105713592658,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.910105713592658
245000,45.55038650937802,0.9110077301875604,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9110077301875604
245500,45.6054406063537,0.912108812127074,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.912108812127074
246000,45.649076572597984,0.9129815314519596,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9129815314519596
246500,45.70056390636656,0.9140112781273312,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9140112781273312
247000,45.74818519359154,0.9149637038718308,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9149637038718308
247500,45.80113895883644,0.9160227791767288,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9160227791767288
248000,45.85641074832788,0.9171282149665576,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9171282149665576
248500,45.90812261803811,0.918162452360762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.918162452360762
249000,45.96713558806394,0.9193427117612788,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9193427117612788
249500,46.02200780524995,0.920440156104999,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.920440156104999
250000,46.0818191806428,0.921636383612856,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.921636383612856
250500,46.13900869410618,0.9227801738821236,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9227801738821236
251000,46.18643726872112,0.9237287453744224,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9237287453744224
251500,46.23784352286387,0.9247568704572774,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9247568704572774
252000,46.290514716970655,0.9258102943394132,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9258102943394132
252500,46.34437922486911,0.9268875844973822,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9268875844973822
253000,46.40078798533445,0.928015759706689,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.928015759706689
253500,46.44733713674844,0.9289467427349688,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9289467427349688
254000,46.49359169660558,0.9298718339321116,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9298718339321116
254500,46.54883695261072,0.9309767390522145,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9309767390522145
255000,46.5959161006092,0.931918322012184,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.931918322012184
255500,46.65155918232941,0.9330311836465884,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9330311836465884
256000,46.70107359590083,0.9340214719180168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9340214719180168
256500,46.75648494033996,0.9351296988067992,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9351296988067992
257000,46.80951968028221,0.9361903936056444,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9361903936056444
257500,46.85975171990776,0.9371950343981552,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9371950343981552
258000,46.91887170667932,0.9383774341335864,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9383774341335864
258500,46.96975644492189,0.9393951288984378,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9393951288984378
259000,47.021496525365805,0.940429930507316,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.940429930507316
259500,47.07423682106568,0.9414847364213136,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9414847364213136
260000,47.12328400612537,0.9424656801225072,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9424656801225072
260500,47.17255180795198,0.9434510361590396,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9434510361590396
261000,47.21789960796795,0.944357992159359,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.944357992159359
261500,47.26847334792657,0.9453694669585314,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9453694669585314
262000,47.32433421613176,0.9464866843226352,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9464866843226352
262500,47.37412252074924,0.9474824504149848,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9474824504149848
263000,47.42466981939614,0.9484933963879228,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9484933963879228
263500,47.47469191653299,0.9494938383306598,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9494938383306598
264000,47.52811888112221,0.9505623776224442,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9505623776224442
264500,47.57569720050762,0.9515139440101524,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9515139440101524
265000,47.62686495765545,0.952537299153109,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.952537299153109
265500,47.66890881308333,0.9533781762616668,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9533781762616668
266000,47.72850083430338,0.9545700166860676,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9545700166860676
266500,47.78263414920622,0.9556526829841244,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9556526829841244
267000,47.82636794480831,0.9565273588961662,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9565273588961662
267500,47.885537901578026,0.9577107580315604,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9577107580315604
268000,47.93888856609609,0.9587777713219218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9587777713219218
268500,47.9883570513968,0.959767141027936,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.959767141027936
269000,48.03584403423005,0.960716880684601,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.960716880684601
269500,48.08699161238442,0.9617398322476884,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9617398322476884
270000,48.13236330433339,0.9626472660866676,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9626472660866676
270500,48.18584285187482,0.9637168570374964,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9637168570374964
271000,48.24059886813994,0.9648119773627988,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9648119773627988
271500,48.2937156851461,0.965874313702922,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.965874313702922
272000,48.34047078634627,0.9668094157269256,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9668094157269256
272500,48.383327009536245,0.967666540190725,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.967666540190725
273000,48.43238037737776,0.9686476075475552,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9686476075475552
273500,48.47756764226689,0.9695513528453378,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9695513528453378
274000,48.53407090383663,0.9706814180767326,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9706814180767326
274500,48.585201089129136,0.9717040217825827,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9717040217825827
275000,48.63109695998827,0.9726219391997654,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9726219391997654
275500,48.68639702565234,0.9737279405130468,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9737279405130468
276000,48.738526032424666,0.9747705206484932,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9747705206484932
276500,48.790642431049896,0.975812848620998,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.975812848620998
277000,48.835257212884976,0.9767051442576996,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9767051442576996
277500,48.88489700698366,0.9776979401396731,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9776979401396731
278000,48.93612483178699,0.9787224966357398,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9787224966357398
278500,48.98572496346641,0.9797144992693282,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9797144992693282
279000,49.03446072866034,0.9806892145732068,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9806892145732068
279500,49.08526369837081,0.981705273967416,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.981705273967416
280000,49.12870463243624,0.9825740926487248,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9825740926487248
280500,49.1787725863749,0.983575451727498,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.983575451727498
281000,49.23029002743602,0.9846058005487204,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9846058005487204
281500,49.27302421767362,0.9854604843534724,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9854604843534724
282000,49.31917384360644,0.9863834768721288,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9863834768721288
282500,49.36568424594192,0.9873136849188384,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9873136849188384
283000,49.42251773663464,0.9884503547326928,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9884503547326928
283500,49.47188220228645,0.9894376440457288,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9894376440457288
284000,49.51732975742981,0.9903465951485962,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9903465951485962
284500,49.56843681686446,0.9913687363372892,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9913687363372892
285000,49.60975557039654,0.9921951114079308,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9921951114079308
285500,49.66113484590839,0.993222696918168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.993222696918168
286000,49.71418412095254,0.9942836824190509,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9942836824190509
286500,49.75787478553809,0.9951574957107618,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9951574957107618
287000,49.798052190084135,0.9959610438016828,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9959610438016828
287500,49.85246422222092,0.9970492844444184,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9970492844444184
288000,49.89550839879537,0.9979101679759076,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9979101679759076
288500,49.94269368996257,0.9988538737992514,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9988538737992514
289000,49.99421992463682,0.9998843984927364,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9998843984927364
289500,50.04723917020987,1.0009447834041971,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0009447834041971
290000,50.100095401128144,1.0020019080225628,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0020019080225628
290500,50.14999971584388,1.0029999943168777,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0029999943168777
291000,50.20024961770999,1.0040049923541998,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0040049923541998
291500,50.24827699791552,1.0049655399583104,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0049655399583104
292000,50.29419192767663,1.0058838385535325,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0058838385535325
292500,50.34488094370565,1.006897618874113,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.006897618874113
293000,50.40125559023903,1.0080251118047807,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0080251118047807
293500,50.44590857438006,1.0089181714876012,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0089181714876012
294000,50.48765433553432,1.0097530867106863,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0097530867106863
294500,50.53396253722418,1.0106792507444835,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0106792507444835
295000,50.582171020241525,1.0116434204048306,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0116434204048306
295500,50.628267069689656,1.0125653413937932,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0125653413937932
296000,50.67911838726742,1.0135823677453484,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0135823677453484
296500,50.72153634313048,1.0144307268626096,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0144307268626096
297000,50.77470276782067,1.0154940553564131,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0154940553564131
297500,50.82775343539577,1.0165550687079157,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0165550687079157
298000,50.872634046170425,1.0174526809234086,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0174526809234086
298500,50.92225545101779,1.018445109020356,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.018445109020356
299000,50.96842855633655,1.0193685711267308,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0193685711267308
299500,51.01429389378937,1.0202858778757875,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0202858778757875
299999,51.06313712289023,1.0212627424578045,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0212627424578045


==> results/multiblock/static/covid19/laplace_vs_hybrid/budget_utilization_zipf_0.0.csv <==
block,Hybrid+TreeCache,Laplace+Cache,Laplace+TreeCache
0,0.08130230932706617,0.14343298740381805,0.1752834295734882
1,0.10979563054227093,0.252037397294389,0.35987941584414607
2,0.1236685299780973,0.3487905813274814,0.4829978578224807
3,0.13803882933606815,0.4303905131022123,0.6124069844878228
4,0.170419579282461,0.5055082619123166,0.6520598909060986
5,0.17991746675214237,0.5731853204849031,0.7638031328567436
6,0.17333092033809017,0.6387362301742616,0.8449917750823754
7,0.1732755231566241,0.6932890039224766,0.9304676741032871
8,0.2021744249365689,0.7405479554818193,0.8796995617886605
9,0.19128413185842774,0.7881590570917627,0.9583091168966096
10,0.186202535456216,0.8329103458622047,1.0226649120770759
11,0.16621509556564895,0.8751214901388735,1.085433168955813
12,0.19138738358750018,0.9137409751204952,1.1059646903178226
13,0.1898675156720664,0.942308805828489,1.1636388927594137
14,0.1759031272430711,0.9720753839455405,1.2026411191115542
15,0.18150458770380595,0.9994389737080915,1.2396492970070447
16,0.20714934892993853,1.0248507963097246,1.2074719698320813
17,0.19975292023257296,1.0442558540496982,1.2508514043428267
18,0.19163212838054378,1.0594535312494262,1.2771107779553326
19,0.18405388205764517,1.0745762327217356,1.2981947378020973
20,0.19250647634265583,1.090638772722027,1.3083523717395966
21,0.1865899950692107,1.1020748505532687,1.332477805684185
22,0.17924775597589893,1.108255219210653,1.338720715001049
23,0.17757291712451284,1.1173769457587746,1.338677284527778
24,0.1878253826094678,1.117577645605385,1.3373153838811884
25,0.19109528540417386,1.1180670712833543,1.3480723418006022
26,0.1967103981258287,1.114398673122528,1.3408081405007035
27,0.20065720526285524,1.1099843713091762,1.327990923340236
28,0.19197579170426238,1.1019520056940895,1.3218105913272957
29,0.20389051423127036,1.0897913032927278,1.304432088137025
30,0.20031782353362004,1.0792311092017748,1.2871975853369708
31,0.2016067953835723,1.0616842925397556,1.2595173151701218
32,0.1733921445619302,1.0426152715214059,1.318935425980074
33,0.18973456808862466,1.022546185984483,1.2919423359100701
34,0.18763262169924388,0.9999788468931143,1.2652899978831371
35,0.18885856987724203,0.9766426064414944,1.215224772380834
36,0.1759106445568115,0.9481277504928158,1.1894228048575197
37,0.17620218943692478,0.9114651030734571,1.1356956787119064
38,0.18071933921166128,0.8707349503429409,1.0854051641568514
39,0.1895379388649907,0.8351655897128065,1.013507453249078
40,0.17179199013850166,0.787273440583304,1.0542359288331546
41,0.18062286545168504,0.7410192415875283,0.9807462047554534
42,0.1864585043864011,0.6913096659818443,0.9130114937886908
43,0.18194939438151359,0.635422016075637,0.8153967087257694
44,0.14635050130708116,0.5735229373749267,0.782885315569688
45,0.15940506025945034,0.508880183708186,0.6717810720394084
46,0.1720278732267957,0.42809503674859606,0.5680155686547153
47,0.15746299028545252,0.34521593915156323,0.42519681403483744
48,0.1067035366732938,0.2531769262854109,0.34843776880999044
49,0.04718085553953344,0.14155263886912373,0.1867761811467883


==> results/multiblock/static/covid19/laplace_vs_hybrid/budget_utilization_zipf_1.0.csv <==
block,Hybrid+TreeCache,Laplace+Cache,Laplace+TreeCache
0,0.06184071944097447,0.09425148488212365,0.10034407319895955
1,0.1033876862724501,0.16962013294775424,0.19172852804159213
2,0.11212931889468791,0.23188268816926083,0.24592604143735208
3,0.13386258972282228,0.2894692265809695,0.3118141274933883
4,0.1408466968611215,0.34511347397762115,0.3286030054711002
5,0.15248735621146992,0.38997740675621984,0.38161448711267987
6,0.14056941979035642,0.432296827109079,0.41774122126889424
7,0.1504860164898556,0.4727481284492505,0.4587753265586709
8,0.16426878115597532,0.509504962631036,0.4380923279620301
9,0.14993052740256552,0.5436516577428598,0.475536754583473
10,0.1517878022060195,0.5757315270401815,0.4990282651592448
11,0.1461895671894382,0.6020736596509888,0.5319923535791276
12,0.158197765225907,0.6263389080168178,0.5368419610633861
13,0.15566220373819384,0.6449259401065657,0.5680093344450619
14,0.1517055391628226,0.6736874734695597,0.5829189724305088
15,0.14654791256433697,0.6905063209159561,0.5994850192632519
16,0.1605008164287245,0.7099245532250951,0.5838767858960505
17,0.16817057663947388,0.7230250471139748,0.6038559525406004
18,0.15485141045786577,0.7337815470631632,0.6155275185997979
19,0.14977443630101206,0.7412150333291123,0.6236220924428242
20,0.1520108033655987,0.7532185169464327,0.6262047659226724
21,0.15163058002215735,0.7564293411854077,0.6398634272492707
22,0.1478993719181556,0.7619166016577097,0.6387105172597725
23,0.14538827880380367,0.7662126099359714,0.6382287989427553
24,0.15459719248920933,0.7708193830624737,0.6408421452222726
25,0.16206009211042627,0.7732661148473561,0.6448882904791677
26,0.16768770063944416,0.7699731377926273,0.64412358900179
27,0.16340387973343162,0.7672789382565242,0.6394268218178656
28,0.1589247669430307,0.760093347442421,0.6404701847264818
29,0.1580824667771772,0.7517268000814141,0.6336491088354759
30,0.16520409778545186,0.7428336671988411,0.621846750585842
31,0.16764118064688738,0.7351853799756967,0.6048282395409981
32,0.1489698161613653,0.7195987990223411,0.6157459517409904
33,0.15320959941661272,0.7026684725714425,0.6035843293758774
34,0.15085721836516974,0.6866099646645498,0.5959814359123783
35,0.16195640593071836,0.6673707611913997,0.5774172817077243
36,0.14627993877515877,0.6467374604967819,0.5710570866766282
37,0.14811971536775914,0.6247308317588001,0.5461630827770882
38,0.14666153123484627,0.5993862565334656,0.5240293921081172
39,0.15579386736900958,0.5690430409558456,0.4897693598937849
40,0.13779355110948366,0.543842784598997,0.5083583032960703
41,0.1452517929001278,0.509304529155779,0.46889035594747064
42,0.1428977284824935,0.4709204676637615,0.4421832433653723
43,0.14821268070383908,0.4327403652248929,0.39775883918399835
44,0.13485437269852696,0.39139359948217667,0.3867242334219583
45,0.12217588320978656,0.34527871396504217,0.3314405275729406
46,0.12141888023251646,0.2952311294015093,0.2892759445376445
47,0.12235328678875312,0.2370929782332052,0.21756210447818525
48,0.06641111006563705,0.16880706079679797,0.17866749786472802
49,0.029999453322451686,0.09468005561900306,0.09740242170500224


==> results/multiblock/static/covid19/laplace_vs_hybrid/cumulative_budget_utilization.csv <==
task,sum_budget_across_blocks,average_budget_across_blocks,mechanism,zipf_k,key,learning_rate,warmup,planner,heuristic,tau,external_update_on_cached_results,cumulative_budget
0,0.0002401319115144318,4.802638230288635e-06,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,4.802638230288635e-06
500,0.11217863666918833,0.0022435727333837666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0022435727333837666
1000,0.22293340010268806,0.0044586680020537615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0044586680020537615
1500,0.35388606095421893,0.007077721219084379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007077721219084379
2000,0.48216231202018683,0.009643246240403736,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.009643246240403736
2500,0.604813807559804,0.01209627615119608,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01209627615119608
3000,0.7230830561936541,0.014461661123873083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.014461661123873083
3500,0.837366577368548,0.016747331547370962,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016747331547370962
4000,0.9583165924033153,0.019166331848066306,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.019166331848066306
4500,1.077017183067909,0.02154034366135818,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02154034366135818
5000,1.191122355814169,0.023822447116283382,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.023822447116283382
5500,1.3026155583259642,0.026052311166519283,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.026052311166519283
6000,1.4091706384352651,0.028183412768705302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.028183412768705302
6500,1.5317523641605737,0.030635047283211474,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.030635047283211474
7000,1.6340549598128289,0.03268109919625658,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03268109919625658
7500,1.7442383958175804,0.03488476791635161,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03488476791635161
8000,1.8566203821022929,0.03713240764204586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03713240764204586
8500,1.9658337752250454,0.03931667550450091,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03931667550450091
9000,2.0660246531411732,0.04132049306282346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04132049306282346
9500,2.158016199959602,0.04316032399919204,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04316032399919204
10000,2.24996321507888,0.04499926430157761,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04499926430157761
10500,2.32737574215281,0.0465475148430562,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0465475148430562
11000,2.4139521145873566,0.048279042291747135,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.048279042291747135
11500,2.5065558995762665,0.05013111799152533,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05013111799152533
12000,2.5935606261627937,0.051871212523255876,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051871212523255876
12500,2.680056063925931,0.053601121278518626,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.053601121278518626
13000,2.7738691499482555,0.05547738299896511,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05547738299896511
13500,2.8495117359887385,0.05699023471977477,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05699023471977477
14000,2.928513213029302,0.058570264260586036,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.058570264260586036
14500,2.995656325899799,0.059913126517995983,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.059913126517995983
15000,3.068006894772582,0.06136013789545164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06136013789545164
15500,3.133701668389029,0.06267403336778057,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06267403336778057
16000,3.1974591490698763,0.06394918298139753,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06394918298139753
16500,3.2581246338318612,0.06516249267663722,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06516249267663722
17000,3.3310473765398,0.066620947530796,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.066620947530796
17500,3.3989121079808937,0.06797824215961787,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06797824215961787
18000,3.4667423047638564,0.06933484609527713,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06933484609527713
18500,3.5295305654838445,0.07059061130967689,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07059061130967689
19000,3.5897788258451975,0.07179557651690395,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07179557651690395
19500,3.6567828473346005,0.07313565694669201,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07313565694669201
20000,3.719542575733248,0.07439085151466496,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07439085151466496
20500,3.781597021337115,0.0756319404267423,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0756319404267423
21000,3.842724745225063,0.07685449490450126,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07685449490450126
21500,3.901956337994501,0.07803912675989003,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07803912675989003
22000,3.9622312848379018,0.07924462569675804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07924462569675804
22500,4.014264884520159,0.08028529769040318,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08028529769040318
23000,4.059591817151328,0.08119183634302657,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08119183634302657
23500,4.114106289125163,0.08228212578250327,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08228212578250327
24000,4.153241233618024,0.08306482467236048,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08306482467236048
24500,4.205127366559125,0.08410254733118251,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08410254733118251
25000,4.256341225000262,0.08512682450000524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08512682450000524
25500,4.306987125285267,0.08613974250570534,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08613974250570534
26000,4.3522852250546356,0.08704570450109271,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08704570450109271
26500,4.395417813865123,0.08790835627730247,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08790835627730247
27000,4.44135756374795,0.088827151274959,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.088827151274959
27500,4.483881575788518,0.08967763151577036,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08967763151577036
28000,4.516977523074577,0.09033955046149154,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09033955046149154
28500,4.554008504218811,0.09108017008437623,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09108017008437623
29000,4.59055142521585,0.091811028504317,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.091811028504317
29500,4.6275586273391,0.09255117254678201,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09255117254678201
30000,4.6650564056348,0.093301128112696,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.093301128112696
30500,4.707524877062271,0.09415049754124542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09415049754124542
31000,4.7525154842854205,0.0950503096857084,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0950503096857084
31500,4.791961500701549,0.09583923001403098,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09583923001403098
32000,4.828796262660457,0.09657592525320913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09657592525320913
32500,4.869184809584826,0.09738369619169651,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09738369619169651
33000,4.910740028539478,0.09821480057078956,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09821480057078956
33500,4.95697359393614,0.0991394718787228,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0991394718787228
34000,4.987048374951883,0.09974096749903766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09974096749903766
34500,5.027387490901836,0.10054774981803671,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10054774981803671
35000,5.0559036066098715,0.10111807213219742,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10111807213219742
35500,5.090157775726675,0.1018031555145335,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1018031555145335
36000,5.123485764828527,0.10246971529657055,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10246971529657055
36500,5.15866633147863,0.1031733266295726,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1031733266295726
37000,5.190067417456952,0.10380134834913904,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10380134834913904
37500,5.225835326194753,0.10451670652389505,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10451670652389505
38000,5.254647231792988,0.10509294463585976,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10509294463585976
38500,5.28945490282922,0.1057890980565844,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1057890980565844
39000,5.32175393100911,0.1064350786201822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1064350786201822
39500,5.351450208875083,0.10702900417750166,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10702900417750166
40000,5.383110272224642,0.10766220544449284,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10766220544449284
40500,5.408198117452136,0.10816396234904271,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10816396234904271
41000,5.430528167590329,0.10861056335180658,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10861056335180658
41500,5.456335739924782,0.10912671479849564,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10912671479849564
42000,5.494027945334398,0.10988055890668796,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10988055890668796
42500,5.52129067357422,0.1104258134714844,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1104258134714844
43000,5.543350235212676,0.11086700470425352,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11086700470425352
43500,5.5675694406716785,0.11135138881343357,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11135138881343357
44000,5.590399585237973,0.11180799170475947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11180799170475947
44500,5.617518032148538,0.11235036064297076,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11235036064297076
45000,5.637284625821894,0.11274569251643789,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11274569251643789
45500,5.66030432731388,0.1132060865462776,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1132060865462776
46000,5.680035261111087,0.11360070522222174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11360070522222174
46500,5.706027239007356,0.11412054478014712,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11412054478014712
47000,5.741589398602843,0.11483178797205686,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11483178797205686
47500,5.76410531542729,0.11528210630854581,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11528210630854581
48000,5.7922791342471935,0.11584558268494387,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11584558268494387
48500,5.811379622675592,0.11622759245351183,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11622759245351183
49000,5.835648757053899,0.11671297514107798,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11671297514107798
49500,5.856900707283338,0.11713801414566677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11713801414566677
50000,5.8769263703027,0.117538527406054,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.117538527406054
50500,5.902537922913763,0.11805075845827526,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11805075845827526
51000,5.918840688942732,0.11837681377885463,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11837681377885463
51500,5.9351529299103,0.11870305859820601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11870305859820601
52000,5.958301734363562,0.11916603468727123,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11916603468727123
52500,5.976519718624176,0.11953039437248351,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11953039437248351
53000,5.99595503313721,0.1199191006627442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1199191006627442
53500,6.013100751924009,0.12026201503848018,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12026201503848018
54000,6.033600024213137,0.12067200048426274,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12067200048426274
54500,6.05505429544006,0.1211010859088012,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1211010859088012
55000,6.0699516538768234,0.12139903307753647,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12139903307753647
55500,6.088149524557632,0.12176299049115263,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12176299049115263
56000,6.105832769085555,0.1221166553817111,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1221166553817111
56500,6.121006392127053,0.12242012784254105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12242012784254105
57000,6.13563350958336,0.12271267019166719,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12271267019166719
57500,6.1477647461828155,0.12295529492365631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12295529492365631
58000,6.157724542701161,0.12315449085402323,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12315449085402323
58500,6.1744440332970205,0.12348888066594041,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12348888066594041
59000,6.18721855530067,0.1237443711060134,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1237443711060134
59500,6.202927648905085,0.1240585529781017,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1240585529781017
60000,6.220566999553813,0.12441133999107626,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12441133999107626
60500,6.236518122549869,0.12473036245099739,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12473036245099739
61000,6.251407419722516,0.1250281483944503,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1250281483944503
61500,6.262460465329049,0.12524920930658098,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12524920930658098
62000,6.276787129267883,0.12553574258535766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12553574258535766
62500,6.290227830211787,0.12580455660423573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12580455660423573
63000,6.304554647025561,0.1260910929405112,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1260910929405112
63500,6.317910766300807,0.12635821532601615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12635821532601615
64000,6.331136429526236,0.1266227285905247,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1266227285905247
64500,6.342738250195529,0.12685476500391057,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12685476500391057
65000,6.354606399641301,0.12709212799282602,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12709212799282602
65500,6.368426095459603,0.12736852190919207,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12736852190919207
66000,6.379611297228732,0.12759222594457464,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12759222594457464
66500,6.3930225637147045,0.1278604512742941,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1278604512742941
67000,6.404685899311002,0.12809371798622005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12809371798622005
67500,6.412486334619469,0.12824972669238938,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12824972669238938
68000,6.423224746279334,0.12846449492558668,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12846449492558668
68500,6.438603621111381,0.1287720724222276,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1287720724222276
69000,6.453662693838555,0.1290732538767711,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1290732538767711
69500,6.464271491426146,0.12928542982852292,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12928542982852292
70000,6.47605817787266,0.1295211635574532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1295211635574532
70500,6.486948899295495,0.1297389779859099,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1297389779859099
71000,6.499233761018471,0.1299846752203694,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1299846752203694
71500,6.506548343619793,0.13013096687239586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13013096687239586
72000,6.5175697257769665,0.13035139451553934,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13035139451553934
72500,6.529230573795711,0.13058461147591421,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13058461147591421
73000,6.538878870478823,0.13077757740957646,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13077757740957646
73500,6.54898190071453,0.1309796380142906,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1309796380142906
74000,6.554997170481994,0.13109994340963987,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13109994340963987
74500,6.564877325764499,0.13129754651529,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13129754651529
75000,6.575330427265934,0.13150660854531868,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13150660854531868
75500,6.584683968199976,0.13169367936399953,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13169367936399953
76000,6.594318394262571,0.13188636788525143,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13188636788525143
76500,6.602166884709645,0.13204333769419288,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13204333769419288
77000,6.611075896553768,0.13222151793107537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13222151793107537
77500,6.625684488883618,0.13251368977767236,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13251368977767236
78000,6.641740446999849,0.132834808939997,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.132834808939997
78500,6.6560462392190205,0.13312092478438042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13312092478438042
79000,6.665355430453063,0.13330710860906125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13330710860906125
79500,6.6751350780917935,0.13350270156183586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13350270156183586
80000,6.6875452440230445,0.1337509048804609,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1337509048804609
80500,6.696019405890354,0.13392038811780707,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13392038811780707
81000,6.704389689606389,0.13408779379212776,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13408779379212776
81500,6.712543178048863,0.13425086356097726,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13425086356097726
82000,6.727067588085468,0.13454135176170937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13454135176170937
82500,6.739012903961101,0.13478025807922203,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13478025807922203
83000,6.746566948066998,0.13493133896133996,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13493133896133996
83500,6.7574018854449935,0.13514803770889988,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13514803770889988
84000,6.766819745756927,0.13533639491513855,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13533639491513855
84500,6.782068479303558,0.13564136958607118,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13564136958607118
85000,6.791913952638549,0.13583827905277096,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13583827905277096
85500,6.799387562760422,0.13598775125520843,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13598775125520843
86000,6.811296754256279,0.1362259350851256,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1362259350851256
86500,6.82341489915709,0.1364682979831418,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1364682979831418
87000,6.831478639007132,0.13662957278014265,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13662957278014265
87500,6.840352929648206,0.1368070585929641,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1368070585929641
88000,6.850773971641884,0.13701547943283768,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13701547943283768
88500,6.863656514051597,0.13727313028103194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13727313028103194
89000,6.870475682796875,0.1374095136559375,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1374095136559375
89500,6.875477534214733,0.13750955068429466,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13750955068429466
90000,6.886203341869018,0.13772406683738037,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13772406683738037
90500,6.893557653093706,0.1378711530618741,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1378711530618741
91000,6.904011560558134,0.13808023121116267,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13808023121116267
91500,6.911083851895291,0.1382216770379058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1382216770379058
92000,6.9214229249683825,0.13842845849936766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13842845849936766
92500,6.931566313460527,0.13863132626921054,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13863132626921054
93000,6.939188968897822,0.13878377937795644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13878377937795644
93500,6.949346665026159,0.13898693330052317,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13898693330052317
94000,6.957111083846597,0.13914222167693194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13914222167693194
94500,6.962946854591426,0.13925893709182852,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13925893709182852
95000,6.972855782350354,0.13945711564700708,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13945711564700708
95500,6.978751169244822,0.13957502338489644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13957502338489644
96000,6.98824676158725,0.13976493523174502,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13976493523174502
96500,6.997365482184901,0.13994730964369803,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13994730964369803
97000,7.009274566508593,0.14018549133017186,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14018549133017186
97500,7.015267301528077,0.14030534603056155,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14030534603056155
98000,7.022513048619305,0.1404502609723861,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1404502609723861
98500,7.03292664601245,0.14065853292024902,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14065853292024902
99000,7.038107924346738,0.14076215848693477,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14076215848693477
99500,7.053026415650712,0.14106052831301424,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14106052831301424
100000,7.064235544165986,0.14128471088331973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14128471088331973
100500,7.070609464188593,0.14141218928377186,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14141218928377186
101000,7.077498166025253,0.14154996332050507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14154996332050507
101500,7.085413999188159,0.14170827998376317,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14170827998376317
102000,7.092724648500461,0.1418544929700092,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1418544929700092
102500,7.10086719281477,0.1420173438562954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1420173438562954
103000,7.106381587171833,0.14212763174343665,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14212763174343665
103500,7.116772341081074,0.14233544682162147,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14233544682162147
104000,7.131491403199213,0.14262982806398428,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14262982806398428
104500,7.1409837728903724,0.14281967545780744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14281967545780744
105000,7.149536042425519,0.1429907208485104,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1429907208485104
105500,7.155729044331098,0.14311458088662196,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14311458088662196
106000,7.16287801990881,0.1432575603981762,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1432575603981762
106500,7.166408108625452,0.14332816217250904,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14332816217250904
107000,7.172978026913467,0.14345956053826933,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14345956053826933
107500,7.1816765757257,0.143633531514514,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.143633531514514
108000,7.191662691749151,0.14383325383498302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14383325383498302
108500,7.198403800051335,0.1439680760010267,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1439680760010267
109000,7.205114930090312,0.14410229860180623,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14410229860180623
109500,7.214268228484056,0.14428536456968113,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14428536456968113
110000,7.22006538663463,0.1444013077326926,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1444013077326926
110500,7.224912064501861,0.14449824129003722,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14449824129003722
111000,7.233812961989633,0.14467625923979266,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14467625923979266
111500,7.240767182821389,0.1448153436564278,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1448153436564278
112000,7.248394398692044,0.1449678879738409,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1449678879738409
112500,7.254420431826504,0.14508840863653008,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14508840863653008
113000,7.261997853564685,0.1452399570712937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1452399570712937
113500,7.267304956194638,0.14534609912389276,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14534609912389276
114000,7.272790976444684,0.14545581952889367,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14545581952889367
114500,7.278069153394021,0.14556138306788044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14556138306788044
115000,7.284815385980446,0.14569630771960893,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14569630771960893
115500,7.290787546339065,0.14581575092678128,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14581575092678128
116000,7.293868468784317,0.14587736937568635,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14587736937568635
116500,7.300568274406319,0.14601136548812638,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14601136548812638
117000,7.3075104107065965,0.14615020821413194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14615020821413194
117500,7.313550473059344,0.14627100946118687,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14627100946118687
118000,7.3192342970417545,0.1463846859408351,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1463846859408351
118500,7.322926815888459,0.14645853631776917,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14645853631776917
119000,7.327927853534266,0.14655855707068532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14655855707068532
119500,7.33461184092292,0.14669223681845842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14669223681845842
120000,7.3408421877583185,0.14681684375516638,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14681684375516638
120500,7.351236988826841,0.14702473977653682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14702473977653682
121000,7.356920344145767,0.14713840688291532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14713840688291532
121500,7.36680402433828,0.1473360804867656,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1473360804867656
122000,7.375692594232586,0.14751385188465171,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14751385188465171
122500,7.381160713328502,0.14762321426657005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14762321426657005
123000,7.387414911468846,0.1477482982293769,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1477482982293769
123500,7.397922860241669,0.1479584572048334,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1479584572048334
124000,7.406458118783578,0.14812916237567156,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14812916237567156
124500,7.411545510662104,0.14823091021324208,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14823091021324208
125000,7.414565358291921,0.1482913071658384,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1482913071658384
125500,7.420397634412584,0.1484079526882517,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1484079526882517
126000,7.425243088459446,0.14850486176918892,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14850486176918892
126500,7.427421950004763,0.14854843900009526,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14854843900009526
127000,7.431611257737505,0.1486322251547501,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1486322251547501
127500,7.438427324796667,0.14876854649593332,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14876854649593332
128000,7.444060919160473,0.14888121838320947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14888121838320947
128500,7.449288272163019,0.1489857654432604,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1489857654432604
129000,7.455828883243842,0.14911657766487685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14911657766487685
129500,7.461919688022876,0.14923839376045753,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14923839376045753
130000,7.467828310833664,0.14935656621667326,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14935656621667326
130500,7.473673492633772,0.14947346985267543,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14947346985267543
131000,7.479257445715789,0.1495851489143158,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1495851489143158
131500,7.48559587360039,0.1497119174720078,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1497119174720078
132000,7.499028613796728,0.14998057227593456,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14998057227593456
132500,7.505739907496742,0.15011479814993484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15011479814993484
133000,7.512971877768464,0.1502594375553693,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1502594375553693
133500,7.517947481994322,0.15035894963988644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15035894963988644
134000,7.519795126633855,0.1503959025326771,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1503959025326771
134500,7.522622071651726,0.15045244143303452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15045244143303452
135000,7.5328531884815675,0.15065706376963134,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15065706376963134
135500,7.5371205384814175,0.15074241076962835,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15074241076962835
136000,7.54014883902564,0.1508029767805128,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1508029767805128
136500,7.546445381991236,0.15092890763982472,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15092890763982472
137000,7.55098935152756,0.15101978703055122,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15101978703055122
137500,7.558497533401461,0.1511699506680292,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1511699506680292
138000,7.570511123527378,0.15141022247054756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15141022247054756
138500,7.5737345876447835,0.15147469175289566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15147469175289566
139000,7.584910143533272,0.15169820287066543,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15169820287066543
139500,7.589059526365159,0.15178119052730318,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15178119052730318
140000,7.591755387892369,0.15183510775784737,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15183510775784737
140500,7.595978440815562,0.15191956881631125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15191956881631125
141000,7.599369889685094,0.15198739779370188,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15198739779370188
141500,7.603617391695895,0.1520723478339179,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1520723478339179
142000,7.607955938412978,0.15215911876825955,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15215911876825955
142500,7.6102019803310474,0.15220403960662096,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15220403960662096
143000,7.613941819466431,0.15227883638932863,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15227883638932863
143500,7.619257664538115,0.1523851532907623,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1523851532907623
144000,7.6236764103502255,0.15247352820700452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15247352820700452
144500,7.626284947846272,0.15252569895692544,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15252569895692544
145000,7.631563756809753,0.15263127513619507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15263127513619507
145500,7.635485587837734,0.15270971175675468,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15270971175675468
146000,7.6399085809693545,0.15279817161938708,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15279817161938708
146500,7.6462582335249785,0.15292516467049957,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15292516467049957
147000,7.652486617231338,0.15304973234462677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15304973234462677
147500,7.6558439158812694,0.15311687831762538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15311687831762538
148000,7.658719108019694,0.1531743821603939,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1531743821603939
148500,7.662095618751269,0.15324191237502538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15324191237502538
149000,7.663075488198324,0.15326150976396646,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15326150976396646
149500,7.664480062325403,0.15328960124650806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15328960124650806
150000,7.66724919569401,0.1533449839138802,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1533449839138802
150500,7.674534068109766,0.15349068136219532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15349068136219532
151000,7.676373433499754,0.1535274686699951,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1535274686699951
151500,7.679187201920751,0.15358374403841502,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15358374403841502
152000,7.684659458998094,0.1536931891799619,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1536931891799619
152500,7.689347424103075,0.1537869484820615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1537869484820615
153000,7.692037819214233,0.15384075638428465,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15384075638428465
153500,7.697679674464413,0.15395359348928828,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15395359348928828
154000,7.701829879550651,0.154036597591013,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.154036597591013
154500,7.704668630263485,0.1540933726052697,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1540933726052697
155000,7.710009367418729,0.15420018734837457,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15420018734837457
155500,7.7143489721919565,0.15428697944383912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15428697944383912
156000,7.715859206838947,0.15431718413677895,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15431718413677895
156500,7.721007111948951,0.154420142238979,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.154420142238979
157000,7.724395050332811,0.15448790100665621,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15448790100665621
157500,7.72957251917275,0.154591450383455,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.154591450383455
158000,7.7355594413542015,0.15471118882708404,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15471118882708404
158500,7.73996520514187,0.1547993041028374,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1547993041028374
159000,7.743152241003818,0.15486304482007637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15486304482007637
159500,7.746576084491109,0.1549315216898222,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1549315216898222
160000,7.752982558895097,0.15505965117790194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15505965117790194
160500,7.76022525751959,0.1552045051503918,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1552045051503918
161000,7.764315811634196,0.15528631623268394,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15528631623268394
161500,7.766364418135708,0.15532728836271414,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15532728836271414
162000,7.769333821847012,0.15538667643694024,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15538667643694024
162500,7.770787116784883,0.15541574233569766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15541574233569766
163000,7.780152869840524,0.1556030573968105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1556030573968105
163500,7.784896145396876,0.15569792290793752,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15569792290793752
164000,7.790506572742058,0.15581013145484116,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15581013145484116
164500,7.7937408236309,0.155874816472618,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.155874816472618
165000,7.797636075211036,0.15595272150422074,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15595272150422074
165500,7.799506458377623,0.15599012916755245,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15599012916755245
166000,7.8030818198436815,0.15606163639687362,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15606163639687362
166500,7.808181542069875,0.1561636308413975,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1561636308413975
167000,7.810923268453374,0.15621846536906747,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15621846536906747
167500,7.8178114547114514,0.15635622909422903,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15635622909422903
168000,7.820607255254681,0.15641214510509363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15641214510509363
168500,7.826564140074842,0.15653128280149683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15653128280149683
169000,7.8327355023972585,0.15665471004794518,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15665471004794518
169500,7.835993054942629,0.15671986109885258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15671986109885258
170000,7.839932877053499,0.15679865754106997,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15679865754106997
170500,7.841752098916572,0.15683504197833145,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15683504197833145
171000,7.844766829199547,0.15689533658399094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15689533658399094
171500,7.849974363239008,0.15699948726478016,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15699948726478016
172000,7.853805669229413,0.15707611338458827,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15707611338458827
172500,7.8570970481347375,0.15714194096269474,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15714194096269474
173000,7.862468862396175,0.15724937724792348,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15724937724792348
173500,7.866048125810073,0.15732096251620145,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15732096251620145
174000,7.871953188796793,0.15743906377593586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15743906377593586
174500,7.87910726299085,0.157582145259817,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.157582145259817
175000,7.885631796908705,0.1577126359381741,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1577126359381741
175500,7.887795497470506,0.15775590994941013,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15775590994941013
176000,7.891801671507271,0.15783603343014543,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15783603343014543
176500,7.898817985299037,0.15797635970598076,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15797635970598076
177000,7.903319498428071,0.15806638996856143,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15806638996856143
177500,7.905582637052805,0.1581116527410561,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1581116527410561
178000,7.910549581332489,0.15821099162664978,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15821099162664978
178500,7.913155789277268,0.15826311578554536,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15826311578554536
179000,7.918134923960972,0.15836269847921944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15836269847921944
179500,7.921368981938357,0.15842737963876713,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15842737963876713
180000,7.92548484389354,0.1585096968778708,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1585096968778708
180500,7.929524361500458,0.15859048723000915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15859048723000915
181000,7.931833195012662,0.15863666390025324,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15863666390025324
181500,7.938441478547257,0.15876882957094515,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15876882957094515
182000,7.940875848185487,0.15881751696370974,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15881751696370974
182500,7.944998176117624,0.15889996352235247,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15889996352235247
183000,7.947576699819767,0.15895153399639533,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15895153399639533
183500,7.950994522902661,0.15901989045805323,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15901989045805323
184000,7.957007351790917,0.15914014703581836,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15914014703581836
184500,7.959045628189561,0.15918091256379122,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15918091256379122
185000,7.960092472966161,0.15920184945932322,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15920184945932322
185500,7.964128177055686,0.15928256354111373,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15928256354111373
186000,7.965515607461557,0.15931031214923114,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15931031214923114
186500,7.970543927102824,0.1594108785420565,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1594108785420565
187000,7.97477204162764,0.1594954408325528,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1594954408325528
187500,7.977383523077011,0.15954767046154023,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15954767046154023
188000,7.981349094046316,0.15962698188092633,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15962698188092633
188500,7.982114123328519,0.1596422824665704,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1596422824665704
189000,7.985530349507535,0.1597106069901507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1597106069901507
189500,7.988461286761536,0.15976922573523072,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15976922573523072
190000,7.9900712675130885,0.15980142535026176,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15980142535026176
190500,7.994432490704123,0.15988864981408246,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15988864981408246
191000,8.000616295625084,0.1600123259125017,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1600123259125017
191500,8.005399000844871,0.16010798001689744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16010798001689744
192000,8.007395001086072,0.16014790002172144,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16014790002172144
192500,8.011009223146843,0.16022018446293684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16022018446293684
193000,8.012910320295887,0.16025820640591776,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16025820640591776
193500,8.019081682618301,0.16038163365236602,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16038163365236602
194000,8.023540245577735,0.1604708049115547,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1604708049115547
194500,8.027128869263409,0.16054257738526817,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16054257738526817
195000,8.031079282669932,0.16062158565339865,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16062158565339865
195500,8.03537191017029,0.16070743820340583,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16070743820340583
196000,8.04083437215123,0.16081668744302458,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16081668744302458
196500,8.045569507034571,0.16091139014069142,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16091139014069142
197000,8.0504072551909,0.161008145103818,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.161008145103818
197500,8.05284861715055,0.161056972343011,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.161056972343011
198000,8.056244600990853,0.16112489201981706,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16112489201981706
198500,8.05697649712148,0.1611395299424296,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1611395299424296
199000,8.057551933805236,0.16115103867610472,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16115103867610472
199500,8.060233044216986,0.1612046608843397,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1612046608843397
200000,8.066244634823404,0.16132489269646808,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16132489269646808
200500,8.067590567205407,0.16135181134410814,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16135181134410814
201000,8.068821538164407,0.16137643076328814,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16137643076328814
201500,8.07315330470594,0.1614630660941188,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1614630660941188
202000,8.07640043809447,0.1615280087618894,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1615280087618894
202500,8.079157305806152,0.16158314611612304,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16158314611612304
203000,8.081958640881062,0.16163917281762125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16163917281762125
203500,8.08506708178383,0.1617013416356766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1617013416356766
204000,8.091738412523275,0.1618347682504655,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1618347682504655
204500,8.093533673748064,0.16187067347496129,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16187067347496129
205000,8.095317433072038,0.16190634866144077,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16190634866144077
205500,8.099976532694212,0.16199953065388425,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16199953065388425
206000,8.102097218564754,0.1620419443712951,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1620419443712951
206500,8.104237291921285,0.1620847458384257,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1620847458384257
207000,8.104963460608772,0.16209926921217543,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16209926921217543
207500,8.107784183169665,0.1621556836633933,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1621556836633933
208000,8.110998544325483,0.16221997088650966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16221997088650966
208500,8.114294334061922,0.16228588668123844,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16228588668123844
209000,8.117842998044017,0.16235685996088034,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16235685996088034
209500,8.120184789303451,0.16240369578606903,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16240369578606903
210000,8.123430409455823,0.16246860818911646,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16246860818911646
210500,8.1348981025344,0.162697962050688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.162697962050688
211000,8.139806292191516,0.1627961258438303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1627961258438303
211500,8.141251970678082,0.16282503941356163,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16282503941356163
212000,8.145302732752702,0.16290605465505403,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16290605465505403
212500,8.14684063413522,0.1629368126827044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1629368126827044
213000,8.149641708183037,0.16299283416366073,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16299283416366073
213500,8.153679656037339,0.16307359312074676,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16307359312074676
214000,8.15592358258043,0.1631184716516086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1631184716516086
214500,8.157812554425014,0.1631562510885003,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1631562510885003
215000,8.16024034612342,0.1632048069224684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1632048069224684
215500,8.162041958194989,0.16324083916389978,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16324083916389978
216000,8.166288710729377,0.16332577421458755,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16332577421458755
216500,8.169095281913668,0.16338190563827337,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16338190563827337
217000,8.171822293854767,0.16343644587709533,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16343644587709533
217500,8.17584741621606,0.1635169483243212,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1635169483243212
218000,8.178978552878826,0.16357957105757653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16357957105757653
218500,8.182756273722434,0.1636551254744487,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1636551254744487
219000,8.18726258925413,0.16374525178508262,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16374525178508262
219500,8.192073235471597,0.16384146470943192,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16384146470943192
220000,8.195196710104009,0.16390393420208016,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16390393420208016
220500,8.199513473646999,0.16399026947293996,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16399026947293996
221000,8.204519789047541,0.16409039578095083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16409039578095083
221500,8.2120356714396,0.16424071342879198,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16424071342879198
222000,8.218292078500255,0.1643658415700051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1643658415700051
222500,8.221199835120972,0.16442399670241944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16442399670241944
223000,8.225800420342406,0.1645160084068481,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1645160084068481
223500,8.22834903354424,0.16456698067088482,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16456698067088482
224000,8.231457474447012,0.16462914948894025,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16462914948894025
224500,8.232099263056664,0.16464198526113327,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16464198526113327
225000,8.239473681702435,0.1647894736340487,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1647894736340487
225500,8.245301758619027,0.16490603517238053,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16490603517238053
226000,8.247191614894344,0.1649438322978869,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1649438322978869
226500,8.25035266205742,0.1650070532411484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1650070532411484
227000,8.251982030294958,0.16503964060589915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16503964060589915
227500,8.256994219167108,0.16513988438334215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16513988438334215
228000,8.26204578726591,0.16524091574531818,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16524091574531818
228500,8.26370854968211,0.16527417099364222,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16527417099364222
229000,8.266168842459173,0.16532337684918347,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16532337684918347
229500,8.269740981273962,0.16539481962547925,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16539481962547925
230000,8.273010489033238,0.16546020978066475,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16546020978066475
230500,8.278515140728336,0.16557030281456672,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16557030281456672
231000,8.281984533632855,0.1656396906726571,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1656396906726571
231500,8.284373464736547,0.16568746929473094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16568746929473094
232000,8.28596987522685,0.165719397504537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.165719397504537
232500,8.28795350664362,0.1657590701328724,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1657590701328724
233000,8.290643901754782,0.16581287803509565,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16581287803509565
233500,8.29358742855679,0.16587174857113582,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16587174857113582
234000,8.297304524917635,0.1659460904983527,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1659460904983527
234500,8.298371018207307,0.16596742036414613,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16596742036414613
235000,8.30003378062351,0.1660006756124702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1660006756124702
235500,8.301950867202923,0.16603901734405846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16603901734405846
236000,8.30529561321786,0.1661059122643572,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1661059122643572
236500,8.307488292834693,0.16614976585669386,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16614976585669386
237000,8.310053070871241,0.16620106141742483,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16620106141742483
237500,8.313966410176281,0.16627932820352562,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16627932820352562
238000,8.315343492972172,0.16630686985944343,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16630686985944343
238500,8.319073654693254,0.16638147309386508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16638147309386508
239000,8.321200068006933,0.16642400136013866,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16642400136013866
239500,8.322782732831644,0.1664556546566329,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1664556546566329
240000,8.32441011833149,0.1664882023666298,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1664882023666298
240500,8.32848971893959,0.1665697943787918,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1665697943787918
241000,8.330218331075844,0.1666043666215169,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1666043666215169
241500,8.333805720787188,0.16667611441574376,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16667611441574376
242000,8.335287272030062,0.16670574544060124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16670574544060124
242500,8.339042967958534,0.16678085935917067,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16678085935917067
243000,8.340678239043552,0.16681356478087103,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16681356478087103
243500,8.344045407960476,0.1668809081592095,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1668809081592095
244000,8.348449979275781,0.16696899958551562,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16696899958551562
244500,8.35167176931738,0.16703343538634757,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16703343538634757
245000,8.355820657135427,0.16711641314270853,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16711641314270853
245500,8.356272853146631,0.16712545706293264,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16712545706293264
246000,8.357065373760022,0.16714130747520045,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16714130747520045
246500,8.35995507417279,0.1671991014834558,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1671991014834558
247000,8.364072468762336,0.16728144937524672,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16728144937524672
247500,8.369249767494033,0.16738499534988066,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16738499534988066
248000,8.373761126222357,0.16747522252444713,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16747522252444713
248500,8.375949318309631,0.16751898636619264,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16751898636619264
249000,8.381584441305671,0.16763168882611343,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16763168882611343
249500,8.38728315108344,0.1677456630216688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1677456630216688
250000,8.388033028483019,0.16776066056966038,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16776066056966038
250500,8.39097134989607,0.1678194269979214,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1678194269979214
251000,8.393107244900596,0.16786214489801193,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16786214489801193
251500,8.39519471199682,0.1679038942399364,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1679038942399364
252000,8.397168063919242,0.16794336127838483,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16794336127838483
252500,8.400290250487602,0.16800580500975204,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16800580500975204
253000,8.400865687171356,0.16801731374342713,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16801731374342713
253500,8.403044621122596,0.16806089242245192,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16806089242245192
254000,8.406721839820714,0.16813443679641427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16813443679641427
254500,8.410837508864443,0.16821675017728885,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16821675017728885
255000,8.41384782402378,0.16827695648047558,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16827695648047558
255500,8.416805532922815,0.1683361106584563,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1683361106584563
256000,8.418466051574239,0.16836932103148478,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16836932103148478
256500,8.419055233923586,0.16838110467847173,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16838110467847173
257000,8.419970995209525,0.1683994199041905,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1683994199041905
257500,8.420697163897014,0.16841394327794026,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16841394327794026
258000,8.421338516075235,0.1684267703215047,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1684267703215047
258500,8.423883645598705,0.1684776729119741,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1684776729119741
259000,8.424975253817498,0.16849950507634998,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16849950507634998
259500,8.425754028765294,0.16851508057530587,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16851508057530587
260000,8.427953367270538,0.16855906734541076,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16855906734541076
260500,8.428405563281746,0.16856811126563492,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16856811126563492
261000,8.429335070233273,0.16858670140466547,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16858670140466547
261500,8.431815468191985,0.1686363093638397,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1686363093638397
262000,8.436937152071096,0.16873874304142192,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16873874304142192
262500,8.439810480892296,0.16879620961784592,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16879620961784592
263000,8.442141356201288,0.16884282712402576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16884282712402576
263500,8.44632337717091,0.1689264675434182,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1689264675434182
264000,8.447141012713418,0.16894282025426835,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16894282025426835
264500,8.449182960326516,0.1689836592065303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1689836592065303
265000,8.45408476956968,0.16908169539139362,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16908169539139362
265500,8.456085612823285,0.16912171225646572,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16912171225646572
266000,8.458502936647417,0.16917005873294833,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16917005873294833
266500,8.46186506760278,0.16923730135205559,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16923730135205559
267000,8.464515234242516,0.16929030468485032,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16929030468485032
267500,8.467525549401856,0.1693505109880371,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1693505109880371
268000,8.472196383212621,0.16944392766425243,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16944392766425243
268500,8.472822182391903,0.16945644364783807,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16945644364783807
269000,8.474550129685959,0.1694910025937192,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1694910025937192
269500,8.478992377666275,0.1695798475533255,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1695798475533255
270000,8.48121293443721,0.1696242586887442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1696242586887442
270500,8.483139146515375,0.1696627829303075,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1696627829303075
271000,8.486333151425681,0.1697266630285136,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1697266630285136
271500,8.489631184926901,0.16979262369853804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16979262369853804
272000,8.491469794275957,0.16982939588551915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16982939588551915
272500,8.492792232089975,0.1698558446417995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1698558446417995
273000,8.493079950431854,0.16986159900863707,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16986159900863707
273500,8.495579560472203,0.16991159120944407,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16991159120944407
274000,8.500355061746934,0.17000710123493867,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17000710123493867
274500,8.503685596326804,0.1700737119265361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1700737119265361
275000,8.50416290726713,0.1700832581453426,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1700832581453426
275500,8.507337700095796,0.17014675400191592,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17014675400191592
276000,8.511480860470707,0.17022961720941412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17022961720941412
276500,8.513961222596215,0.1702792244519243,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1702792244519243
277000,8.516441620554923,0.17032883241109847,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17032883241109847
277500,8.51798475077276,0.1703596950154552,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1703596950154552
278000,8.520266820214902,0.17040533640429803,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17040533640429803
278500,8.521726244367064,0.1704345248873413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1704345248873413
279000,8.522287935385226,0.1704457587077045,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1704457587077045
279500,8.523478396608573,0.17046956793217144,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17046956793217144
280000,8.524120185218226,0.17048240370436452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17048240370436452
280500,8.525853582046674,0.17051707164093347,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17051707164093347
281000,8.528333980005382,0.17056667960010763,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17056667960010763
281500,8.529793404157543,0.17059586808315086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17059586808315086
282000,8.531593152911888,0.17063186305823777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17063186305823777
282500,8.533615452011913,0.17067230904023828,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17067230904023828
283000,8.534478607037546,0.17068957214075092,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17068957214075092
283500,8.53491705738316,0.1706983411476632,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1706983411476632
284000,8.538114721376168,0.17076229442752336,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17076229442752336
284500,8.54008441421589,0.1708016882843178,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1708016882843178
285000,8.542209121708684,0.17084418243417368,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17084418243417368
285500,8.545605280953334,0.17091210561906667,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17091210561906667
286000,8.547391284042087,0.17094782568084174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17094782568084174
286500,8.550736394863714,0.1710147278972743,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1710147278972743
287000,8.553828846336113,0.17107657692672226,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17107657692672226
287500,8.556358889751486,0.17112717779502973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17112717779502973
288000,8.559484910152054,0.17118969820304109,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17118969820304109
288500,8.564184737547397,0.17128369475094793,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17128369475094793
289000,8.567732747873542,0.17135465495747085,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17135465495747085
289500,8.569568677026385,0.17139137354052772,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17139137354052772
290000,8.571014355512952,0.17142028711025906,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17142028711025906
290500,8.57252638592542,0.17145052771850838,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17145052771850838
291000,8.572964836271034,0.17145929672542068,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17145929672542068
291500,8.574136542081316,0.17148273084162632,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17148273084162632
292000,8.5753082478916,0.171506164957832,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.171506164957832
292500,8.576073277173805,0.1715214655434761,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1715214655434761
293000,8.578685019650267,0.17157370039300535,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17157370039300535
293500,8.58208273383938,0.1716416546767876,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1716416546767876
294000,8.585368618831017,0.17170737237662034,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17170737237662034
294500,8.588738470674178,0.17177476941348357,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17177476941348357
295000,8.589313907357935,0.17178627814715872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17178627814715872
295500,8.590569993246056,0.17181139986492114,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17181139986492114
296000,8.59259229234608,0.1718518458469216,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1718518458469216
296500,8.593318461033572,0.17186636922067144,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17186636922067144
297000,8.59598845159073,0.17191976903181458,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17191976903181458
297500,8.598265511285398,0.17196531022570796,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17196531022570796
298000,8.600202246377885,0.1720040449275577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1720040449275577
298500,8.602170755287903,0.17204341510575805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17204341510575805
299000,8.607373750064074,0.17214747500128147,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17214747500128147
299500,8.60786480666999,0.1721572961333998,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1721572961333998
299999,8.609296739490967,0.17218593478981933,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17218593478981933
0,0.0002401319115144318,4.802638230288635e-06,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,4.802638230288635e-06
500,0.0956871063424164,0.0019137421268483278,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0019137421268483278
1000,0.18562169909832169,0.0037124339819664337,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0037124339819664337
1500,0.27430612797358106,0.005486122559471621,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.005486122559471621
2000,0.38217849256466596,0.007643569851293319,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007643569851293319
2500,0.5040435254232335,0.01008087050846467,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01008087050846467
3000,0.6171346085381005,0.012342692170762011,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.012342692170762011
3500,0.7298687600520752,0.014597375201041506,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.014597375201041506
4000,0.8331361182220979,0.016662722364441957,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016662722364441957
4500,0.9282806998843263,0.018565613997686525,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.018565613997686525
5000,1.0304421294220163,0.020608842588440326,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.020608842588440326
5500,1.12685682915899,0.0225371365831798,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0225371365831798
6000,1.22120657655071,0.024424131531014203,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024424131531014203
6500,1.3095073235862167,0.026190146471724334,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.026190146471724334
7000,1.4005724013740943,0.028011448027481886,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.028011448027481886
7500,1.4899164694624767,0.029798329389249534,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.029798329389249534
8000,1.5850929420904045,0.03170185884180809,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03170185884180809
8500,1.6708053618906469,0.033416107237812936,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.033416107237812936
9000,1.7573684600841086,0.035147369201682176,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035147369201682176
9500,1.8443141421208895,0.03688628284241779,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03688628284241779
10000,1.9294283505321612,0.03858856701064323,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03858856701064323
10500,2.0102577590880637,0.04020515518176127,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04020515518176127
11000,2.087882277331771,0.04175764554663542,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04175764554663542
11500,2.1618072131616217,0.04323614426323243,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04323614426323243
12000,2.2369641073412097,0.04473928214682419,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04473928214682419
12500,2.307766617947213,0.04615533235894426,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04615533235894426
13000,2.3811166913187933,0.047622333826375866,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.047622333826375866
13500,2.458905363929689,0.049178107278593786,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.049178107278593786
14000,2.5193111239285835,0.05038622247857167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05038622247857167
14500,2.586473689750264,0.051729473795005275,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051729473795005275
15000,2.6555395068422087,0.05311079013684417,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05311079013684417
15500,2.7278451134926605,0.05455690226985321,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05455690226985321
16000,2.797917166588299,0.05595834333176598,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05595834333176598
16500,2.8539250765582733,0.05707850153116547,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05707850153116547
17000,2.913031567830779,0.05826063135661558,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05826063135661558
17500,2.979252864738417,0.059585057294768345,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.059585057294768345
18000,3.035384353014224,0.06070768706028448,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06070768706028448
18500,3.0957579296368127,0.061915158592736254,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.061915158592736254
19000,3.1643978955507452,0.06328795791101491,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06328795791101491
19500,3.2276145735633004,0.06455229147126601,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06455229147126601
20000,3.2900664353233195,0.06580132870646639,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06580132870646639
20500,3.3383021069071606,0.06676604213814322,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06676604213814322
21000,3.3915487895614778,0.06783097579122956,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06783097579122956
21500,3.454906037624369,0.06909812075248739,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06909812075248739
22000,3.5169376146080693,0.07033875229216138,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07033875229216138
22500,3.570091690854148,0.07140183381708295,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07140183381708295
23000,3.626783912743712,0.07253567825487424,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07253567825487424
23500,3.678097795958531,0.07356195591917061,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07356195591917061
24000,3.7288279082731037,0.07457655816546208,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07457655816546208
24500,3.78476821988557,0.07569536439771139,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07569536439771139
25000,3.8352977582278647,0.07670595516455729,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07670595516455729
25500,3.884341560106154,0.07768683120212308,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07768683120212308
26000,3.935295986829529,0.07870591973659058,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07870591973659058
26500,3.97747017142836,0.0795494034285672,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0795494034285672
27000,4.025075101786018,0.08050150203572036,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08050150203572036
27500,4.069279318923972,0.08138558637847945,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08138558637847945
28000,4.111963126116591,0.08223926252233182,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08223926252233182
28500,4.153233742202382,0.08306467484404764,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08306467484404764
29000,4.188374158476986,0.08376748316953972,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08376748316953972
29500,4.232229320435866,0.08464458640871732,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08464458640871732
30000,4.267029345401144,0.08534058690802288,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08534058690802288
30500,4.3060568782859665,0.08612113756571933,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08612113756571933
31000,4.346671845684087,0.08693343691368174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08693343691368174
31500,4.393866840162887,0.08787733680325774,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08787733680325774
32000,4.4253355206161284,0.08850671041232257,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08850671041232257
32500,4.460262586922439,0.08920525173844877,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08920525173844877
33000,4.495093127460626,0.08990186254921252,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08990186254921252
33500,4.528309803886824,0.09056619607773647,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09056619607773647
34000,4.555543163035805,0.0911108632607161,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0911108632607161
34500,4.585887768432647,0.09171775536865294,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09171775536865294
35000,4.6125427872135845,0.09225085574427169,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09225085574427169
35500,4.6493489864768645,0.09298697972953729,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09298697972953729
36000,4.681292225690602,0.09362584451381205,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09362584451381205
36500,4.716164394842806,0.09432328789685611,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09432328789685611
37000,4.746728348341089,0.09493456696682179,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09493456696682179
37500,4.7804533436576,0.095609066873152,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.095609066873152
38000,4.811282565339579,0.09622565130679157,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09622565130679157
38500,4.844418499432234,0.09688836998864468,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09688836998864468
39000,4.872872296692811,0.09745744593385622,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09745744593385622
39500,4.898440491217082,0.09796880982434164,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09796880982434164
40000,4.936459494439856,0.09872918988879713,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09872918988879713
40500,4.966643842640577,0.09933287685281154,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09933287685281154
41000,4.991179684912874,0.09982359369825748,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09982359369825748
41500,5.017037487202532,0.10034074974405063,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10034074974405063
42000,5.050517392033332,0.10101034784066665,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10101034784066665
42500,5.078278673993624,0.10156557347987247,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10156557347987247
43000,5.106107661568324,0.10212215323136649,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10212215323136649
43500,5.131480118221333,0.10262960236442666,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10262960236442666
44000,5.157954831794683,0.10315909663589366,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10315909663589366
44500,5.179242922621858,0.10358485845243717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10358485845243717
45000,5.206672321248084,0.10413344642496168,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10413344642496168
45500,5.229119864127661,0.10458239728255321,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10458239728255321
46000,5.259865098738892,0.10519730197477785,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10519730197477785
46500,5.283867930303311,0.10567735860606621,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10567735860606621
47000,5.304460795112729,0.10608921590225458,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10608921590225458
47500,5.332510396846946,0.10665020793693891,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10665020793693891
48000,5.365808695973459,0.10731617391946918,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10731617391946918
48500,5.390813660049974,0.10781627320099949,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10781627320099949
49000,5.418305610854293,0.10836611221708585,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10836611221708585
49500,5.444556040566396,0.10889112081132792,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10889112081132792
50000,5.4696119091529924,0.10939223818305985,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10939223818305985
50500,5.489691070725226,0.10979382141450453,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10979382141450453
51000,5.510051741614605,0.1102010348322921,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1102010348322921
51500,5.536050267764969,0.11072100535529937,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11072100535529937
52000,5.56195631392377,0.1112391262784754,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1112391262784754
52500,5.581511821419006,0.11163023642838012,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11163023642838012
53000,5.606775072060593,0.11213550144121186,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11213550144121186
53500,5.623566018622151,0.11247132037244302,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11247132037244302
54000,5.64500019549235,0.112900003909847,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.112900003909847
54500,5.668143873313086,0.11336287746626171,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11336287746626171
55000,5.6969190186532055,0.11393838037306411,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11393838037306411
55500,5.715681398845306,0.11431362797690613,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11431362797690613
56000,5.732286383483253,0.11464572766966506,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11464572766966506
56500,5.750635406555739,0.11501270813111479,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11501270813111479
57000,5.779321015543856,0.11558642031087712,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11558642031087712
57500,5.8023894074586915,0.11604778814917383,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11604778814917383
58000,5.8192650662103445,0.1163853013242069,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1163853013242069
58500,5.837517685936238,0.11675035371872475,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11675035371872475
59000,5.8556699466856825,0.11711339893371366,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11711339893371366
59500,5.87111066437746,0.1174222132875492,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1174222132875492
60000,5.897284990404304,0.11794569980808609,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11794569980808609
60500,5.9174684586319914,0.11834936917263983,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11834936917263983
61000,5.938224212072499,0.11876448424144997,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11876448424144997
61500,5.954161245983307,0.11908322491966614,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11908322491966614
62000,5.97026423592866,0.1194052847185732,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1194052847185732
62500,5.990116363861881,0.11980232727723761,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11980232727723761
63000,6.004815665425567,0.12009631330851134,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12009631330851134
63500,6.024803306677362,0.12049606613354724,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12049606613354724
64000,6.042000503846358,0.12084001007692717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12084001007692717
64500,6.054496608455944,0.12108993216911887,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12108993216911887
65000,6.069390287216762,0.12138780574433523,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12138780574433523
65500,6.086474208658231,0.12172948417316462,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12172948417316462
66000,6.107965667449527,0.12215931334899054,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12215931334899054
66500,6.1197935540919515,0.12239587108183902,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12239587108183902
67000,6.137849529429745,0.12275699058859489,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12275699058859489
67500,6.151554134940166,0.1230310826988033,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1230310826988033
68000,6.168793092719392,0.12337586185438784,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12337586185438784
68500,6.191651176124926,0.12383302352249853,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12383302352249853
69000,6.209888612277515,0.1241977722455503,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1241977722455503
69500,6.225528480043684,0.12451056960087367,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12451056960087367
70000,6.23769064190718,0.12475381283814359,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12475381283814359
70500,6.252221858151191,0.12504443716302382,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12504443716302382
71000,6.26856449944699,0.1253712899889398,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1253712899889398
71500,6.281113979596581,0.12562227959193162,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12562227959193162
72000,6.2911558861541375,0.12582311772308274,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12582311772308274
72500,6.298493348041674,0.12596986696083348,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12596986696083348
73000,6.311240581449689,0.1262248116289938,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1262248116289938
73500,6.329636007616019,0.12659272015232037,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12659272015232037
74000,6.345399633572153,0.12690799267144307,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12690799267144307
74500,6.35509484474969,0.1271018968949938,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1271018968949938
75000,6.369376938791279,0.1273875387758256,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1273875387758256
75500,6.384862765872627,0.12769725531745255,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12769725531745255
76000,6.39964901639619,0.1279929803279238,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1279929803279238
76500,6.411307052456498,0.12822614104912997,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12822614104912997
77000,6.42046619144424,0.1284093238288848,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1284093238288848
77500,6.429017106672237,0.12858034213344474,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12858034213344474
78000,6.442478502803633,0.12884957005607267,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12884957005607267
78500,6.456980473357718,0.12913960946715436,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12913960946715436
79000,6.472287639691409,0.12944575279382817,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12944575279382817
79500,6.485543871637314,0.12971087743274629,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12971087743274629
80000,6.49746535608674,0.1299493071217348,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1299493071217348
80500,6.509063321326361,0.13018126642652722,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13018126642652722
81000,6.522074011357825,0.1304414802271565,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1304414802271565
81500,6.532257512038082,0.13064515024076162,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13064515024076162
82000,6.540862129932717,0.13081724259865435,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13081724259865435
82500,6.551103081249233,0.13102206162498464,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13102206162498464
83000,6.562404117554526,0.13124808235109053,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13124808235109053
83500,6.572289839135239,0.1314457967827048,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1314457967827048
84000,6.5807924985403625,0.13161584997080725,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13161584997080725
84500,6.593828363449617,0.13187656726899236,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13187656726899236
85000,6.609775584752509,0.13219551169505017,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13219551169505017
85500,6.618906633833461,0.13237813267666923,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13237813267666923
86000,6.632620228655077,0.13265240457310154,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13265240457310154
86500,6.641170737087234,0.13282341474174467,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13282341474174467
87000,6.652246530201745,0.13304493060403488,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13304493060403488
87500,6.662314742537438,0.13324629485074876,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13324629485074876
88000,6.677549445858459,0.13355098891716918,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13355098891716918
88500,6.687647599908229,0.1337529519981646,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1337529519981646
89000,6.696687677268706,0.13393375354537412,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13393375354537412
89500,6.702988003121934,0.1340597600624387,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1340597600624387
90000,6.713732395461863,0.13427464790923727,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13427464790923727
90500,6.725569526352334,0.1345113905270467,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1345113905270467
91000,6.738402121390431,0.13476804242780863,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13476804242780863
91500,6.747675561254061,0.13495351122508123,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13495351122508123
92000,6.7624395550812695,0.13524879110162538,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13524879110162538
92500,6.770282802380836,0.13540565604761673,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13540565604761673
93000,6.778466689649477,0.13556933379298955,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13556933379298955
93500,6.789973761035522,0.13579947522071045,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13579947522071045
94000,6.798655302624216,0.1359731060524843,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1359731060524843
94500,6.806667201659802,0.13613334403319605,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13613334403319605
95000,6.813759026308293,0.13627518052616586,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13627518052616586
95500,6.824547010901202,0.13649094021802402,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13649094021802402
96000,6.832564159198466,0.13665128318396932,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13665128318396932
96500,6.843829419188877,0.13687658838377753,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13687658838377753
97000,6.8511964623481925,0.13702392924696385,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13702392924696385
97500,6.85905146688066,0.1371810293376132,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1371810293376132
98000,6.865160510921707,0.13730321021843414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13730321021843414
98500,6.875536995493645,0.1375107399098729,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1375107399098729
99000,6.88644797336407,0.1377289594672814,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1377289594672814
99500,6.902721825934573,0.13805443651869145,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13805443651869145
100000,6.90946354560314,0.1381892709120628,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1381892709120628
100500,6.919431154597561,0.1383886230919512,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1383886230919512
101000,6.928379142741355,0.1385675828548271,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1385675828548271
101500,6.93665970414996,0.1387331940829992,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1387331940829992
102000,6.946511075808562,0.13893022151617124,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13893022151617124
102500,6.95694524043349,0.1391389048086698,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1391389048086698
103000,6.966252785671577,0.13932505571343154,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13932505571343154
103500,6.972654683143447,0.13945309366286895,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13945309366286895
104000,6.978838884976382,0.13957677769952764,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13957677769952764
104500,6.9859677679517125,0.13971935535903424,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13971935535903424
105000,6.990468090533848,0.13980936181067696,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13980936181067696
105500,6.996914486235516,0.1399382897247103,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1399382897247103
106000,7.00254223815847,0.1400508447631694,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1400508447631694
106500,7.0082344645724355,0.1401646892914487,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1401646892914487
107000,7.014399226404707,0.14028798452809413,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14028798452809413
107500,7.020628809633716,0.14041257619267433,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14041257619267433
108000,7.026076605677981,0.14052153211355964,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14052153211355964
108500,7.030823563115815,0.1406164712623163,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1406164712623163
109000,7.037673591504867,0.14075347183009734,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14075347183009734
109500,7.041874203945595,0.1408374840789119,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1408374840789119
110000,7.0497456094275925,0.14099491218855184,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14099491218855184
110500,7.0593111736950895,0.14118622347390178,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14118622347390178
111000,7.0680931666826865,0.14136186333365372,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14136186333365372
111500,7.073542129701581,0.14147084259403161,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14147084259403161
112000,7.0808018310999845,0.1416160366219997,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1416160366219997
112500,7.089179684742918,0.14178359369485835,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14178359369485835
113000,7.097429505994221,0.14194859011988442,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14194859011988442
113500,7.10751440778005,0.142150288155601,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.142150288155601
114000,7.114982836843853,0.14229965673687706,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14229965673687706
114500,7.12373120306288,0.1424746240612576,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1424746240612576
115000,7.133788696048299,0.14267577392096598,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14267577392096598
115500,7.139287348657874,0.14278574697315746,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14278574697315746
116000,7.14280252437122,0.1428560504874244,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1428560504874244
116500,7.155729692503354,0.14311459385006708,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14311459385006708
117000,7.161296802301521,0.14322593604603043,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14322593604603043
117500,7.169110333961202,0.14338220667922402,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14338220667922402
118000,7.173355241337921,0.14346710482675842,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14346710482675842
118500,7.179386064615719,0.14358772129231437,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14358772129231437
119000,7.1877798957591725,0.14375559791518344,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14375559791518344
119500,7.194849145069812,0.14389698290139624,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14389698290139624
120000,7.205163491005536,0.14410326982011074,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14410326982011074
120500,7.210683144040473,0.14421366288080947,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14421366288080947
121000,7.219362697702318,0.14438725395404636,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14438725395404636
121500,7.227368100238028,0.14454736200476057,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14454736200476057
122000,7.23304137812432,0.1446608275624864,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1446608275624864
122500,7.238830202158744,0.14477660404317488,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14477660404317488
123000,7.245399367750851,0.14490798735501703,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14490798735501703
123500,7.255267832551892,0.14510535665103785,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14510535665103785
124000,7.262793781210628,0.14525587562421255,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14525587562421255
124500,7.267298512866505,0.1453459702573301,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1453459702573301
125000,7.278066787943819,0.14556133575887636,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14556133575887636
125500,7.28540948994222,0.1457081897988444,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1457081897988444
126000,7.2908951897903025,0.14581790379580606,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14581790379580606
126500,7.29393968986475,0.14587879379729501,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14587879379729501
127000,7.298564691108076,0.14597129382216154,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14597129382216154
127500,7.304620723750986,0.14609241447501972,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14609241447501972
128000,7.309497220188467,0.14618994440376934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14618994440376934
128500,7.3155304185456895,0.14631060837091378,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14631060837091378
129000,7.320800458769203,0.14641600917538405,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14641600917538405
129500,7.327972090295447,0.14655944180590894,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14655944180590894
130000,7.331782575355676,0.14663565150711352,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14663565150711352
130500,7.3361023736497755,0.1467220474729955,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1467220474729955
131000,7.339706991621179,0.14679413983242356,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14679413983242356
131500,7.343491371353198,0.14686982742706398,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14686982742706398
132000,7.348823167121653,0.14697646334243306,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14697646334243306
132500,7.354000333963415,0.1470800066792683,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1470800066792683
133000,7.359628769921805,0.1471925753984361,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1471925753984361
133500,7.364773607709551,0.147295472154191,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.147295472154191
134000,7.371173938046993,0.14742347876093986,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14742347876093986
134500,7.377406067342554,0.14754812134685108,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14754812134685108
135000,7.384556476816956,0.14769112953633912,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14769112953633912
135500,7.391422764478297,0.14782845528956595,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14782845528956595
136000,7.394602321155406,0.14789204642310813,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14789204642310813
136500,7.399228203666288,0.14798456407332578,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14798456407332578
137000,7.401709496806535,0.1480341899361307,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1480341899361307
137500,7.409193491656433,0.14818386983312867,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14818386983312867
138000,7.415852604377117,0.14831705208754234,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14831705208754234
138500,7.422967998360045,0.14845935996720092,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14845935996720092
139000,7.4308156103122025,0.14861631220624405,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14861631220624405
139500,7.435352113708053,0.14870704227416107,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14870704227416107
140000,7.44212916577999,0.1488425833155998,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1488425833155998
140500,7.4465829627330775,0.14893165925466156,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14893165925466156
141000,7.459212951617676,0.14918425903235352,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14918425903235352
141500,7.4647358447025205,0.1492947168940504,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1492947168940504
142000,7.476849042697801,0.14953698085395603,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14953698085395603
142500,7.4839614157297225,0.14967922831459446,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14967922831459446
143000,7.4940827763137365,0.14988165552627472,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14988165552627472
143500,7.498445484290816,0.1499689096858163,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1499689096858163
144000,7.504703616904996,0.1500940723380999,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1500940723380999
144500,7.511297489479252,0.15022594978958503,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15022594978958503
145000,7.518353756611835,0.15036707513223668,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15036707513223668
145500,7.522124327596868,0.15044248655193734,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15044248655193734
146000,7.527373416602019,0.15054746833204039,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15054746833204039
146500,7.531421344672629,0.15062842689345257,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15062842689345257
147000,7.53644149300924,0.1507288298601848,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1507288298601848
147500,7.543269378878014,0.15086538757756027,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15086538757756027
148000,7.549213263767086,0.15098426527534173,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15098426527534173
148500,7.555463416972045,0.1511092683394409,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1511092683394409
149000,7.563352346222163,0.15126704692444326,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15126704692444326
149500,7.571568068634042,0.15143136137268084,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15143136137268084
150000,7.578690907006991,0.15157381814013982,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15157381814013982
150500,7.582542416317765,0.1516508483263553,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1516508483263553
151000,7.590418560006614,0.15180837120013227,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15180837120013227
151500,7.5922775739096755,0.1518455514781935,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1518455514781935
152000,7.595072210597006,0.1519014442119401,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1519014442119401
152500,7.601815577753616,0.15203631155507233,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15203631155507233
153000,7.610114287533988,0.15220228575067976,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15220228575067976
153500,7.620137069065368,0.15240274138130736,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15240274138130736
154000,7.624890824417616,0.1524978164883523,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1524978164883523
154500,7.630048787706272,0.15260097575412546,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15260097575412546
155000,7.634544586074751,0.15269089172149503,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15269089172149503
155500,7.63704916269279,0.1527409832538558,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1527409832538558
156000,7.64108396525158,0.1528216793050316,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1528216793050316
156500,7.644735951588862,0.15289471903177723,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15289471903177723
157000,7.648040643978492,0.15296081287956984,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15296081287956984
157500,7.650588832527374,0.1530117766505475,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1530117766505475
158000,7.657395787056655,0.1531479157411331,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1531479157411331
158500,7.665585370927615,0.1533117074185523,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1533117074185523
159000,7.667724043449856,0.1533544808689971,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1533544808689971
159500,7.671893409818534,0.15343786819637067,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15343786819637067
160000,7.677782413927528,0.15355564827855056,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15355564827855056
160500,7.6801156536870705,0.15360231307374142,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15360231307374142
161000,7.684343194139818,0.15368686388279637,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15368686388279637
161500,7.690541673884132,0.15381083347768265,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15381083347768265
162000,7.695643950949363,0.15391287901898726,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15391287901898726
162500,7.698792936696402,0.15397585873392805,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15397585873392805
163000,7.703481259605652,0.15406962519211304,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15406962519211304
163500,7.707392280840551,0.15414784561681102,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15414784561681102
164000,7.711620663418078,0.15423241326836157,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15423241326836157
164500,7.716483934294023,0.15432967868588046,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15432967868588046
165000,7.723429361189118,0.15446858722378237,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15446858722378237
165500,7.7256375401150885,0.15451275080230176,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15451275080230176
166000,7.733097970662051,0.154661959413241,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.154661959413241
166500,7.7376735190336605,0.15475347038067322,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15475347038067322
167000,7.741472983838807,0.15482945967677614,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15482945967677614
167500,7.744752561299315,0.1548950512259863,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1548950512259863
168000,7.747749183849822,0.15495498367699645,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15495498367699645
168500,7.752631202156728,0.15505262404313455,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15505262404313455
169000,7.756144476087459,0.15512288952174919,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15512288952174919
169500,7.759841310396847,0.15519682620793693,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15519682620793693
170000,7.7627721380297166,0.15525544276059433,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15525544276059433
170500,7.764746210618712,0.15529492421237426,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15529492421237426
171000,7.7711361043664535,0.15542272208732907,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15542272208732907
171500,7.77357914139856,0.15547158282797122,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15547158282797122
172000,7.779589930851063,0.15559179861702127,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15559179861702127
172500,7.783780518261382,0.15567561036522765,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15567561036522765
173000,7.787783607214307,0.15575567214428615,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15575567214428615
173500,7.791601495381285,0.1558320299076257,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1558320299076257
174000,7.793778621539055,0.1558755724307811,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1558755724307811
174500,7.802552075676198,0.15605104151352397,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15605104151352397
175000,7.8046629709835145,0.15609325941967028,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15609325941967028
175500,7.810164522863691,0.15620329045727382,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15620329045727382
176000,7.813055412416821,0.15626110824833642,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15626110824833642
176500,7.815008835830796,0.15630017671661592,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15630017671661592
177000,7.822262965329207,0.15644525930658415,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15644525930658415
177500,7.828658070469669,0.15657316140939337,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15657316140939337
178000,7.83225518359628,0.1566451036719256,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1566451036719256
178500,7.836715832355748,0.15673431664711496,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15673431664711496
179000,7.842517918727989,0.15685035837455977,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15685035837455977
179500,7.844933053478787,0.15689866106957573,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15689866106957573
180000,7.853410049159591,0.15706820098319182,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15706820098319182
180500,7.855775731887206,0.15711551463774412,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15711551463774412
181000,7.862315752267767,0.15724631504535533,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15724631504535533
181500,7.870552259772141,0.1574110451954428,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1574110451954428
182000,7.876896115936313,0.15753792231872626,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15753792231872626
182500,7.8859516790607,0.157719033581214,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.157719033581214
183000,7.889625315392211,0.15779250630784422,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15779250630784422
183500,7.893244181426299,0.157864883628526,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.157864883628526
184000,7.896191363186584,0.15792382726373166,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15792382726373166
184500,7.903144534402196,0.15806289068804394,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15806289068804394
185000,7.908541290302894,0.15817082580605787,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15817082580605787
185500,7.910642503064705,0.1582128500612941,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1582128500612941
186000,7.914140792077168,0.15828281584154336,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15828281584154336
186500,7.918930504493607,0.15837861008987214,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15837861008987214
187000,7.925503744372408,0.15851007488744817,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15851007488744817
187500,7.930986385294804,0.15861972770589608,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15861972770589608
188000,7.9374662353204775,0.15874932470640954,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15874932470640954
188500,7.944989507132859,0.15889979014265718,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15889979014265718
189000,7.948763656748467,0.15897527313496934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15897527313496934
189500,7.950985020775476,0.1590197004155095,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1590197004155095
190000,7.953342774601131,0.15906685549202262,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15906685549202262
190500,7.956413197033966,0.15912826394067933,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15912826394067933
191000,7.9589421345765965,0.15917884269153193,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15917884269153193
191500,7.962892906941901,0.15925785813883803,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15925785813883803
192000,7.965753800145247,0.15931507600290495,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15931507600290495
192500,7.969453799799429,0.1593890759959886,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1593890759959886
193000,7.973546151313798,0.15947092302627597,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15947092302627597
193500,7.975784350413755,0.1595156870082751,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1595156870082751
194000,7.977949921956545,0.1595589984391309,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1595589984391309
194500,7.979500849038026,0.15959001698076053,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15959001698076053
195000,7.982888643792169,0.15965777287584337,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15965777287584337
195500,7.986789755280597,0.15973579510561195,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15973579510561195
196000,7.989727112682389,0.15979454225364778,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15979454225364778
196500,7.991969869716722,0.15983939739433445,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15983939739433445
197000,7.995392423946047,0.15990784847892095,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15990784847892095
197500,7.99930592530315,0.159986118506063,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.159986118506063
198000,8.002351747966106,0.16004703495932213,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16004703495932213
198500,8.008077573165732,0.16016155146331465,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16016155146331465
199000,8.010904954615036,0.16021809909230073,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16021809909230073
199500,8.012873961773735,0.1602574792354747,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1602574792354747
200000,8.01643544081249,0.1603287088162498,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1603287088162498
200500,8.018911566967779,0.16037823133935558,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16037823133935558
201000,8.023850992662503,0.16047701985325005,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16047701985325005
201500,8.029075451925378,0.16058150903850754,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16058150903850754
202000,8.032008045895292,0.16064016091790584,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16064016091790584
202500,8.037147251372721,0.16074294502745443,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16074294502745443
203000,8.040694142621104,0.1608138828524221,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1608138828524221
203500,8.044164449093355,0.1608832889818671,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1608832889818671
204000,8.048104271204227,0.16096208542408455,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16096208542408455
204500,8.052658247126605,0.16105316494253208,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16105316494253208
205000,8.058224164193215,0.1611644832838643,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1611644832838643
205500,8.061582565674277,0.16123165131348555,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16123165131348555
206000,8.066307292987622,0.16132614585975244,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16132614585975244
206500,8.069193850676347,0.16138387701352694,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16138387701352694
207000,8.072919807384428,0.16145839614768856,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16145839614768856
207500,8.077133602171584,0.16154267204343167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16154267204343167
208000,8.080543507081824,0.16161087014163647,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16161087014163647
208500,8.083560411751556,0.16167120823503112,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16167120823503112
209000,8.08725172095728,0.1617450344191456,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1617450344191456
209500,8.092114391131272,0.16184228782262544,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16184228782262544
210000,8.09458104342439,0.1618916208684878,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1618916208684878
210500,8.097988977778423,0.16195977955556845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16195977955556845
211000,8.101760059146606,0.16203520118293213,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16203520118293213
211500,8.104124859415139,0.16208249718830278,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16208249718830278
212000,8.111456013104217,0.16222912026208433,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16222912026208433
212500,8.115771667320885,0.1623154333464177,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1623154333464177
213000,8.119235255976458,0.16238470511952915,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16238470511952915
213500,8.124262403819774,0.16248524807639547,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16248524807639547
214000,8.12585881431008,0.1625171762862016,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1625171762862016
214500,8.128658603402304,0.16257317206804608,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16257317206804608
215000,8.13119826650973,0.16262396533019458,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16262396533019458
215500,8.133502817535586,0.16267005635071172,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16267005635071172
216000,8.13540069203336,0.1627080138406672,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1627080138406672
216500,8.141461025071532,0.16282922050143064,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16282922050143064
217000,8.144099838350654,0.16288199676701307,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16288199676701307
217500,8.14654160531391,0.1629308321062782,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1629308321062782
218000,8.151201779348638,0.16302403558697276,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16302403558697276
218500,8.154626272049246,0.1630925254409849,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1630925254409849
219000,8.15860126880798,0.1631720253761596,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1631720253761596
219500,8.161269778144609,0.16322539556289217,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16322539556289217
220000,8.164423290265319,0.16328846580530637,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16328846580530637
220500,8.171078191376203,0.16342156382752407,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16342156382752407
221000,8.17625685026664,0.1635251370053328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1635251370053328
221500,8.179261998258601,0.16358523996517202,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16358523996517202
222000,8.181470419801522,0.16362940839603046,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16362940839603046
222500,8.183303265443707,0.16366606530887412,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16366606530887412
223000,8.184716803227813,0.16369433606455627,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16369433606455627
223500,8.187500349443546,0.16375000698887093,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16375000698887093
224000,8.18943792666081,0.1637887585332162,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1637887585332162
224500,8.194062627830935,0.1638812525566187,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1638812525566187
225000,8.199746299968991,0.16399492599937981,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16399492599937981
225500,8.206899775503242,0.16413799551006483,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16413799551006483
226000,8.211936438846735,0.16423872877693468,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16423872877693468
226500,8.214156387528769,0.16428312775057538,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16428312775057538
227000,8.219923449725169,0.1643984689945034,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1643984689945034
227500,8.220835525064256,0.16441671050128512,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16441671050128512
228000,8.223669993290741,0.16447339986581483,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16447339986581483
228500,8.225557244271467,0.16451114488542934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16451114488542934
229000,8.230208109499536,0.16460416218999072,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16460416218999072
229500,8.231968997659166,0.1646393799531833,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1646393799531833
230000,8.235264145779054,0.16470528291558106,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16470528291558106
230500,8.239642479239375,0.16479284958478752,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16479284958478752
231000,8.245283951785131,0.16490567903570263,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16490567903570263
231500,8.25023011660813,0.1650046023321626,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1650046023321626
232000,8.253198888889603,0.16506397777779205,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16506397777779205
232500,8.25598159298056,0.16511963185961118,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16511963185961118
233000,8.259066603203765,0.1651813320640753,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1651813320640753
233500,8.262250784614078,0.16524501569228156,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16524501569228156
234000,8.264986543603921,0.16529973087207842,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16529973087207842
234500,8.269357790287062,0.16538715580574123,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16538715580574123
235000,8.275884371934568,0.16551768743869136,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16551768743869136
235500,8.27884370403467,0.1655768740806934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1655768740806934
236000,8.281908572043598,0.16563817144087195,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16563817144087195
236500,8.282801927078237,0.16565603854156474,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16565603854156474
237000,8.286015580501617,0.16572031161003234,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16572031161003234
237500,8.2886919498651,0.165773838997302,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.165773838997302
238000,8.289982401506848,0.16579964803013694,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16579964803013694
238500,8.292968443861842,0.16585936887723685,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16585936887723685
239000,8.294866318359617,0.16589732636719234,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16589732636719234
239500,8.298517912859584,0.16597035825719167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16597035825719167
240000,8.301275502021422,0.16602551004042845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16602551004042845
240500,8.30336404660267,0.16606728093205342,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16606728093205342
241000,8.306198514829155,0.1661239702965831,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1661239702965831
241500,8.307697641700807,0.16615395283401616,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16615395283401616
242000,8.31188604141612,0.1662377208283224,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1662377208283224
242500,8.315507810031857,0.16631015620063713,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16631015620063713
243000,8.318592475413041,0.1663718495082608,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1663718495082608
243500,8.323306350496251,0.16646612700992502,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16646612700992502
244000,8.32723956677547,0.1665447913355094,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1665447913355094
244500,8.332754447075283,0.16665508894150566,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16665508894150566
245000,8.3360404801643,0.166720809603286,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.166720809603286
245500,8.339145235120219,0.16678290470240437,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16678290470240437
246000,8.340467672934238,0.16680935345868478,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16680935345868478
246500,8.342482848959486,0.16684965697918971,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16684965697918971
247000,8.344702327754996,0.16689404655509993,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16689404655509993
247500,8.349642772175171,0.16699285544350342,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16699285544350342
248000,8.35212982902229,0.16704259658044582,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16704259658044582
248500,8.353948086874103,0.16707896173748207,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16707896173748207
249000,8.35638259846476,0.16712765196929522,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16712765196929522
249500,8.360874111600552,0.16721748223201105,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16721748223201105
250000,8.366286665843335,0.1673257333168667,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1673257333168667
250500,8.370297964491229,0.16740595928982457,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16740595928982457
251000,8.371213725777165,0.16742427451554331,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16742427451554331
251500,8.37620978793643,0.1675241957587286,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1675241957587286
252000,8.37874294042976,0.16757485880859518,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16757485880859518
252500,8.38339160173999,0.16766783203479982,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16766783203479982
253000,8.385839858996238,0.16771679717992477,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16771679717992477
253500,8.388564076981863,0.16777128153963727,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16777128153963727
254000,8.39481742664282,0.1678963485328564,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1678963485328564
254500,8.399529364813077,0.16799058729626154,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16799058729626154
255000,8.402055343258748,0.16804110686517496,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16804110686517496
255500,8.405059052586438,0.16810118105172875,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16810118105172875
256000,8.407838568013302,0.16815677136026605,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16815677136026605
256500,8.409789890896159,0.16819579781792318,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16819579781792318
257000,8.414266350099908,0.16828532700199816,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16828532700199816
257500,8.415620052462437,0.16831240104924874,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16831240104924874
258000,8.417707519558657,0.16835415039117316,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16835415039117316
258500,8.424384463195969,0.16848768926391938,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16848768926391938
259000,8.429914879033511,0.16859829758067021,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16859829758067021
259500,8.434982326135815,0.1686996465227163,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1686996465227163
260000,8.437689542278585,0.1687537908455717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1687537908455717
260500,8.441322897164733,0.16882645794329465,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16882645794329465
261000,8.446173505922685,0.1689234701184537,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1689234701184537
261500,8.449078608561415,0.1689815721712283,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1689815721712283
262000,8.451966279587701,0.16903932559175402,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16903932559175402
262500,8.455030885256903,0.16910061770513807,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16910061770513807
263000,8.456444842982696,0.16912889685965393,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16912889685965393
263500,8.459044795667108,0.16918089591334215,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16918089591334215
264000,8.461977389637024,0.16923954779274047,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16923954779274047
264500,8.46441892700102,0.1692883785400204,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1692883785400204
265000,8.466912498274906,0.16933824996549812,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16933824996549812
265500,8.470593218392613,0.16941186436785227,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16941186436785227
266000,8.472184950339265,0.1694436990067853,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1694436990067853
266500,8.475307136907627,0.16950614273815254,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16950614273815254
267000,8.47776241993722,0.1695552483987444,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1695552483987444
267500,8.481263791702474,0.1696252758340495,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1696252758340495
268000,8.484288694652186,0.1696857738930437,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1696857738930437
268500,8.486742137523395,0.1697348427504679,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1697348427504679
269000,8.487416603079195,0.1697483320615839,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1697483320615839
269500,8.488069263669619,0.16976138527339238,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16976138527339238
270000,8.489999392930455,0.1697999878586091,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1697999878586091
270500,8.491781710072356,0.16983563420144712,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16983563420144712
271000,8.49252162442544,0.16985043248850878,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16985043248850878
271500,8.493641566100193,0.16987283132200384,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16987283132200384
272000,8.494406595382396,0.1698881319076479,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1698881319076479
272500,8.49650780814421,0.1699301561628842,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1699301561628842
273000,8.49909819935856,0.1699819639871712,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1699819639871712
273500,8.50020336955228,0.1700040673910456,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1700040673910456
274000,8.50161495087601,0.1700322990175202,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1700322990175202
274500,8.502354865229094,0.1700470973045819,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1700470973045819
275000,8.502664012553243,0.17005328025106486,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17005328025106486
275500,8.503847140683815,0.1700769428136763,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1700769428136763
276000,8.50532031050157,0.1701064062100314,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1701064062100314
276500,8.506703880017348,0.17013407760034696,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17013407760034696
277000,8.507707422211455,0.1701541484442291,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1701541484442291
277500,8.509252728236113,0.17018505456472227,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17018505456472227
278000,8.511666774268926,0.17023333548537853,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17023333548537853
278500,8.514369087703413,0.17028738175406827,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17028738175406827
279000,8.515828511855572,0.17031657023711144,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17031657023711144
279500,8.518074394272205,0.17036148788544409,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17036148788544409
280000,8.520456666487489,0.17040913332974977,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17040913332974977
280500,8.523147061598651,0.17046294123197303,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17046294123197303
281000,8.5262871602124,0.170525743204248,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.170525743204248
281500,8.527950764753376,0.1705590152950675,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1705590152950675
282000,8.530410961064899,0.17060821922129799,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17060821922129799
282500,8.533819044395846,0.17067638088791692,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17067638088791692
283000,8.536525149261337,0.17073050298522674,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17073050298522674
283500,8.537086840279501,0.17074173680559002,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17074173680559002
284000,8.539747133836418,0.17079494267672835,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17079494267672835
284500,8.541283781895247,0.17082567563790493,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17082567563790493
285000,8.543967518117997,0.17087935036235993,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17087935036235993
285500,8.548448117424007,0.17096896234848014,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17096896234848014
286000,8.550700062189554,0.17101400124379107,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17101400124379107
286500,8.552800931396053,0.17105601862792105,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17105601862792105
287000,8.554415850983826,0.17108831701967653,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17108831701967653
287500,8.557068409928542,0.17114136819857084,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17114136819857084
288000,8.559941738749739,0.17119883477499478,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17119883477499478
288500,8.56142259188417,0.1712284518376834,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1712284518376834
289000,8.563647045318534,0.17127294090637069,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17127294090637069
289500,8.565786367342659,0.17131572734685319,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17131572734685319
290000,8.566415487771746,0.17132830975543492,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17132830975543492
290500,8.566990924455501,0.17133981848911004,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17133981848911004
291000,8.568201035874795,0.1713640207174959,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1713640207174959
291500,8.569527004842756,0.17139054009685512,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17139054009685512
292000,8.57165282326467,0.1714330564652934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1714330564652934
292500,8.5734396684782,0.171468793369564,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.171468793369564
293000,8.575514232033605,0.17151028464067208,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17151028464067208
293500,8.575952682379215,0.1715190536475843,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1715190536475843
294000,8.577090291026666,0.17154180582053333,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17154180582053333
294500,8.580183951520901,0.171603679030418,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.171603679030418
295000,8.581387431148718,0.17162774862297436,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17162774862297436
295500,8.585374639295758,0.17170749278591516,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17170749278591516
296000,8.586946375964786,0.1717389275192957,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1717389275192957
296500,8.588538231964339,0.17177076463928678,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17177076463928678
297000,8.59312752600154,0.1718625505200308,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1718625505200308
297500,8.594202752582333,0.17188405505164667,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17188405505164667
298000,8.596002808269214,0.17192005616538428,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17192005616538428
298500,8.596780021704946,0.17193560043409892,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17193560043409892
299000,8.59754505098715,0.171950901019743,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.171950901019743
299500,8.599018220804902,0.17198036441609804,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17198036441609804
299999,8.600356204404308,0.17200712408808616,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17200712408808616
0,0.00013698633814261004,2.739726762852201e-06,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,2.739726762852201e-06
500,0.06849316907130502,0.0013698633814261006,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0013698633814261006
1000,0.13698633814260996,0.0027397267628521994,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0027397267628521994
1500,0.20547950721391467,0.004109590144278293,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.004109590144278293
2000,0.2739726762852192,0.005479453525704384,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.005479453525704384
2500,0.3424658453565236,0.006849316907130472,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.006849316907130472
3000,0.4108220280896854,0.008216440561793707,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.008216440561793707
3500,0.47931519716098964,0.009586303943219793,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.009586303943219793
4000,0.5478083662322941,0.010956167324645882,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.010956167324645882
4500,0.6163015353035992,0.012326030706071984,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.012326030706071984
5000,0.684794704374906,0.01369589408749812,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01369589408749812
5500,0.753287873446213,0.01506575746892426,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01506575746892426
6000,0.8217810425175197,0.016435620850350396,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.016435620850350396
6500,0.8902742115888264,0.01780548423177653,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01780548423177653
7000,0.9586303943219916,0.019172607886439832,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.019172607886439832
7500,1.0271235633932994,0.020542471267865986,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.020542471267865986
8000,1.095479746126464,0.02190959492252928,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02190959492252928
8500,1.1639729151977705,0.02327945830395541,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02327945830395541
9000,1.2324660842690773,0.024649321685381545,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.024649321685381545
9500,1.3009592533403826,0.026019185066807653,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.026019185066807653
10000,1.3694524224116877,0.027389048448233755,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.027389048448233755
10500,1.4378086051448526,0.028756172102897052,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.028756172102897052
11000,1.506301774216159,0.03012603548432318,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03012603548432318
11500,1.5747949432874644,0.031495898865749286,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.031495898865749286
12000,1.6432881123587708,0.03286576224717542,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03286576224717542
12500,1.7117812814300746,0.03423562562860149,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03423562562860149
13000,1.7801374641632386,0.03560274928326477,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03560274928326477
13500,1.8486306332345444,0.03697261266469089,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03697261266469089
14000,1.917123802305851,0.03834247604611702,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03834247604611702
14500,1.9856169713771565,0.03971233942754313,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03971233942754313
15000,2.0541101404484605,0.04108220280896921,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04108220280896921
15500,2.1226033095197647,0.04245206619039529,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04245206619039529
16000,2.1909594922529294,0.04381918984505859,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04381918984505859
16500,2.2594526613242354,0.045189053226484706,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.045189053226484706
17000,2.3279458303955414,0.046558916607910825,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.046558916607910825
17500,2.396438999466848,0.04792877998933696,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04792877998933696
18000,2.4649321685381542,0.04929864337076308,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04929864337076308
18500,2.533425337609464,0.050668506752189285,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.050668506752189285
19000,2.6017815203426324,0.05203563040685265,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05203563040685265
19500,2.670274689413943,0.05340549378827886,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05340549378827886
20000,2.73876785848525,0.054775357169705004,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.054775357169705004
20500,2.807261027556563,0.056145220551131254,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.056145220551131254
21000,2.8756172102897355,0.05751234420579471,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05751234420579471
21500,2.943836406684763,0.05887672813369526,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05887672813369526
22000,3.012329575756076,0.06024659151512152,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06024659151512152
22500,3.080548772151105,0.061610975443022103,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.061610975443022103
23000,3.149041941222415,0.0629808388244483,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0629808388244483
23500,3.217535110293729,0.06435070220587458,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06435070220587458
24000,3.2860282793650377,0.06572056558730076,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06572056558730076
24500,3.354384462098209,0.06708768924196418,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06708768924196418
25000,3.4227406448313817,0.06845481289662764,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06845481289662764
25500,3.491096827564555,0.0698219365512911,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0698219365512911
26000,3.5595899966358684,0.07119179993271736,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07119179993271736
26500,3.6280831657071815,0.07256166331414363,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07256166331414363
27000,3.696576334778497,0.07393152669556993,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07393152669556993
27500,3.764932517511669,0.07529865035023338,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07529865035023338
28000,3.833288700244844,0.07666577400489688,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07666577400489688
28500,3.90178186931616,0.0780356373863232,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0780356373863232
29000,3.970275038387473,0.07940550076774947,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07940550076774947
29500,4.03876820745878,0.0807753641491756,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0807753641491756
30000,4.106850417515664,0.08213700835031329,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08213700835031329
30500,4.175343586586979,0.08350687173173958,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08350687173173958
31000,4.243562782982008,0.08487125565964015,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08487125565964015
31500,4.311918965715177,0.08623837931430353,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08623837931430353
32000,4.380412134786496,0.08760824269572992,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08760824269572992
32500,4.448631331181522,0.08897262662363044,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08897262662363044
33000,4.516987513914693,0.09033975027829387,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09033975027829387
33500,4.585480682986009,0.09170961365972018,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09170961365972018
34000,4.653973852057316,0.09307947704114632,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09307947704114632
34500,4.722330034790482,0.09444660069580964,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09444660069580964
35000,4.790412244847362,0.09580824489694724,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09580824489694724
35500,4.858905413918661,0.09717810827837323,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09717810827837323
36000,4.927124610313674,0.09854249220627348,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09854249220627348
36500,4.995617779384972,0.09991235558769944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09991235558769944
37000,5.064110948456265,0.1012822189691253,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1012822189691253
37500,5.132604117527556,0.10265208235055112,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10265208235055112
38000,5.201097286598854,0.10402194573197708,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10402194573197708
38500,5.269590455670149,0.10539180911340297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10539180911340297
39000,5.338083624741441,0.10676167249482882,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10676167249482882
39500,5.406439807474593,0.10812879614949185,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10812879614949185
40000,5.474795990207743,0.10949591980415485,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10949591980415485
40500,5.543152172940888,0.11086304345881777,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11086304345881777
41000,5.611645342012181,0.11223290684024362,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11223290684024362
41500,5.679864538407182,0.11359729076814365,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11359729076814365
42000,5.748083734802191,0.11496167469604382,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11496167469604382
42500,5.816576903873481,0.11633153807746963,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11633153807746963
43000,5.8849330866066225,0.11769866173213245,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11769866173213245
43500,5.953152283001625,0.11906304566003251,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11906304566003251
44000,6.02150846573477,0.1204301693146954,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1204301693146954
44500,6.08972766212978,0.12179455324259561,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12179455324259561
45000,6.158220831201071,0.12316441662402142,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12316441662402142
45500,6.226714000272355,0.1245342800054471,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1245342800054471
46000,6.295070183005494,0.12590140366010988,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12590140366010988
46500,6.363426365738636,0.12726852731477273,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12726852731477273
47000,6.431919534809924,0.12863839069619848,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12863839069619848
47500,6.500001744866782,0.13000003489733564,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13000003489733564
48000,6.568494913938072,0.13136989827876144,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13136989827876144
48500,6.636851096671213,0.13273702193342427,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13273702193342427
49000,6.705344265742495,0.1341068853148499,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1341068853148499
49500,6.7735634621375045,0.1354712692427501,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1354712692427501
50000,6.84191964487064,0.1368383928974128,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1368383928974128
50500,6.910138841265638,0.13820277682531276,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13820277682531276
51000,6.978495023998772,0.13956990047997545,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13956990047997545
51500,7.04698819307005,0.140939763861401,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.140939763861401
52000,7.1154813621413275,0.14230962724282656,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14230962724282656
52500,7.183837544874456,0.14367675089748913,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14367675089748913
53000,7.252056741269452,0.14504113482538902,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14504113482538902
53500,7.320412924002586,0.1464082584800517,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1464082584800517
54000,7.388632120397587,0.14777264240795174,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14777264240795174
54500,7.457125289468873,0.14914250578937746,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14914250578937746
55000,7.525481472202007,0.15050962944404014,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15050962944404014
55500,7.593563682258861,0.15187127364517722,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15187127364517722
56000,7.662056851330146,0.1532411370266029,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1532411370266029
56500,7.730002075048859,0.1546000415009772,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1546000415009772
57000,7.797947298767571,0.15595894597535143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15595894597535143
57500,7.866440467838857,0.15732880935677715,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15732880935677715
58000,7.934933636910135,0.1586986727382027,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1586986727382027
58500,8.00301584696699,0.1600603169393398,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1600603169393398
59000,8.071372029700141,0.16142744059400282,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16142744059400282
59500,8.139865198771425,0.1627973039754285,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1627973039754285
60000,8.208358367842706,0.16416716735685413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16416716735685413
60500,8.276714550575846,0.16553429101151693,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16553429101151693
61000,8.345207719647126,0.1669041543929425,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1669041543929425
61500,8.41356390238026,0.1682712780476052,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1682712780476052
62000,8.481783098775256,0.16963566197550514,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16963566197550514
62500,8.550276267846536,0.17100552535693073,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17100552535693073
63000,8.618769436917816,0.1723753887383563,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1723753887383563
63500,8.686988633312819,0.17373977266625637,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17373977266625637
64000,8.755207829707812,0.17510415659415624,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17510415659415624
64500,8.823564012440961,0.17647128024881922,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17647128024881922
65000,8.891783208835953,0.17783566417671906,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17783566417671906
65500,8.9598654188928,0.179197308377856,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.179197308377856
66000,9.028221601625937,0.18056443203251873,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18056443203251873
66500,9.096303811682784,0.18192607623365567,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18192607623365567
67000,9.164523008077783,0.18329046016155565,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18329046016155565
67500,9.232742204472784,0.18465484408945568,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18465484408945568
68000,9.301098387205942,0.18602196774411883,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18602196774411883
68500,9.369317583600948,0.18738635167201895,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18738635167201895
69000,9.437673766334091,0.18875347532668182,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18875347532668182
69500,9.506029949067244,0.1901205989813449,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1901205989813449
70000,9.573975172785978,0.19147950345571957,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19147950345571957
70500,9.642194369180995,0.1928438873836199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1928438873836199
71000,9.710413565576014,0.19420827131152027,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19420827131152027
71500,9.77863276197104,0.19557265523942077,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19557265523942077
72000,9.84712593104233,0.19694251862084658,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19694251862084658
72500,9.915619100113647,0.19831238200227294,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19831238200227294
73000,9.98383829650867,0.19967676593017342,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19967676593017342
73500,10.052331465579988,0.20104662931159975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20104662931159975
74000,10.120413675636861,0.2024082735127372,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2024082735127372
74500,10.188906844708166,0.20377813689416333,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20377813689416333
75000,10.256852068426905,0.2051370413685381,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2051370413685381
75500,10.325071264821924,0.20650142529643847,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20650142529643847
76000,10.393427447555094,0.20786854895110188,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20786854895110188
76500,10.461920616626397,0.20923841233252793,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20923841233252793
77000,10.530276799359562,0.21060553598719126,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21060553598719126
77500,10.59835900941646,0.21196718018832922,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21196718018832922
78000,10.666578205811495,0.21333156411622992,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21333156411622992
78500,10.734934388544673,0.21469868777089346,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21469868777089346
79000,10.803153584939698,0.21606307169879396,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21606307169879396
79500,10.871646754011008,0.21743293508022016,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21743293508022016
80000,10.939865950406036,0.21879731900812072,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21879731900812072
80500,11.007811174124784,0.2201562234824957,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2201562234824957
81000,11.075756397843524,0.22151512795687048,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22151512795687048
81500,11.143975594238551,0.222879511884771,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.222879511884771
82000,11.212331776971748,0.22424663553943497,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22424663553943497
82500,11.280687959704933,0.22561375919409865,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22561375919409865
83000,11.348770169761831,0.2269754033952366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2269754033952366
83500,11.416715393480578,0.22833430786961156,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22833430786961156
84000,11.484797603537473,0.22969595207074944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22969595207074944
84500,11.553153786270654,0.23106307572541307,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23106307572541307
85000,11.621099009989392,0.23242198019978783,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23242198019978783
85500,11.689455192722553,0.23378910385445106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23378910385445106
86000,11.757811375455729,0.23515622750911458,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23515622750911458
86500,11.825893585512627,0.23651787171025254,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23651787171025254
87000,11.894386754583962,0.23788773509167924,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23788773509167924
87500,11.962194991964568,0.23924389983929134,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23924389983929134
88000,12.030003229345184,0.24060006458690367,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24060006458690367
88500,12.098222425740223,0.24196444851480448,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24196444851480448
89000,12.16630463579712,0.2433260927159424,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2433260927159424
89500,12.234386845854015,0.2446877369170803,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2446877369170803
90000,12.302606042249066,0.24605212084498132,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24605212084498132
90500,12.370551265967809,0.24741102531935616,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24741102531935616
91000,12.438770462362859,0.2487754092472572,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2487754092472572
91500,12.507126645096037,0.25014253290192073,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25014253290192073
92000,12.575208855152928,0.25150417710305856,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25150417710305856
92500,12.643154078871678,0.25286308157743353,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25286308157743353
93000,12.711510261604854,0.25423020523209705,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25423020523209705
93500,12.779729457999888,0.2555945891599978,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2555945891599978
94000,12.848085640733055,0.2569617128146611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2569617128146611
94500,12.9163048371281,0.258326096742562,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.258326096742562
95000,12.984524033523137,0.25969048067046274,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25969048067046274
95500,13.05233227090376,0.2610466454180752,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2610466454180752
96000,13.120688453636939,0.2624137690727388,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2624137690727388
96500,13.188907650031968,0.26377815300063934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26377815300063934
97000,13.257126846427019,0.2651425369285404,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2651425369285404
97500,13.32520905648392,0.26650418112967844,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26650418112967844
98000,13.393154280202669,0.26786308560405336,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26786308560405336
98500,13.461510462935847,0.26923020925871693,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26923020925871693
99000,13.52945568665459,0.2705891137330918,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2705891137330918
99500,13.597400910373347,0.27194801820746695,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27194801820746695
100000,13.665072161415809,0.2733014432283162,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2733014432283162
100500,13.732743412458275,0.2746548682491655,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2746548682491655
101000,13.800140690824469,0.2760028138164894,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2760028138164894
101500,13.86849687355766,0.2773699374711532,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2773699374711532
102000,13.936716069952707,0.27873432139905413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27873432139905413
102500,14.004798280009608,0.2800959656001922,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2800959656001922
103000,14.073154462742787,0.28146308925485575,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28146308925485575
103500,14.141510645475975,0.2828302129095195,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2828302129095195
104000,14.209592855532875,0.28419185711065753,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28419185711065753
104500,14.278086024604221,0.2855617204920844,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2855617204920844
105000,14.346442207337414,0.2869288441467483,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2869288441467483
105500,14.414935376408746,0.28829870752817494,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28829870752817494
106000,14.483291559141941,0.28966583118283884,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28966583118283884
106500,14.551099796522541,0.2910219959304508,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2910219959304508
107000,14.619182006579457,0.29238364013158913,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29238364013158913
107500,14.687401202974513,0.29374802405949024,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29374802405949024
108000,14.755757385707701,0.29511514771415404,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29511514771415404
108500,14.823839595764587,0.29647679191529175,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29647679191529175
109000,14.891921805821491,0.29783843611642985,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29783843611642985
109500,14.960004015878393,0.29920008031756784,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29920008031756784
110000,15.028360198611574,0.30056720397223147,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30056720397223147
110500,15.095894463315908,0.30191788926631813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30191788926631813
111000,15.163976673372837,0.30327953346745673,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30327953346745673
111500,15.232195869767882,0.3046439173953576,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3046439173953576
112000,15.300004107148519,0.30600008214297036,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30600008214297036
112500,15.368223303543564,0.30736446607087126,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30736446607087126
113000,15.436305513600445,0.3087261102720089,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3087261102720089
113500,15.504387723657347,0.31008775447314696,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31008775447314696
114000,15.572606920052403,0.3114521384010481,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3114521384010481
114500,15.640278171094884,0.3128055634218977,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3128055634218977
115000,15.70836038115179,0.3141672076230358,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3141672076230358
115500,15.77644259120869,0.3155288518241738,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3155288518241738
116000,15.844524801265605,0.3168904960253121,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3168904960253121
116500,15.912743997660648,0.31825487995321294,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31825487995321294
117000,15.98123716673199,0.3196247433346398,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3196247433346398
117500,16.049319376788887,0.32098638753577774,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32098638753577774
118000,16.117401586845787,0.32234803173691573,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32234803173691573
118500,16.185894755917133,0.32371789511834265,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32371789511834265
119000,16.25411395231218,0.32508227904624365,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32508227904624365
119500,16.322196162369092,0.32644392324738186,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32644392324738186
120000,16.39041535876414,0.3278083071752828,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3278083071752828
120500,16.45863455515919,0.3291726911031838,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3291726911031838
121000,16.526716765216086,0.33053433530432175,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33053433530432175
121500,16.594388016258577,0.33188776032517153,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33188776032517153
122000,16.662470226315488,0.33324940452630974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33324940452630974
122500,16.730826409048674,0.3346165281809735,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3346165281809735
123000,16.79863464642928,0.3359726929285856,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3359726929285856
123500,16.86685384282433,0.3373370768564866,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3373370768564866
124000,16.93493605288123,0.3386987210576246,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3386987210576246
124500,17.00233333124744,0.34004666662494876,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34004666662494876
125000,17.070415541304353,0.3414083108260871,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3414083108260871
125500,17.138223778684974,0.3427644755736995,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3427644755736995
126000,17.20657996141817,0.34413159922836345,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34413159922836345
126500,17.27466217147506,0.3454932434295012,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3454932434295012
127000,17.34301835420825,0.346860367084165,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.346860367084165
127500,17.411237550603307,0.3482247510120661,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3482247510120661
128000,17.47918277432205,0.34958365548644105,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34958365548644105
128500,17.5474019707171,0.350948039414342,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.350948039414342
129000,17.615210208097707,0.3523042041619541,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3523042041619541
129500,17.6835663908309,0.35367132781661803,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35367132781661803
130000,17.751374628211504,0.3550274925642301,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3550274925642301
130500,17.81945683826842,0.3563891367653684,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3563891367653684
131000,17.88712808931091,0.3577425617862182,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3577425617862182
131500,17.95507331302966,0.35910146626059325,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35910146626059325
132000,18.022881550410283,0.36045763100820566,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36045763100820566
132500,18.09123773314347,0.3618247546628694,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3618247546628694
133000,18.159456929538532,0.3631891385907706,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3631891385907706
133500,18.227950098609863,0.36455900197219726,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36455900197219726
134000,18.29534737697606,0.3659069475395212,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3659069475395212
134500,18.363429587032968,0.36726859174065934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36726859174065934
135000,18.431648783428017,0.36863297566856035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36863297566856035
135500,18.500004966161203,0.3700000993232241,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3700000993232241
136000,18.56781320354183,0.3713562640708366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3713562640708366
136500,18.636169386275032,0.3727233877255006,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3727233877255006
137000,18.703840637317505,0.3740768127463501,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3740768127463501
137500,18.771785861036275,0.3754357172207255,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3754357172207255
138000,18.839594098416903,0.37679188196833807,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37679188196833807
138500,18.908087267488252,0.37816174534976504,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37816174534976504
139000,18.975347559516308,0.3795069511903262,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3795069511903262
139500,19.043566755911367,0.38087133511822735,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38087133511822735
140000,19.111785952306427,0.3822357190461285,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3822357190461285
140500,19.180005148701486,0.38360010297402974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38360010297402974
141000,19.248087358758422,0.38496174717516846,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38496174717516846
141500,19.31603258247719,0.3863206516495438,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3863206516495438
142000,19.383840819857827,0.38767681639715657,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38767681639715657
142500,19.451786043576604,0.3890357208715321,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3890357208715321
143000,19.51973126729537,0.3903946253459074,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3903946253459074
143500,19.588087450028585,0.3917617490005717,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3917617490005717
144000,19.656169660085514,0.39312339320171025,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39312339320171025
144500,19.724525842818707,0.39449051685637415,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39449051685637415
145000,19.792608052875632,0.39585216105751264,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39585216105751264
145500,19.86082724927069,0.3972165449854138,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3972165449854138
146000,19.928772472989465,0.3985754494597893,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3985754494597893
146500,19.996854683046397,0.39993709366092794,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39993709366092794
147000,20.06479990676518,0.40129599813530364,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40129599813530364
147500,20.132882116822113,0.40265764233644225,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40265764233644225
148000,20.2008273405409,0.404016546810818,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.404016546810818
148500,20.268772564259674,0.4053754512851935,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4053754512851935
149000,20.33699176065474,0.4067398352130948,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4067398352130948
149500,20.405210957049807,0.40810421914099615,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40810421914099615
150000,20.47315618076859,0.4094631236153718,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4094631236153718
150500,20.5415123635018,0.410830247270036,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.410830247270036
151000,20.609457587220568,0.41218915174441134,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41218915174441134
151500,20.677128838263048,0.41354257676526096,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41354257676526096
152000,20.74534803465813,0.4149069606931626,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4149069606931626
152500,20.813019285700623,0.41626038571401247,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41626038571401247
153000,20.880964509419407,0.4176192901883881,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4176192901883881
153500,20.949183705814473,0.41898367411628945,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41898367411628945
154000,21.017402902209536,0.42034805804419073,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42034805804419073
154500,21.08534812592832,0.4217069625185664,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4217069625185664
155000,21.15343033598524,0.4230686067197048,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4230686067197048
155500,21.22151254604216,0.4244302509208432,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4244302509208432
156000,21.28904681074654,0.4257809362149308,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4257809362149308
156500,21.357402993479745,0.4271480598695949,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4271480598695949
157000,21.42521123086038,0.4285042246172076,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4285042246172076
157500,21.493430427255444,0.4298686085451089,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4298686085451089
158000,21.56164962365051,0.4312329924730102,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4312329924730102
158500,21.629731833707407,0.43259463667414816,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43259463667414816
159000,21.697951030102477,0.43395902060204955,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43395902060204955
159500,21.766033240159416,0.4353206648031883,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4353206648031883
160000,21.83384147754006,0.43667682955080117,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43667682955080117
160500,21.90178670125882,0.4380357340251764,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4380357340251764
161000,21.96973192497761,0.4393946384995522,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4393946384995522
161500,22.03767714869639,0.44075354297392777,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44075354297392777
162000,22.105896345091494,0.4421179269018299,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4421179269018299
162500,22.173841568810264,0.4434768313762053,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4434768313762053
163000,22.241786792529062,0.4448357358505812,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4448357358505812
163500,22.310279961600404,0.4462055992320081,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4462055992320081
164000,22.37849915799549,0.44756998315990976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44756998315990976
164500,22.446307395376113,0.4489261479075223,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4489261479075223
165000,22.514115632756766,0.45028231265513535,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45028231265513535
165500,22.58192387013739,0.4516384774027478,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4516384774027478
166000,22.649869093856175,0.4529973818771235,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4529973818771235
166500,22.717814317574952,0.45435628635149905,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45435628635149905
167000,22.7858965276319,0.455717930552638,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.455717930552638
167500,22.853841751350657,0.45707683502701313,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45707683502701313
168000,22.921923961407575,0.4584384792281515,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4584384792281515
168500,22.990006171464486,0.4598001234292897,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4598001234292897
169000,23.05808838152141,0.4611617676304282,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4611617676304282
169500,23.12603360524017,0.4625206721048034,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4625206721048034
170000,23.19356786994452,0.4638713573988904,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4638713573988904
170500,23.261513093663318,0.4652302618732664,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4652302618732664
171000,23.32918434470581,0.46658368689411617,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46658368689411617
171500,23.39685559574834,0.46793711191496684,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46793711191496684
172000,23.464526846790815,0.4692905369358163,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4692905369358163
172500,23.532198097833334,0.4706439619566667,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4706439619566667
173000,23.60014332155212,0.47200286643104244,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47200286643104244
173500,23.66781457259463,0.47335629145189256,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47335629145189256
174000,23.73589678265153,0.4747179356530306,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4747179356530306
174500,23.803568033694017,0.47607136067388034,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47607136067388034
175000,23.871376271074677,0.4774275254214935,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4774275254214935
175500,23.939047522117175,0.4787809504423435,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4787809504423435
176000,24.006033841468987,0.48012067682937976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48012067682937976
176500,24.073705092511506,0.48147410185023015,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48147410185023015
177000,24.141376343553972,0.48282752687107944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48282752687107944
177500,24.209595539949024,0.4841919107989805,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4841919107989805
178000,24.277129804653374,0.4855425960930675,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4855425960930675
178500,24.345212014710313,0.48690424029420626,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48690424029420626
179000,24.41260929307652,0.4882521858615304,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4882521858615304
179500,24.480554516795316,0.48961109033590633,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48961109033590633
180000,24.548088781499658,0.49096177562999316,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49096177562999316
180500,24.61630797789472,0.49232615955789444,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49232615955789444
181000,24.68397922893723,0.49367958457874456,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49367958457874456
181500,24.751513493641614,0.4950302698728323,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4950302698728323
182000,24.819047758345995,0.4963809551669199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4963809551669199
182500,24.88712996840295,0.497742599368059,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.497742599368059
183000,24.95480121944545,0.499096024388909,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.499096024388909
183500,25.02302041584053,0.5004604083168106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5004604083168106
184000,25.090828653221163,0.5018165730644233,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5018165730644233
184500,25.159184835954395,0.5031836967190879,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5031836967190879
185000,25.22658211432065,0.504531642286413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.504531642286413
185500,25.29425336536317,0.5058850673072633,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5058850673072633
186000,25.36178763006752,0.5072357526013505,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5072357526013505
186500,25.42945888111002,0.5085891776222004,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5085891776222004
187000,25.497541091166937,0.5099508218233387,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5099508218233387
187500,25.565212342209403,0.5113042468441881,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5113042468441881
188000,25.633294552266307,0.5126658910453261,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5126658910453261
188500,25.70055484429439,0.5140110968858879,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5140110968858879
189000,25.768089108998744,0.5153617821799749,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5153617821799749
189500,25.836171319055673,0.5167234263811135,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5167234263811135
190000,25.903979556436322,0.5180795911287265,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5180795911287265
190500,25.97165080747887,0.5194330161495774,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5194330161495774
191000,26.039459044859537,0.5207891808971907,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5207891808971907
191500,26.107404268578325,0.5221480853715665,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5221480853715665
192000,26.175623464973427,0.5235124692994685,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5235124692994685
192500,26.2434317023541,0.5248686340470821,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5248686340470821
193000,26.311376926072896,0.5262275385214579,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5262275385214579
193500,26.378911190777252,0.5275782238155451,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5275782238155451
194000,26.446856414496057,0.5289371282899211,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5289371282899211
194500,26.514938624553,0.53029877249106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.53029877249106
195000,26.58315782094809,0.5316631564189618,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5316631564189618
195500,26.651514003681314,0.5330302800736263,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5330302800736263
196000,26.719185254723833,0.5343837050944766,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5343837050944766
196500,26.787130478442624,0.5357426095688524,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5357426095688524
197000,26.855075702161404,0.537101514043228,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.537101514043228
197500,26.922883939542064,0.5384576787908413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5384576787908413
198000,26.990144231570145,0.5398028846314029,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5398028846314029
198500,27.0583634279652,0.541167268559304,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.541167268559304
199000,27.12617166534584,0.5425234333069168,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5425234333069168
199500,27.193568943712066,0.5438713788742413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5438713788742413
200000,27.26082923574014,0.5452165847148028,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5452165847148028
200500,27.328363500444524,0.5465672700088905,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5465672700088905
201000,27.39576077881075,0.547915215576215,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.547915215576215
201500,27.462610111824375,0.5492522022364875,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5492522022364875
202000,27.529870403852467,0.5505974080770494,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5505974080770494
202500,27.59754165489497,0.5519508330978994,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5519508330978994
203000,27.664938933261183,0.5532987786652237,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5532987786652237
203500,27.732747170641854,0.554654943412837,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.554654943412837
204000,27.800829380698787,0.5560165876139758,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5560165876139758
204500,27.86891159075571,0.5573782318151143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5573782318151143
205000,27.936993800812658,0.5587398760162532,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5587398760162532
205500,28.004665051855135,0.5600933010371026,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5600933010371026
206000,28.072610275573926,0.5614522055114786,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5614522055114786
206500,28.140555499292695,0.5628111099858539,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5628111099858539
207000,28.207678804982628,0.5641535760996526,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5641535760996526
207500,28.27507608334885,0.565501521666977,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.565501521666977
208000,28.342884320729436,0.5668576864145887,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5668576864145887
208500,28.410418585433803,0.5682083717086761,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5682083717086761
209000,28.478500795490717,0.5695700159098144,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5695700159098144
209500,28.546583005547625,0.5709316601109525,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5709316601109525
210000,28.61411727025196,0.5722823454050392,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5722823454050392
210500,28.681788521294465,0.5736357704258893,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5736357704258893
211000,28.749596758675096,0.5749919351735019,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5749919351735019
211500,28.816994037041333,0.5763398807408266,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5763398807408266
212000,28.88466528808385,0.577693305761677,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.577693305761677
212500,28.952062566450056,0.5790412513290011,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5790412513290011
213000,29.01987080383072,0.5803974160766144,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5803974160766144
213500,29.087953013887656,0.5817590602777531,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5817590602777531
214000,29.155624264930186,0.5831124852986037,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5831124852986037
214500,29.22261058428196,0.5844522116856392,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5844522116856392
215000,29.289870876310026,0.5857974175262005,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5857974175262005
215500,29.358227059043237,0.5871645411808647,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5871645411808647
216000,29.425487351071332,0.5885097470214267,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5885097470214267
216500,29.49288462943761,0.5898576925887522,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5898576925887522
217000,29.56082985315642,0.5912165970631285,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5912165970631285
217500,29.628090145184522,0.5925618029036904,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5925618029036904
218000,29.695898382565197,0.5939179676513039,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5939179676513039
218500,29.763569633607727,0.5952713926721546,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5952713926721546
219000,29.831788830002807,0.5966357766000562,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5966357766000562
219500,29.89946008104533,0.5979892016209066,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5979892016209066
220000,29.966720373073453,0.599334407461469,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.599334407461469
220500,30.034528610454107,0.6006905722090822,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6006905722090822
221000,30.102199861496633,0.6020439972299326,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6020439972299326
221500,30.170145085215438,0.6034029017043088,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6034029017043088
222000,30.23809030893424,0.6047618061786848,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6047618061786848
222500,30.30589854631488,0.6061179709262976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6061179709262976
223000,30.374117742709988,0.6074823548541998,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6074823548541998
223500,30.44206296642878,0.6088412593285756,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6088412593285756
224000,30.50959723113315,0.610191944622663,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.610191944622663
224500,30.57754245485195,0.611550849097039,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.611550849097039
225000,30.645487678570756,0.6129097535714151,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6129097535714151
225500,30.713295915951388,0.6142659183190278,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6142659183190278
226000,30.781241139670175,0.6156248227934035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6156248227934035
226500,30.848638418036373,0.6169727683607275,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6169727683607275
227000,30.916583641755192,0.6183316728351038,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6183316728351038
227500,30.98398092012144,0.6196796184024288,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6196796184024288
228000,31.051789157502125,0.6210357831500425,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6210357831500425
228500,31.118638490515746,0.622372769810315,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.622372769810315
229000,31.186035768881975,0.6237207153776395,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6237207153776395
229500,31.254254965277074,0.6250850993055415,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6250850993055415
230000,31.321789229981434,0.6264357845996287,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6264357845996287
230500,31.389597467362133,0.6277919493472427,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6277919493472427
231000,31.457679677419062,0.6291535935483812,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6291535935483812
231500,31.525624901137853,0.6305124980227571,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6305124980227571
232000,31.593570124856626,0.6318714024971325,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6318714024971325
232500,31.66151534857541,0.6332303069715082,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6332303069715082
233000,31.72850166792721,0.6345700333585441,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6345700333585441
233500,31.795898946293427,0.6359179789258685,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6359179789258685
234000,31.863159238321483,0.6372631847664296,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6372631847664296
234500,31.93069350302586,0.6386138700605172,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6386138700605172
235000,31.998227767730256,0.6399645553546052,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6399645553546052
235500,32.06562504609647,0.6413125009219294,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6413125009219294
236000,32.13302232446268,0.6426604464892536,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6426604464892536
236500,32.20096754818149,0.6440193509636297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6440193509636297
237000,32.268501812885866,0.6453700362577173,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6453700362577173
237500,32.33617306392836,0.6467234612785673,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6467234612785673
238000,32.4041182876472,0.648082365752944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.648082365752944
238500,32.471241593337155,0.649424831866743,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.649424831866743
239000,32.53863887170339,0.6507727774340678,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6507727774340678
239500,32.60603615006963,0.6521207230013926,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6521207230013926
240000,32.67357041477402,0.6534714082954803,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6534714082954803
240500,32.74069372046395,0.6548138744092791,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6548138744092791
241000,32.80863894418272,0.6561727788836543,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6561727788836543
241500,32.876310195225244,0.6575262039045049,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6575262039045049
242000,32.94411843260593,0.6588823686521187,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6588823686521187
242500,33.011926669986536,0.6602385333997307,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6602385333997307
243000,33.0794609346909,0.661589218693818,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.661589218693818
243500,33.14672122671899,0.6629344245343798,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6629344245343798
244000,33.214392477761486,0.6642878495552297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6642878495552297
244500,33.282063728804005,0.6656412745760801,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6656412745760801
245000,33.34946100717022,0.6669892201434044,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6669892201434044
245500,33.41589938116946,0.6683179876233892,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6683179876233892
246000,33.48343364587384,0.6696686729174768,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6696686729174768
246500,33.5508309242401,0.6710166184848021,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6710166184848021
247000,33.618639161620756,0.6723727832324151,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6723727832324151
247500,33.68617342632512,0.6737234685265023,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6737234685265023
248000,33.7543926227202,0.675087852454404,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.675087852454404
248500,33.82220086010085,0.676444017202017,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.676444017202017
249000,33.88973512480524,0.6777947024961049,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6777947024961049
249500,33.957543362185895,0.6791508672437179,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6791508672437179
250000,34.025351599566534,0.6805070319913307,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6805070319913307
250500,34.09233791891834,0.6818467583783668,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6818467583783668
251000,34.1598721836227,0.683197443672454,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.683197443672454
251500,34.228091380017766,0.6845618276003553,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6845618276003553
252000,34.29617359007473,0.6859234718014946,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6859234718014946
252500,34.36411881379354,0.6872823762758707,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6872823762758707
253000,34.43110513314533,0.6886221026629066,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6886221026629066
253500,34.49877638418787,0.6899755276837574,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6899755276837574
254000,34.566721607906686,0.6913344321581337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6913344321581337
254500,34.63452984528736,0.6926905969057472,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6926905969057472
255000,34.702338082668,0.69404676165336,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.69404676165336
255500,34.76918741568167,0.6953837483136334,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6953837483136334
256000,34.83713263940047,0.6967426527880094,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6967426527880094
256500,34.90452991776669,0.6980905983553337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6980905983553337
257000,34.97192719613289,0.6994385439226578,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6994385439226578
257500,35.039461460837245,0.7007892292167449,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7007892292167449
258000,35.10685873920343,0.7021371747840687,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7021371747840687
258500,35.174940949260375,0.7034988189852075,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7034988189852075
259000,35.24261220030288,0.7048522440060576,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7048522440060576
259500,35.30973550599287,0.7061947101198573,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7061947101198573
260000,35.3771327843591,0.707542655687182,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.707542655687182
260500,35.445214994416084,0.7089042998883217,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7089042998883217
261000,35.51288624545857,0.7102577249091714,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7102577249091714
261500,35.58083146917737,0.7116166293835474,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7116166293835474
262000,35.64850272021987,0.7129700544043973,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7129700544043973
262500,35.71562602590981,0.7143125205181963,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7143125205181963
263000,35.78261234526163,0.7156522469052327,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7156522469052327
263500,35.84987263728971,0.7169974527457942,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7169974527457942
264000,35.917269915655964,0.7183453983131193,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7183453983131193
264500,35.984941166698476,0.7196988233339695,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7196988233339695
265000,36.052612417741024,0.7210522483548205,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7210522483548205
265500,36.12028366878354,0.7224056733756709,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7224056733756709
266000,36.18726998813536,0.7237453997627072,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7237453997627072
266500,36.255078225516016,0.7251015645103203,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7251015645103203
267000,36.323023449234825,0.7264604689846965,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7264604689846965
267500,36.3905577139392,0.7278111542787841,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7278111542787841
268000,36.45795499230544,0.7291590998461088,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7291590998461088
268500,36.526037202362396,0.7305207440472479,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7305207440472479
269000,36.59370845340492,0.7318741690680984,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7318741690680984
269500,36.6612427181093,0.733224854362186,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.733224854362186
270000,36.72891396915182,0.7345782793830363,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7345782793830363
270500,36.796037274841765,0.7359207454968353,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7359207454968353
271000,36.86384551222243,0.7372769102444486,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7372769102444486
271500,36.931653749603136,0.7386330749920628,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7386330749920628
272000,36.999325000645705,0.7399865000129141,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7399865000129141
272500,37.06685926535012,0.7413371853070023,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7413371853070023
273000,37.13439353005452,0.7426878706010903,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7426878706010903
273500,37.2019277947589,0.7440385558951781,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7440385558951781
274000,37.26932507312517,0.7453865014625033,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7453865014625033
274500,37.337133310505855,0.7467426662101171,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7467426662101171
275000,37.40425661619583,0.7480851323239166,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7480851323239166
275500,37.47247581259096,0.7494495162518191,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7494495162518191
276000,37.539599118280925,0.7507919823656185,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7507919823656185
276500,37.60740735566164,0.7521481471132329,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7521481471132329
277000,37.673845729660904,0.7534769145932181,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7534769145932181
277500,37.74192793971786,0.7548385587943572,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7548385587943572
278000,37.80809234104085,0.756161846820817,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.756161846820817
278500,37.875352633068985,0.7575070526613797,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7575070526613797
279000,37.942886897773384,0.7588577379554677,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7588577379554677
279500,38.010558148815925,0.7602111629763185,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7602111629763185
280000,38.07781844084402,0.7615563688168804,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7615563688168804
280500,38.14480476019584,0.7628960952039168,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7628960952039168
281000,38.21179107954767,0.7642358215909535,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7642358215909535
281500,38.27891438523766,0.7655782877047532,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7655782877047532
282000,38.34644864994203,0.7669289729988407,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7669289729988407
282500,38.41439387366087,0.7682878774732174,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7682878774732174
283000,38.481654165688994,0.7696330833137799,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7696330833137799
283500,38.54836651236454,0.7709673302472908,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7709673302472908
284000,38.61590077706895,0.772318015541379,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.772318015541379
284500,38.68302408275893,0.7736604816551785,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7736604816551785
285000,38.75069533380148,0.7750139066760297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7750139066760297
285500,38.81809261216776,0.7763618522433552,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7763618522433552
286000,38.88535290419589,0.7777070580839178,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7777070580839178
286500,38.95316114157658,0.7790632228315316,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7790632228315316
287000,39.02096937895726,0.7804193875791452,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7804193875791452
287500,39.08877761633796,0.7817755523267591,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7817755523267591
288000,39.15685982639494,0.7831371965278988,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7831371965278988
288500,39.2245310774375,0.7844906215487499,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7844906215487499
289000,39.29192835580376,0.7858385671160752,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7858385671160752
289500,39.35973659318447,0.7871947318636895,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7871947318636895
290000,39.42685989887442,0.7885371979774883,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7885371979774883
290500,39.494805122593284,0.7898961024518657,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7898961024518657
291000,39.56288733265033,0.7912577466530065,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7912577466530065
291500,39.63028461101658,0.7926056922203315,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7926056922203315
292000,39.69727093036842,0.7939454186073683,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7939454186073683
292500,39.764120263382104,0.795282405267642,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.795282405267642
293000,39.83179151442465,0.796635830288493,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.796635830288493
293500,39.89891482011467,0.7979782964022933,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7979782964022933
294000,39.966038125804644,0.7993207625160929,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7993207625160929
294500,40.03370937684722,0.8006741875369444,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8006741875369444
295000,40.10151761422789,0.8020303522845578,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8020303522845578
295500,40.16987379696117,0.8033974759392234,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8033974759392234
296000,40.2374080616656,0.8047481612333119,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8047481612333119
296500,40.30466835369372,0.8060933670738745,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8060933670738745
297000,40.37192864572185,0.807438572914437,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.807438572914437
297500,40.439599896764406,0.8087919979352881,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8087919979352881
298000,40.50740813414511,0.8101481626829021,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8101481626829021
298500,40.57466842617325,0.811493368523465,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.811493368523465
299000,40.641791731863215,0.8128358346372643,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8128358346372643
299500,40.70891503755321,0.8141783007510642,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8141783007510642
299999,40.77658628859577,0.8155317257719155,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8155317257719155
0,0.00013698633814261004,2.739726762852201e-06,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,2.739726762852201e-06
500,0.06808221005687717,0.0013616442011375434,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0013616442011375434
1000,0.13589044743746906,0.002717808948749381,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.002717808948749381
1500,0.2030137531273477,0.004060275062546954,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.004060275062546954
2000,0.269452127126513,0.0053890425425302604,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0053890425425302604
2500,0.33602748746382105,0.006720549749276421,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.006720549749276421
3000,0.4019179161104158,0.008038358322208316,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.008038358322208316
3500,0.46684944039001214,0.009336988807800243,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.009336988807800243
4000,0.5308220603026103,0.010616441206052206,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.010616441206052206
4500,0.5949316665533517,0.011898633331067034,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.011898633331067034
5000,0.658767300127809,0.01317534600255618,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01317534600255618
5500,0.7226029337022666,0.014452058674045332,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.014452058674045332
6000,0.7853426765715835,0.01570685353143167,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01570685353143167
6500,0.8469865287357591,0.016939730574715182,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.016939730574715182
7000,0.9106851759720749,0.018213703519441498,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.018213703519441498
7500,0.9723290281362514,0.019446580562725028,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.019446580562725028
8000,1.0349317846674262,0.020698635693348524,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.020698635693348524
8500,1.095479746126461,0.021909594922529217,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.021909594922529217
9000,1.155205789556641,0.02310411579113282,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02310411579113282
9500,1.21547977833939,0.0243095955667878,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0243095955667878
10000,1.275753767122139,0.02551507534244278,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02551507534244278
10500,1.336301728581175,0.026726034571623498,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.026726034571623498
11000,1.3949318813062137,0.027898637626124274,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.027898637626124274
11500,1.4553428564271058,0.029106857128542118,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.029106857128542118
12000,1.5157538315479988,0.030315076630959975,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.030315076630959975
12500,1.5745209706111793,0.03149041941222359,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03149041941222359
13000,1.6354798910846426,0.03270959782169285,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03270959782169285
13500,1.6953429208529627,0.03390685841705925,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03390685841705925
14000,1.755068964283142,0.03510137928566284,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03510137928566284
14500,1.8127402126411818,0.03625480425282364,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03625480425282364
15000,1.8720552970569315,0.03744110594113863,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03744110594113863
15500,1.9317813404871096,0.03863562680974219,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03863562680974219
16000,1.9913703975791466,0.03982740795158293,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03982740795158293
16500,2.0487676732609015,0.04097535346521803,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04097535346521803
17000,2.1053430309138013,0.042106860618276024,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.042106860618276024
17500,2.163288251948126,0.04326576503896252,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04326576503896252
18000,2.219863609601024,0.04439727219202048,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04439727219202048
18500,2.2795896530312048,0.045591793060624095,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.045591793060624095
19000,2.3379458330799596,0.04675891666159919,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04675891666159919
19500,2.398767767215282,0.04797535534430564,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04797535534430564
20000,2.455617097544465,0.0491123419508893,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0491123419508893
20500,2.5149321819602197,0.050298643639204395,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.050298643639204395
21000,2.5735623346852616,0.05147124669370523,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05147124669370523
21500,2.632466460086587,0.05264932920173174,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05264932920173174
22000,2.6893157904157756,0.05378631580831551,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05378631580831551
22500,2.7461651207449633,0.05492330241489927,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05492330241489927
23000,2.802740478397865,0.056054809567957296,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.056054809567957296
23500,2.859041863374484,0.057180837267489674,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.057180837267489674
24000,2.913836398631531,0.05827672797263062,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05827672797263062
24500,2.9704117562844345,0.05940823512568869,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05940823512568869
25000,3.0284939636569073,0.060569879273138144,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.060569879273138144
25500,3.084932334971667,0.06169864669943334,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06169864669943334
26000,3.1413707062864304,0.0628274141257286,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0628274141257286
26500,3.196850173234194,0.06393700346468388,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06393700346468388
27000,3.2524666265200985,0.06504933253040197,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06504933253040197
27500,3.309178970511148,0.06618357941022296,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06618357941022296
28000,3.3630146014012046,0.0672602920280241,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0672602920280241
28500,3.4175351639819675,0.06835070327963935,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06835070327963935
29000,3.473425589944156,0.06946851179888312,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06946851179888312
29500,3.528768070553773,0.07057536141107545,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07057536141107545
30000,3.582192742429396,0.07164385484858792,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07164385484858792
30500,3.637946182053445,0.0727589236410689,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0727589236410689
31000,3.691781812943497,0.07383563625886995,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07383563625886995
31500,3.7454804574954053,0.0749096091499081,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0749096091499081
32000,3.7990421157091743,0.07598084231418349,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07598084231418349
32500,3.8527407602610824,0.07705481520522164,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07705481520522164
33000,3.9067133774892766,0.07813426754978553,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07813426754978553
33500,3.9591791449979055,0.07918358289995811,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07918358289995811
34000,4.012329844197244,0.08024659688394488,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08024659688394488
34500,4.065617529734729,0.08131235059469458,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08131235059469458
35000,4.117535351890789,0.08235070703781577,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08235070703781577
35500,4.169864133061273,0.08339728266122545,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08339728266122545
36000,4.2246586683183205,0.08449317336636641,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08449317336636641
36500,4.279179230899085,0.0855835846179817,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0855835846179817
37000,4.332740889112854,0.08665481778225707,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08665481778225707
37500,4.3852066566214765,0.08770413313242953,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08770413313242953
38000,4.439727219202246,0.08879454438404492,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08879454438404492
38500,4.492740932063448,0.08985481864126896,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08985481864126896
39000,4.545069713233931,0.09090139426467862,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09090139426467862
39500,4.598220412433271,0.09196440824866542,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09196440824866542
40000,4.651508097970754,0.09303016195941508,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09303016195941508
40500,4.703836879141227,0.09407673758282455,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09407673758282455
41000,4.757124564678704,0.09514249129357408,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09514249129357408
41500,4.8090423868347525,0.09618084773669505,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09618084773669505
42000,4.859316372933086,0.09718632745866172,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09718632745866172
42500,4.9132889901612735,0.09826577980322547,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09826577980322547
43000,4.967261607389449,0.09934523214778897,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09934523214778897
43500,5.01972737489806,0.1003945474979612,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1003945474979612
44000,5.073015060435533,0.10146030120871066,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10146030120871066
44500,5.128768500059568,0.10257537000119137,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10257537000119137
45000,5.181782212920756,0.10363564425841512,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10363564425841512
45500,5.23520688479636,0.10470413769592721,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10470413769592721
46000,5.289864433715256,0.10579728867430513,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10579728867430513
46500,5.342056228547581,0.10684112457095163,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10684112457095163
47000,5.393974050703621,0.10787948101407242,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10787948101407242
47500,5.447398722579233,0.10894797445158465,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10894797445158465
48000,5.49794668135385,0.109958933627077,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.109958933627077
48500,5.551234366891316,0.11102468733782633,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11102468733782633
49000,5.603563148061782,0.11207126296123564,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11207126296123564
49500,5.65438507951268,0.11308770159025361,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11308770159025361
50000,5.707809751388286,0.11415619502776572,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11415619502776572
50500,5.75904264185361,0.1151808528370722,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1151808528370722
51000,5.809316627951938,0.11618633255903876,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11618633255903876
51500,5.86328924518011,0.1172657849036022,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1172657849036022
52000,5.915344053674285,0.11830688107348569,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11830688107348569
52500,5.96671393047774,0.1193342786095548,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1193342786095548
53000,6.016987916576066,0.12033975833152132,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12033975833152132
53500,6.0665769709836725,0.12133153941967345,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12133153941967345
54000,6.11890575215414,0.1223781150430828,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1223781150430828
54500,6.169727683605032,0.12339455367210064,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12339455367210064
55000,6.221645505761065,0.1244329101152213,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1244329101152213
55500,6.272467437211959,0.1254493487442392,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1254493487442392
56000,6.322741423310281,0.12645482846620562,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12645482846620562
56500,6.373152395746747,0.12746304791493493,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12746304791493493
57000,6.426166108607922,0.12852332217215845,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12852332217215845
57500,6.476303108368101,0.129526062167362,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.129526062167362
58000,6.52548120376128,0.1305096240752256,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1305096240752256
58500,6.575207244507036,0.13150414489014073,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13150414489014073
59000,6.622878490180652,0.13245756980361303,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13245756980361303
59500,6.672467544588265,0.1334493508917653,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1334493508917653
60000,6.724385366744301,0.13448770733488602,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13448770733488602
60500,6.775070311857053,0.13550140623714108,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13550140623714108
61000,6.826851147674945,0.1365370229534989,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1365370229534989
61500,6.875070338701129,0.1375014067740226,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1375014067740226
62000,6.9253443247994495,0.138506886495989,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.138506886495989
62500,6.975618310897772,0.13951236621795546,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13951236621795546
63000,7.027125174039375,0.1405425034807875,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1405425034807875
63500,7.0783580645047,0.141567161290094,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.141567161290094
64000,7.128358077926738,0.14256716155853477,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14256716155853477
64500,7.179180009377636,0.14358360018755273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14358360018755273
65000,7.227125227727531,0.14454250455455062,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14454250455455062
65500,7.277125241149567,0.14554250482299133,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14554250482299133
66000,7.326714295557176,0.1465342859111435,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1465342859111435
66500,7.378632117713205,0.1475726423542641,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1475726423542641
67000,7.429728021840382,0.14859456043680763,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14859456043680763
67500,7.479591048924273,0.14959182097848545,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14959182097848545
68000,7.525618458540169,0.15051236917080338,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15051236917080338
68500,7.578221212386913,0.15156442424773825,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15156442424773825
69000,7.627673280456379,0.15255346560912758,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15255346560912758
69500,7.678084252892841,0.15356168505785683,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15356168505785683
70000,7.725618512228319,0.15451237024456638,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15451237024456638
70500,7.773152771563789,0.15546305543127578,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15546305543127578
71000,7.824248675690966,0.15648497351381932,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15648497351381932
71500,7.875481566156285,0.1575096313231257,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1575096313231257
72000,7.9228788391536185,0.15845757678307237,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15845757678307237
72500,7.970550084827229,0.15941100169654457,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15941100169654457
73000,8.019865166558557,0.16039730333117114,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16039730333117114
73500,8.068632302937303,0.16137264605874604,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16137264605874604
74000,8.117673411992346,0.16235346823984692,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16235346823984692
74500,8.16959123414837,0.16339182468296742,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16339182468296742
75000,8.218358370527138,0.16436716741054277,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16436716741054277
75500,8.268769342963603,0.16537538685927206,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16537538685927206
76000,8.31890634272378,0.16637812685447562,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16637812685447562
76500,8.365207725015965,0.1673041545003193,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1673041545003193
77000,8.415207738437996,0.16830415476875993,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16830415476875993
77500,8.46205706608275,0.169241141321655,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.169241141321655
78000,8.512742011195503,0.17025484022391005,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17025484022391005
78500,8.562194079264966,0.17124388158529932,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17124388158529932
79000,8.611098201981859,0.1722219640396372,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1722219640396372
79500,8.659865338360612,0.17319730676721223,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17319730676721223
80000,8.710824256149651,0.17421648512299304,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17421648512299304
80500,8.760687283233542,0.17521374566467085,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17521374566467085
81000,8.810139351303011,0.1762027870260602,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1762027870260602
81500,8.859180460358049,0.17718360920716097,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17718360920716097
82000,8.907262665046089,0.17814525330092176,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17814525330092176
82500,8.955755828748556,0.17911511657497112,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17911511657497112
83000,9.003975019774739,0.18007950039549478,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18007950039549478
83500,9.051783251786494,0.18103566503572988,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18103566503572988
84000,9.10000244281268,0.18200004885625362,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18200004885625362
84500,9.147262729471866,0.1829452545894373,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1829452545894373
85000,9.19589287951248,0.1839178575902496,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1839178575902496
85500,9.243975084200525,0.1848795016840105,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1848795016840105
86000,9.290413452830864,0.18580826905661726,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18580826905661726
86500,9.340550452591053,0.18681100905182105,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18681100905182105
87000,9.387125807559539,0.18774251615119078,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18774251615119078
87500,9.435481984923873,0.18870963969847745,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18870963969847745
88000,9.486166930036637,0.18972333860073273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18972333860073273
88500,9.534523107400972,0.19069046214801944,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19069046214801944
89000,9.583427230117897,0.19166854460235794,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19166854460235794
89500,9.6287697080431,0.192575394160862,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.192575394160862
90000,9.67808478977444,0.1935616957954888,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1935616957954888
90500,9.72575603544806,0.19451512070896118,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19451512070896118
91000,9.773975226474267,0.19547950452948534,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19547950452948534
91500,9.82329030820561,0.19646580616411222,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19646580616411222
92000,9.870139635850387,0.19740279271700775,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19740279271700775
92500,9.91959170391987,0.19839183407839742,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19839183407839742
93000,9.966304045226492,0.19932608090452983,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19932608090452983
93500,10.014797208928973,0.20029594417857946,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20029594417857946
94000,10.063564345307743,0.20127128690615487,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20127128690615487
94500,10.113427372391653,0.20226854744783307,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20226854744783307
95000,10.16383834482814,0.2032767668965628,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2032767668965628
95500,10.210824658811058,0.20421649317622115,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20421649317622115
96000,10.256167136736273,0.20512334273472546,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20512334273472546
96500,10.300824682970752,0.20601649365941505,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20601649365941505
97000,10.34959181934953,0.20699183638699062,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20699183638699062
97500,10.397263065023166,0.2079452613004633,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2079452613004633
98000,10.446030201401934,0.20892060402803866,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20892060402803866
98500,10.492468570032282,0.20984937140064563,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20984937140064563
99000,10.539317897677053,0.21078635795354106,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21078635795354106
99500,10.585619279969265,0.2117123855993853,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2117123855993853
100000,10.632331621275899,0.21264663242551798,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21264663242551798
100500,10.679180948920676,0.21358361897841352,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21358361897841352
101000,10.728496030652027,0.21456992061304053,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21456992061304053
101500,10.774112481253528,0.21548224962507057,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21548224962507057
102000,10.82274263129416,0.2164548526258832,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2164548526258832
102500,10.869044013586372,0.21738088027172744,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21738088027172744
103000,10.916852245598145,0.2183370449119629,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2183370449119629
103500,10.964523491271798,0.21929046982543596,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21929046982543596
104000,11.011372818916575,0.2202274563783315,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2202274563783315
104500,11.060687900647928,0.22121375801295856,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22121375801295856
105000,11.10794818730714,0.22215896374614283,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22215896374614283
105500,11.154112583261213,0.22308225166522427,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22308225166522427
106000,11.200139992877144,0.22400279985754287,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22400279985754287
106500,11.24671534784564,0.2249343069569128,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2249343069569128
107000,11.296030429576996,0.22592060859153992,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22592060859153992
107500,11.343838661588777,0.22687677323177552,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22687677323177552
108000,11.391098948247988,0.22782197896495976,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22782197896495976
108500,11.43575649448248,0.2287151298896496,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2287151298896496
109000,11.482605822127269,0.22965211644254538,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22965211644254538
109500,11.529318163433905,0.2305863632686781,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2305863632686781
110000,11.578359272488967,0.23156718544977933,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23156718544977933
110500,11.624660654781179,0.23249321309562357,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23249321309562357
111000,11.668359296648692,0.23336718593297384,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23336718593297384
111500,11.714797665279052,0.23429595330558103,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23429595330558103
112000,11.758770279822844,0.2351754055964569,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2351754055964569
112500,11.802742894366634,0.2360548578873327,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2360548578873327
113000,11.849592222011395,0.23699184444022792,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23699184444022792
113500,11.89890730374275,0.23797814607485498,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23797814607485498
114000,11.944934713358684,0.2388986942671737,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2388986942671737
114500,11.993564863399328,0.23987129726798656,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23987129726798656
115000,12.040551177382255,0.2408110235476451,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2408110235476451
115500,12.08657858699817,0.2417315717399634,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2417315717399634
116000,12.13219503759968,0.24264390075199357,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24264390075199357
116500,12.179455324258896,0.24358910648517793,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24358910648517793
117000,12.225619720212975,0.2445123944042595,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2445123944042595
117500,12.27219507518147,0.2454439015036294,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2454439015036294
118000,12.317674539444827,0.24635349078889654,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24635349078889654
118500,12.364112908075198,0.24728225816150395,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24728225816150395
119000,12.409592372338555,0.24819184744677109,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24819184744677109
119500,12.456167727307054,0.2491233545461411,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2491233545461411
120000,12.502880068613692,0.25005760137227384,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25005760137227384
120500,12.550277341611052,0.25100554683222104,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25100554683222104
121000,12.59781160094654,0.2519562320189308,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2519562320189308
121500,12.644386955915051,0.25288773911830104,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25288773911830104
122000,12.689318474825845,0.2537863694965169,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2537863694965169
122500,12.734249993736633,0.25468499987473264,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25468499987473264
123000,12.781373294057689,0.25562746588115376,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25562746588115376
123500,12.82808563536434,0.2565617127072868,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2565617127072868
124000,12.873428113289563,0.2574685622657913,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2574685622657913
124500,12.917537714171507,0.25835075428343013,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25835075428343013
125000,12.963702110125581,0.2592740422025116,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2592740422025116
125500,13.010962396784793,0.26021924793569584,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26021924793569584
126000,13.0584966561203,0.261169933122406,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.261169933122406
126500,13.101647352635228,0.2620329470527045,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2620329470527045
127000,13.147537775913019,0.26295075551826036,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26295075551826036
127500,13.192195322147525,0.26384390644295047,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26384390644295047
128000,13.237400813734594,0.26474801627469186,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26474801627469186
128500,13.284250141379374,0.2656850028275875,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2656850028275875
129000,13.328633714937588,0.26657267429875176,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26657267429875176
129500,13.37452413821538,0.2674904827643076,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2674904827643076
130000,13.419455657126166,0.26838911314252334,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26838911314252334
130500,13.463291285331804,0.2692658257066361,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2692658257066361
131000,13.509455681285894,0.2701891136257179,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2701891136257179
131500,13.555620077239968,0.2711124015447994,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2711124015447994
132000,13.602195432208463,0.2720439086441693,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2720439086441693
132500,13.64822284182439,0.2729644568364878,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2729644568364878
133000,13.695072169469183,0.27390144338938366,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27390144338938366
133500,13.741510538099536,0.2748302107619907,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2748302107619907
134000,13.789455756449469,0.27578911512898935,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27578911512898935
134500,13.83274343930255,0.276654868786051,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.276654868786051
135000,13.8794557806092,0.277589115612184,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.277589115612184
135500,13.923839354167423,0.27847678708334844,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27847678708334844
136000,13.969181832092643,0.27938363664185284,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27938363664185284
136500,14.016305132413713,0.28032610264827423,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28032610264827423
137000,14.063976378087357,0.2812795275617471,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2812795275617471
137500,14.10904488333629,0.2821808976667258,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2821808976667258
138000,14.152606538865653,0.28305213077731306,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28305213077731306
138500,14.199181893834169,0.28398363787668335,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28398363787668335
139000,14.24425039908311,0.2848850079816622,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2848850079816622
139500,14.286853150245475,0.28573706300490953,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28573706300490953
140000,14.334661382257263,0.28669322764514527,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28669322764514527
140500,14.378633996801048,0.287572679936021,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.287572679936021
141000,14.422880584021124,0.2884576116804225,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2884576116804225
141500,14.466716212226775,0.2893343242445355,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2893343242445355
142000,14.51205869015199,0.2902411738030398,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2902411738030398
142500,14.557538154415349,0.291150763088307,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.291150763088307
143000,14.602469673326139,0.29204939346652276,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29204939346652276
143500,14.650277905337926,0.29300555810675855,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29300555810675855
144000,14.695894355939442,0.29391788711878886,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29391788711878886
144500,14.741236833864658,0.29482473667729314,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29482473667729314
145000,14.787538216156882,0.2957507643231376,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2957507643231376
145500,14.83425055746352,0.2966850111492704,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2966850111492704
146000,14.87918207637432,0.2975836415274864,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2975836415274864
146500,14.92520948599024,0.2985041897198048,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2985041897198048
147000,14.970141004901029,0.29940282009802055,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29940282009802055
147500,15.015209510149955,0.3003041902029991,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3003041902029991
148000,15.059593083708174,0.3011918616741635,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3011918616741635
148500,15.104524602618966,0.3020904920523793,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3020904920523793
149000,15.146579408428764,0.3029315881685753,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3029315881685753
149500,15.191647913677706,0.3038329582735541,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3038329582735541
150000,15.234524637516339,0.3046904927503268,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3046904927503268
150500,15.280415060794132,0.3056083012158826,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3056083012158826
151000,15.32411370266164,0.3064822740532328,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3064822740532328
151500,15.369867139601283,0.30739734279202563,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30739734279202563
152000,15.415209617526498,0.30830419235052997,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30830419235052997
152500,15.461237027142435,0.3092247405428487,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3092247405428487
153000,15.507401423096509,0.3101480284619302,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3101480284619302
153500,15.551921982992873,0.31103843965985745,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31103843965985745
154000,15.597538433594378,0.3119507686718876,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3119507686718876
154500,15.642606938843322,0.31285213877686646,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31285213877686646
155000,15.687538457754103,0.31375076915508204,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31375076915508204
155500,15.732743949341188,0.31465487898682376,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31465487898682376
156000,15.778908345295259,0.3155781669059052,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3155781669059052
156500,15.82329191885348,0.3164658383770696,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3164658383770696
157000,15.867812478749846,0.3173562495749969,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3173562495749969
157500,15.913428929351353,0.31826857858702706,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31826857858702706
158000,15.956716612204438,0.31913433224408877,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31913433224408877
158500,16.00164813111523,0.3200329626223046,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3200329626223046
159000,16.04383992326318,0.3208767984652636,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3208767984652636
159500,16.089593360202837,0.3217918672040567,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3217918672040567
160000,16.135072824466214,0.32270145648932425,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32270145648932425
160500,16.17877146633372,0.32357542932667444,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32357542932667444
161000,16.222881067215667,0.32445762134431333,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32445762134431333
161500,16.26466190034919,0.3252932380069838,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3252932380069838
162000,16.3093194465837,0.326186388931674,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.326186388931674
162500,16.353976992818218,0.32707953985636434,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32707953985636434
163000,16.397949607362012,0.3279589921472402,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3279589921472402
163500,16.441922221905806,0.3288384444381161,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3288384444381161
164000,16.48562086377334,0.32971241727546685,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32971241727546685
164500,16.52931950564085,0.330586390112817,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.330586390112817
165000,16.57260718849394,0.3314521437698788,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3314521437698788
165500,16.61726473472844,0.3323452946945688,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3323452946945688
166000,16.661237349272255,0.33322474698544513,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33322474698544513
166500,16.704799004801615,0.3340959800960323,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3340959800960323
167000,16.750278469064984,0.33500556938129966,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33500556938129966
167500,16.79644286501907,0.3359288573003814,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3359288573003814
168000,16.84247027463501,0.33684940549270015,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33684940549270015
168500,16.887675766222095,0.3377535153244419,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3377535153244419
169000,16.92904564034118,0.33858091280682356,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33858091280682356
169500,16.97219633685613,0.3394439267371226,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3394439267371226
170000,17.015621006047358,0.34031242012094715,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34031242012094715
170500,17.060826497634423,0.3412165299526885,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3412165299526885
171000,17.105758016545224,0.3421151603309045,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3421151603309045
171500,17.150004603765314,0.3430000920753063,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3430000920753063
172000,17.191100505208116,0.3438220101041623,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3438220101041623
172500,17.23247037932722,0.34464940758654444,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34464940758654444
173000,17.277538884576146,0.3455507776915229,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3455507776915229
173500,17.323155335177663,0.3464631067035533,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3464631067035533
174000,17.36671699070703,0.3473343398141406,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3473343398141406
174500,17.409593714545682,0.34819187429091364,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34819187429091364
175000,17.455347151485334,0.3491069430297067,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3491069430297067
175500,17.49822387532399,0.3499644775064798,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3499644775064798
176000,17.541100599162647,0.3508220119832529,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3508220119832529
176500,17.585347186382727,0.35170694372765454,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35170694372765454
177000,17.630004732617223,0.3526000946523445,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3526000946523445
177500,17.67288145645589,0.3534576291291178,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3534576291291178
178000,17.717265030014122,0.35434530060028246,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35434530060028246
178500,17.76055271286721,0.35521105425734417,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35521105425734417
179000,17.802607518677025,0.3560521503735405,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3560521503735405
179500,17.842333556738392,0.35684667113476787,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35684667113476787
180000,17.887128089311034,0.35774256178622066,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35774256178622066
180500,17.929182895120842,0.35858365790241686,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35858365790241686
181000,17.971374687268785,0.3594274937453757,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3594274937453757
181500,18.016443192517727,0.36032886385035456,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36032886385035456
182000,18.06041580706152,0.3612083161412304,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3612083161412304
182500,18.10247061287132,0.3620494122574264,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3620494122574264
183000,18.144251446004834,0.36288502892009666,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36288502892009666
183500,18.188772005901196,0.36377544011802393,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36377544011802393
184000,18.22973092100583,0.36459461842011665,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36459461842011665
184500,18.274525453578494,0.3654905090715699,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3654905090715699
185000,18.31740217741715,0.366348043548343,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.366348043548343
185500,18.361785750975383,0.36723571501950764,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36723571501950764
186000,18.40521042016661,0.36810420840333224,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36810420840333224
186500,18.44726522597641,0.36894530451952817,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36894530451952817
187000,18.490826881505786,0.36981653763011574,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36981653763011574
187500,18.536991277459865,0.3707398255491973,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3707398255491973
188000,18.582196769046956,0.3716439353809391,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3716439353809391
188500,18.6272652742959,0.372545305485918,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.372545305485918
189000,18.67205980686856,0.3734411961373712,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3734411961373712
189500,18.714525571692786,0.3742905114338557,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3742905114338557
190000,18.757128322855156,0.3751425664571031,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3751425664571031
190500,18.800416005708225,0.3760083201141645,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3760083201141645
191000,18.84301875687061,0.3768603751374122,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3768603751374122
191500,18.88685438507625,0.37773708770152503,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37773708770152503
192000,18.929457136238636,0.37858914272477273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37858914272477273
192500,18.971100983034017,0.37942201966068034,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37942201966068034
193000,19.015895515606672,0.38031791031213347,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38031791031213347
193500,19.057539362402025,0.3811507872480405,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3811507872480405
194000,19.10233389497468,0.3820466778994936,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3820466778994936
194500,19.146169523180347,0.38292339046360696,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38292339046360696
195000,19.19055309673857,0.3838110619347714,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3838110619347714
195500,19.232607902548366,0.3846521580509673,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3846521580509673
196000,19.27493668103447,0.3854987336206894,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3854987336206894
196500,19.31918326825455,0.38638366536509106,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38638366536509106
197000,19.361375060402498,0.38722750120804994,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38722750120804994
197500,19.40616959297515,0.388123391859503,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.388123391859503
198000,19.447128508079807,0.3889425701615961,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3889425701615961
198500,19.48890934121332,0.38977818682426635,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38977818682426635
199000,19.533703873785967,0.39067407747571936,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39067407747571936
199500,19.57863539269676,0.3915727078539352,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3915727078539352
200000,19.621375130197276,0.3924275026039455,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3924275026039455
200500,19.664388840374077,0.39328777680748156,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39328777680748156
201000,19.709046386608602,0.39418092773217206,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39418092773217206
201500,19.75069023340397,0.3950138046680794,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3950138046680794
202000,19.793566957242636,0.39587133914485273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39587133914485273
202500,19.839868339534863,0.39679736679069727,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39679736679069727
203000,19.88342999506421,0.39766859990128417,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39766859990128417
203500,19.9276765822843,0.39855353164568597,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39855353164568597
204000,19.973293032885813,0.3994658606577163,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3994658606577163
204500,20.014388934328608,0.40028777868657217,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40028777868657217
205000,20.0567177128147,0.40113435425629396,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40113435425629396
205500,20.098361559610076,0.4019672311922015,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4019672311922015
206000,20.14069033809616,0.4028138067619232,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4028138067619232
206500,20.187402679402805,0.4037480535880561,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4037480535880561
207000,20.228772553521896,0.4045754510704379,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4045754510704379
207500,20.272060236374966,0.40544120472749934,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40544120472749934
208000,20.31630682359505,0.40632613647190097,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40632613647190097
208500,20.35973149278628,0.40719462985572563,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40719462985572563
209000,20.402608216624945,0.4080521643324989,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4080521643324989
209500,20.446991790183155,0.4089398358036631,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4089398358036631
210000,20.49027947303624,0.40980558946072476,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40980558946072476
210500,20.535074005608887,0.4107014801121778,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4107014801121778
211000,20.582060319591825,0.4116412063918365,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4116412063918365
211500,20.623567180049076,0.41247134360098153,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41247134360098153
212000,20.666032944873322,0.41332065889746644,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41332065889746644
212500,20.709183641388254,0.4141836728277651,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4141836728277651
213000,20.75178639255063,0.4150357278510126,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4150357278510126
213500,20.797539829490276,0.4159507965898055,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4159507965898055
214000,20.839183676285653,0.41678367352571305,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41678367352571305
214500,20.881923413786172,0.41763846827572343,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41763846827572343
215000,20.92164945184755,0.418432989036951,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.418432989036951
215500,20.965622066391337,0.41931244132782675,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41931244132782675
216000,21.008909749244438,0.4201781949848888,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4201781949848888
216500,21.050005650687257,0.4210001130137451,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4210001130137451
217000,21.093019360864044,0.42186038721728086,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42186038721728086
217500,21.135211153011994,0.42270422306023986,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42270422306023986
218000,21.17671801346923,0.4235343602693846,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4235343602693846
218500,21.21795090125018,0.4243590180250036,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4243590180250036
219000,21.26233447480841,0.4252466894961682,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4252466894961682
219500,21.30617010301406,0.4261234020602812,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4261234020602812
220000,21.349320799529032,0.4269864159905806,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4269864159905806
220500,21.390553687309982,0.42781107374619964,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42781107374619964
221000,21.433293424810493,0.42866586849620986,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42866586849620986
221500,21.477266039354305,0.42954532078708607,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42954532078708607
222000,21.517403036430114,0.43034806072860227,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43034806072860227
222500,21.55890989688733,0.4311781979377466,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4311781979377466
223000,21.601101689035268,0.43202203378070536,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43202203378070536
223500,21.645485262593475,0.4329097052518695,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4329097052518695
224000,21.688361986432135,0.4337672397286427,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4337672397286427
224500,21.73000583322752,0.4346001166645504,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4346001166645504
225000,21.773293516080617,0.4354658703216123,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4354658703216123
225500,21.815759280904825,0.4363151856180965,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4363151856180965
226000,21.86164970418262,0.4372329940836524,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4372329940836524
226500,21.904389441683147,0.43808778883366295,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43808778883366295
227000,21.947677124536238,0.43895354249072477,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43895354249072477
227500,21.99069083471306,0.43981381669426123,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43981381669426123
228000,22.031101804465166,0.44062203608930334,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44062203608930334
228500,22.07137578787911,0.4414275157575822,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4414275157575822
229000,22.114937443408483,0.44229874886816967,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44229874886816967
229500,22.157403208232708,0.44314806416465413,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44314806416465413
230000,22.198499109675506,0.44396998219351014,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44396998219351014
230500,22.239458024780195,0.4447891604956039,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4447891604956039
231000,22.280142967208565,0.4456028593441713,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4456028593441713
231500,22.32178681400394,0.44643573628007877,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44643573628007877
232000,22.365896414885864,0.44731792829771727,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44731792829771727
232500,22.40767724801938,0.44815354496038756,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44815354496038756
233000,22.450279999181763,0.44900559998363526,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44900559998363526
233500,22.494800559078133,0.44989601118156264,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44989601118156264
234000,22.5357594741828,0.450715189483656,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.450715189483656
234500,22.577677293654464,0.45155354587308927,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45155354587308927
235000,22.62178689453642,0.4524357378907284,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4524357378907284
235500,22.66288279597923,0.45325765591958456,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45325765591958456
236000,22.70507458812715,0.454101491762543,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.454101491762543
236500,22.745896516893676,0.45491793033787353,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45491793033787353
237000,22.78808830904162,0.45576176618083236,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45576176618083236
237500,22.830965032880272,0.4566193006576054,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4566193006576054
238000,22.872334906999374,0.45744669813998745,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45744669813998745
238500,22.913841767456613,0.45827683534913227,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45827683534913227
239000,22.95699246397157,0.4591398492794314,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4591398492794314
239500,22.99932124245766,0.4599864248491532,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4599864248491532
240000,23.044389747706592,0.46088779495413185,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46088779495413185
240500,23.08726647154524,0.46174532943090485,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46174532943090485
241000,23.1289103183406,0.462578206366812,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.462578206366812
241500,23.171650055841113,0.46343300111682223,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46343300111682223
242000,23.210691162211788,0.46421382324423577,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46421382324423577
242500,23.25452679041743,0.4650905358083486,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4650905358083486
243000,23.297951459608647,0.46595902919217297,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46595902919217297
243500,23.342061060490593,0.46684122120981186,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46684122120981186
244000,23.385622716019967,0.4677124543203993,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4677124543203993
244500,23.425485740419486,0.4685097148083897,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4685097148083897
245000,23.467677532567432,0.46935355065134865,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46935355065134865
245500,23.507403570628792,0.47014807141257586,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47014807141257586
246000,23.549047417424184,0.4709809483484837,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4709809483484837
246500,23.589047428161866,0.4717809485632373,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4717809485632373
247000,23.628910452561367,0.4725782090512273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4725782090512273
247500,23.670280326680462,0.47340560653360925,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47340560653360925
248000,23.712061159813977,0.47424122319627954,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47424122319627954
248500,23.753705006609344,0.47507410013218687,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47507410013218687
249000,23.795485839742874,0.4759097167948575,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4759097167948575
249500,23.836170782171244,0.4767234156434249,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4767234156434249
250000,23.880828328405755,0.47761656656811513,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47761656656811513
250500,23.92425299759699,0.4784850599519398,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4784850599519398
251000,23.96589684439234,0.4793179368878468,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4793179368878468
251500,24.006307814144446,0.4801261562828889,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4801261562828889
252000,24.04932152432125,0.48098643048642503,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48098643048642503
252500,24.093568111541362,0.48187136223082727,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48187136223082727
253000,24.136444835379997,0.48272889670759994,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48272889670759994
253500,24.175622928088806,0.4835124585617761,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4835124585617761
254000,24.21781472023679,0.4843562944047358,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4843562944047358
254500,24.25877363534145,0.485175472706829,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.485175472706829
255000,24.300965427489388,0.48601930854978775,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48601930854978775
255500,24.34151338357963,0.4868302676715926,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4868302676715926
256000,24.385212025447135,0.4877042405089427,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4877042405089427
256500,24.423157241112662,0.4884631448222532,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4884631448222532
257000,24.46712985565644,0.48934259711312883,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48934259711312883
257500,24.50959562048068,0.49019191240961363,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49019191240961363
258000,24.55014357657089,0.4910028715314178,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4910028715314178
258500,24.594938109143538,0.49189876218287076,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49189876218287076
259000,24.637677846644067,0.49275355693288136,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49275355693288136
259500,24.68014361146833,0.4936028722293666,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4936028722293666
260000,24.721787458263716,0.49443574916527433,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49443574916527433
260500,24.763020346044684,0.4952604069208937,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4952604069208937
261000,24.803157343120475,0.4960631468624095,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4960631468624095
261500,24.841650504138567,0.49683301008277136,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49683301008277136
262000,24.88178750121437,0.4976357500242874,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4976357500242874
262500,24.924527238714898,0.49849054477429794,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49849054477429794
263000,24.96589711283399,0.4993179422566798,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4993179422566798
263500,25.0079519186438,0.500159038372876,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.500159038372876
264000,25.047951929381465,0.5009590385876294,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5009590385876294
264500,25.09233550293974,0.5018467100587948,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5018467100587948
265000,25.132335513677425,0.5026467102735485,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5026467102735485
265500,25.1730204561058,0.503460409122116,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.503460409122116
266000,25.212198548814623,0.5042439709762925,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5042439709762925
266500,25.25370540927185,0.505074108185437,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.505074108185437
267000,25.295349256067222,0.5059069851213445,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5059069851213445
267500,25.335349266804887,0.5067069853360977,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5067069853360977
268000,25.3780890043054,0.5075617800861081,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5075617800861081
268500,25.4197328511008,0.508394657022016,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.508394657022016
269000,25.457678066766313,0.5091535613353263,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5091535613353263
269500,25.497267118489546,0.5099453423697909,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5099453423697909
270000,25.538363019932362,0.5107672603986473,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5107672603986473
270500,25.579047962360736,0.5115809592472147,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5115809592472147
271000,25.61986989112724,0.5123973978225448,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5123973978225448
271500,25.660143874541205,0.5132028774908242,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5132028774908242
272000,25.69973292626447,0.5139946585252894,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5139946585252894
272500,25.740554855030993,0.5148110971006199,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5148110971006199
273000,25.783705551545967,0.5156741110309193,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5156741110309193
273500,25.825623371017656,0.5165124674203532,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5165124674203532
274000,25.867130231474903,0.5173426046294981,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5173426046294981
274500,25.90808914657954,0.5181617829315909,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5181617829315909
275000,25.95028093872749,0.5190056187745499,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5190056187745499
275500,25.993294648904296,0.5198658929780859,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5198658929780859
276000,26.033294659641964,0.5206658931928393,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5206658931928393
276500,26.072746725027038,0.5214549345005408,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5214549345005408
277000,26.115486462527585,0.5223097292505517,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5223097292505517
277500,26.1565823639704,0.523131647279408,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.523131647279408
278000,26.196719361046213,0.5239343872209242,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5239343872209242
278500,26.236993344460156,0.5247398668892032,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5247398668892032
279000,26.275897464492683,0.5255179492898536,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5255179492898536
279500,26.31562350255405,0.5263124700510811,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5263124700510811
280000,26.355760499629866,0.5271152099925973,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5271152099925973
280500,26.397267360087106,0.5279453472017421,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5279453472017421
281000,26.43836326152991,0.5287672652305982,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5287672652305982
281500,26.478089299591296,0.5295617859918259,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5295617859918259
282000,26.518774242019653,0.5303754848403931,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5303754848403931
282500,26.562472883887153,0.5312494576777431,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5312494576777431
283000,26.605075635049527,0.5321015127009905,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5321015127009905
283500,26.64795235888821,0.5329590471777642,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5329590471777642
284000,26.69000716469802,0.5338001432939604,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5338001432939604
284500,26.731514025155267,0.5346302805031053,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5346302805031053
285000,26.772609926598058,0.5354521985319611,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5354521985319611
285500,26.812609937335754,0.536252198746715,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.536252198746715
286000,26.853294879764142,0.5370658975952829,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5370658975952829
286500,26.894390781206955,0.5378878156241391,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5378878156241391
287000,26.935760655326042,0.5387152131065208,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5387152131065208
287500,26.977267515783293,0.5395453503156659,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5395453503156659
288000,27.01671958116836,0.5403343916233672,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5403343916233672
288500,27.05973329134517,0.5411946658269035,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5411946658269035
289000,27.102473028845697,0.5420494605769139,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5420494605769139
289500,27.145897698036933,0.5429179539607386,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5429179539607386
290000,27.187130585817886,0.5437426117163577,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5437426117163577
290500,27.2279525145844,0.5445590502916879,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5445590502916879
291000,27.26904841602722,0.5453809683205444,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5453809683205444
291500,27.310829249160754,0.5462165849832151,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5462165849832151
292000,27.351651177927266,0.5470330235585453,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5470330235585453
292500,27.391377215988665,0.5478275443197733,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5478275443197733
293000,27.433158049122206,0.5486631609824442,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5486631609824442
293500,27.476034772960908,0.5495206954592181,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5495206954592181
294000,27.51617177003669,0.5503234354007338,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5503234354007338
294500,27.55644575345064,0.5511289150690127,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5511289150690127
295000,27.599185490951168,0.5519837098190233,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5519837098190233
295500,27.640007419717705,0.5528001483943541,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5528001483943541
296000,27.683295102570796,0.5536659020514159,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5536659020514159
296500,27.723706072322862,0.5544741214464572,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5544741214464572
297000,27.764117042074954,0.5552823408414991,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5552823408414991
297500,27.805760888870342,0.5561152177774068,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5561152177774068
298000,27.84740473566572,0.5569480947133144,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5569480947133144
298500,27.8909663911951,0.557819327823902,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.557819327823902
299000,27.932062292637905,0.5586412458527581,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5586412458527581
299500,27.972199289713725,0.5594439857942745,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5594439857942745
299999,28.014117109185374,0.5602823421837075,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5602823421837075
0,0.0002401319115144318,4.802638230288635e-06,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,4.802638230288635e-06
500,0.11217863666918833,0.0022435727333837666,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0022435727333837666
1000,0.22293340010268806,0.0044586680020537615,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0044586680020537615
1500,0.3348836959088049,0.006697673918176098,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.006697673918176098
2000,0.44830233137838293,0.00896604662756766,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.00896604662756766
2500,0.5589664750846601,0.011179329501693203,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.011179329501693203
3000,0.6689705175267363,0.013379410350534726,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.013379410350534726
3500,0.781117064512496,0.01562234129024992,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01562234129024992
4000,0.8926237488362507,0.017852474976725013,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.017852474976725013
4500,1.0034659438563442,0.020069318877126884,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.020069318877126884
5000,1.1135379721514869,0.02227075944302974,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02227075944302974
5500,1.2219114121440204,0.02443822824288041,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02443822824288041
6000,1.3322337563413977,0.026644675126827954,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.026644675126827954
6500,1.4421542411755202,0.028843084823510404,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.028843084823510404
7000,1.5511218586740398,0.031022437173480796,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.031022437173480796
7500,1.6614334751082944,0.03322866950216589,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03322866950216589
8000,1.7694402383324597,0.03538880476664919,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03538880476664919
8500,1.8784577118335417,0.037569154236670836,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.037569154236670836
9000,1.9876435161907848,0.0397528703238157,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0397528703238157
9500,2.099063606284366,0.04198127212568732,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04198127212568732
10000,2.2089641269622153,0.04417928253924431,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04417928253924431
10500,2.318904972230746,0.04637809944461492,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04637809944461492
11000,2.4262362993163786,0.04852472598632757,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04852472598632757
11500,2.5345000195878944,0.05069000039175789,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05069000039175789
12000,2.642188109076531,0.05284376218153062,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05284376218153062
12500,2.7508990688489576,0.05501798137697915,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05501798137697915
13000,2.858722317024182,0.05717444634048364,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05717444634048364
13500,2.966625064748318,0.05933250129496636,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05933250129496636
14000,3.0729104943829126,0.06145820988765825,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06145820988765825
14500,3.1797823781843744,0.06359564756368749,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06359564756368749
15000,3.2860325782541695,0.06572065156508339,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06572065156508339
15500,3.393744192337248,0.06787488384674495,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06787488384674495
16000,3.5005431410871406,0.0700108628217428,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0700108628217428
16500,3.609229055773447,0.07218458111546894,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07218458111546894
17000,3.714566351235473,0.07429132702470946,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07429132702470946
17500,3.822087297336564,0.07644174594673128,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07644174594673128
18000,3.9293482669815303,0.07858696533963061,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07858696533963061
18500,4.033992572648099,0.08067985145296198,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08067985145296198
19000,4.140791818822694,0.08281583637645389,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08281583637645389
19500,4.248221178922777,0.08496442357845554,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08496442357845554
20000,4.3527239972568355,0.08705447994513671,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08705447994513671
20500,4.459729154810614,0.08919458309621228,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08919458309621228
21000,4.565338170104183,0.09130676340208366,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09130676340208366
21500,4.672196875486251,0.09344393750972502,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09344393750972502
22000,4.778980642485503,0.09557961284971006,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09557961284971006
22500,4.883360001913839,0.09766720003827677,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09766720003827677
23000,4.990041895224546,0.09980083790449092,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09980083790449092
23500,5.095116649625232,0.10190233299250463,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10190233299250463
24000,5.201813668857273,0.10403627337714547,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10403627337714547
24500,5.306059625278148,0.10612119250556296,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10612119250556296
25000,5.411448487966455,0.1082289697593291,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1082289697593291
25500,5.5183892453809085,0.11036778490761817,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11036778490761817
26000,5.622208114897246,0.11244416229794492,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11244416229794492
26500,5.726228906680444,0.11452457813360889,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11452457813360889
27000,5.829594699825482,0.11659189399650964,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11659189399650964
27500,5.93290352289095,0.118658070457819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.118658070457819
28000,6.038527670551789,0.12077055341103579,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12077055341103579
28500,6.141577227236313,0.12283154454472626,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12283154454472626
29000,6.24478745965542,0.1248957491931084,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1248957491931084
29500,6.348916994412613,0.12697833988825225,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12697833988825225
30000,6.451598045481218,0.12903196090962435,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12903196090962435
30500,6.555098516671358,0.13110197033342716,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13110197033342716
31000,6.659986368512466,0.13319972737024932,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13319972737024932
31500,6.761384946573736,0.13522769893147474,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13522769893147474
32000,6.861637429584221,0.1372327485916844,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1372327485916844
32500,6.964559718300075,0.1392911943660015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1392911943660015
33000,7.069934195106231,0.14139868390212462,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14139868390212462
33500,7.173599746421526,0.14347199492843052,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14347199492843052
34000,7.278301699884571,0.1455660339976914,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1455660339976914
34500,7.382457854745406,0.1476491570949081,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1476491570949081
35000,7.487705294957017,0.14975410589914034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14975410589914034
35500,7.590422719161017,0.15180845438322035,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15180845438322035
36000,7.69174622757712,0.1538349245515424,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1538349245515424
36500,7.793225202896663,0.15586450405793326,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15586450405793326
37000,7.89446105838305,0.157889221167661,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.157889221167661
37500,7.9953456708255715,0.15990691341651142,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15990691341651142
38000,8.095619676853675,0.16191239353707348,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16191239353707348
38500,8.195818822446356,0.16391637644892712,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16391637644892712
39000,8.300568827908023,0.16601137655816045,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16601137655816045
39500,8.401963212188805,0.1680392642437761,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1680392642437761
40000,8.503805815324451,0.17007611630648903,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17007611630648903
40500,8.604594408397666,0.17209188816795332,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17209188816795332
41000,8.708014458307053,0.17416028916614107,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17416028916614107
41500,8.808778092319818,0.17617556184639635,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17617556184639635
42000,8.913051352056192,0.17826102704112384,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17826102704112384
42500,9.014871110995395,0.1802974222199079,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1802974222199079
43000,9.114746034318221,0.18229492068636444,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18229492068636444
43500,9.214971815074959,0.18429943630149917,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18429943630149917
44000,9.31590323284109,0.18631806465682177,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18631806465682177
44500,9.418633034434034,0.1883726606886807,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1883726606886807
45000,9.51773235482093,0.1903546470964186,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1903546470964186
45500,9.620051521724102,0.19240103043448203,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19240103043448203
46000,9.717891553512544,0.19435783107025087,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19435783107025087
46500,9.818183851471758,0.19636367702943516,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19636367702943516
47000,9.918628227905817,0.19837256455811633,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19837256455811633
47500,10.018435857609846,0.20036871715219692,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20036871715219692
48000,10.118513361376756,0.20237026722753512,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20237026722753512
48500,10.217005928187385,0.2043401185637477,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2043401185637477
49000,10.316396420010221,0.20632792840020442,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20632792840020442
49500,10.413449560136653,0.20826899120273307,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20826899120273307
50000,10.511604594048592,0.21023209188097183,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21023209188097183
50500,10.61044591348602,0.21220891826972038,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21220891826972038
51000,10.707674002172727,0.21415348004345452,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21415348004345452
51500,10.805814784207929,0.21611629568415858,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21611629568415858
52000,10.905227287040756,0.21810454574081511,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21810454574081511
52500,11.002801956617116,0.2200560391323423,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2200560391323423
53000,11.100686509794478,0.22201373019588957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22201373019588957
53500,11.199926322984764,0.22399852645969529,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22399852645969529
54000,11.298684116656114,0.2259736823331223,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2259736823331223
54500,11.397218138438129,0.2279443627687626,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2279443627687626
55000,11.49646914445552,0.2299293828891104,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2299293828891104
55500,11.594979333011533,0.23189958666023067,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23189958666023067
56000,11.692227008195944,0.2338445401639189,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2338445401639189
56500,11.788288451687496,0.2357657690337499,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2357657690337499
57000,11.883789442183973,0.23767578884367946,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23767578884367946
57500,11.980987918586226,0.23961975837172453,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23961975837172453
58000,12.075788678789541,0.24151577357579082,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24151577357579082
58500,12.175271326730435,0.24350542653460872,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24350542653460872
59000,12.270982321262224,0.24541964642524447,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24541964642524447
59500,12.367412398897413,0.24734824797794824,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24734824797794824
60000,12.466396790419441,0.24932793580838883,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24932793580838883
60500,12.562689749806722,0.2512537949961344,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2512537949961344
61000,12.66076365009894,0.25321527300197877,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25321527300197877
61500,12.754514490354843,0.25509028980709686,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25509028980709686
62000,12.849435977033728,0.2569887195406746,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2569887195406746
62500,12.946760226428774,0.2589352045285755,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2589352045285755
63000,13.04537909859747,0.2609075819719494,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2609075819719494
63500,13.139000221884203,0.26278000443768407,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26278000443768407
64000,13.233867996406028,0.2646773599281206,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2646773599281206
64500,13.329344647303865,0.2665868929460773,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2665868929460773
65000,13.426256838039508,0.26852513676079015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26852513676079015
65500,13.52290889298137,0.2704581778596274,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2704581778596274
66000,13.622066487719119,0.2724413297543824,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2724413297543824
66500,13.719056745734905,0.2743811349146981,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2743811349146981
67000,13.814530383938482,0.2762906076787697,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2762906076787697
67500,13.91040183023101,0.2782080366046202,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2782080366046202
68000,14.005239949127532,0.28010479898255064,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28010479898255064
68500,14.102102838751005,0.2820420567750201,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2820420567750201
69000,14.199410328783827,0.2839882065756765,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2839882065756765
69500,14.295445211915288,0.2859089042383058,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2859089042383058
70000,14.388850814435232,0.2877770162887046,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2877770162887046
70500,14.482924174817152,0.28965848349634304,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28965848349634304
71000,14.575292055167814,0.2915058411033563,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2915058411033563
71500,14.669363409754597,0.2933872681950919,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2933872681950919
72000,14.762231416777809,0.29524462833555615,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29524462833555615
72500,14.856532826095293,0.29713065652190584,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29713065652190584
73000,14.951620632343605,0.2990324126468721,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2990324126468721
73500,15.045960568794793,0.3009192113758959,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3009192113758959
74000,15.14165415111495,0.302833083022299,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.302833083022299
74500,15.237519952117612,0.30475039904235224,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30475039904235224
75000,15.333093503934094,0.3066618700786819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3066618700786819
75500,15.428474532435818,0.30856949064871636,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30856949064871636
76000,15.522496187768395,0.3104499237553679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3104499237553679
76500,15.618149328849288,0.31236298657698575,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31236298657698575
77000,15.711895170380231,0.3142379034076046,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3142379034076046
77500,15.804332675069258,0.31608665350138515,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31608665350138515
78000,15.896467312167644,0.3179293462433529,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3179293462433529
78500,15.988954360550718,0.31977908721101433,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31977908721101433
79000,16.0817118871174,0.321634237742348,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.321634237742348
79500,16.176315303761914,0.3235263060752383,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3235263060752383
80000,16.268168119019634,0.3253633623803927,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3253633623803927
80500,16.359447775690057,0.32718895551380117,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32718895551380117
81000,16.45135755551381,0.3290271511102762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3290271511102762
81500,16.54383674688548,0.3308767349377096,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3308767349377096
82000,16.63946536104393,0.33278930722087857,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33278930722087857
82500,16.730117515482164,0.33460235030964325,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33460235030964325
83000,16.822627786226448,0.336452555724529,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.336452555724529
83500,16.916271265426772,0.33832542530853543,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33832542530853543
84000,17.00874251670812,0.34017485033416245,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34017485033416245
84500,17.1004771703718,0.342009543407436,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.342009543407436
85000,17.191541237044902,0.34383082474089804,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34383082474089804
85500,17.28189950644815,0.34563799012896296,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34563799012896296
86000,17.374264277798396,0.3474852855559679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3474852855559679
86500,17.46552640480456,0.3493105280960912,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3493105280960912
87000,17.55705081839091,0.3511410163678182,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3511410163678182
87500,17.64787316724209,0.3529574633448418,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3529574633448418
88000,17.740489123884284,0.3548097824776857,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3548097824776857
88500,17.829406178987863,0.3565881235797573,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3565881235797573
89000,17.92106115863591,0.35842122317271824,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35842122317271824
89500,18.01303144151001,0.36026062883020016,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36026062883020016
90000,18.10306152663694,0.36206123053273875,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36206123053273875
90500,18.1947239644838,0.363894479289676,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.363894479289676
91000,18.287362033360488,0.36574724066720976,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36574724066720976
91500,18.37782907531288,0.36755658150625764,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36755658150625764
92000,18.46843616512633,0.3693687233025266,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3693687233025266
92500,18.55838722687652,0.3711677445375304,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3711677445375304
93000,18.649782227150418,0.3729956445430084,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3729956445430084
93500,18.73855827411687,0.37477116548233735,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37477116548233735
94000,18.82660057176642,0.3765320114353284,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3765320114353284
94500,18.917699982315984,0.37835399964631966,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37835399964631966
95000,19.009997129531637,0.3801999425906327,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3801999425906327
95500,19.099156397681718,0.38198312795363437,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38198312795363437
96000,19.189853074280467,0.3837970614856093,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3837970614856093
96500,19.279979667914226,0.38559959335828453,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38559959335828453
97000,19.371194441805827,0.38742388883611656,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38742388883611656
97500,19.461744628611665,0.3892348925722333,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3892348925722333
98000,19.551194015118465,0.3910238803023693,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3910238803023693
98500,19.64225418653571,0.3928450837307142,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3928450837307142
99000,19.72802945139864,0.3945605890279728,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3945605890279728
99500,19.815425195198323,0.39630850390396644,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39630850390396644
100000,19.90569045214988,0.3981138090429976,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3981138090429976
100500,19.994416549540713,0.3998883309908143,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3998883309908143
101000,20.08229388709962,0.4016458777419924,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4016458777419924
101500,20.17206746380243,0.40344134927604863,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40344134927604863
102000,20.263811478182696,0.4052762295636539,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4052762295636539
102500,20.35240770989527,0.4070481541979054,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4070481541979054
103000,20.440894106611548,0.40881788213223097,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40881788213223097
103500,20.53174342510879,0.4106348685021758,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4106348685021758
104000,20.62109709963099,0.41242194199261983,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41242194199261983
104500,20.711582396134993,0.41423164792269984,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41423164792269984
105000,20.80217822842646,0.4160435645685292,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4160435645685292
105500,20.89109811088135,0.417821962217627,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.417821962217627
106000,20.980404053183246,0.41960808106366493,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41960808106366493
106500,21.067080648117084,0.4213416129623417,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4213416129623417
107000,21.155607411828136,0.42311214823656274,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42311214823656274
107500,21.243170269328758,0.42486340538657513,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42486340538657513
108000,21.334045887804958,0.4266809177560992,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4266809177560992
108500,21.423658628477455,0.4284731725695491,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4284731725695491
109000,21.513001095487873,0.43026002190975743,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43026002190975743
109500,21.60081281386195,0.432016256277239,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.432016256277239
110000,21.691477460020078,0.43382954920040157,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43382954920040157
110500,21.778004392719314,0.43556008785438627,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43556008785438627
111000,21.86509410660994,0.43730188213219884,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43730188213219884
111500,21.951098411861633,0.43902196823723266,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43902196823723266
112000,22.03929403144598,0.4407858806289196,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4407858806289196
112500,22.125489426063822,0.4425097885212764,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4425097885212764
113000,22.215519149737414,0.4443103829947483,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4443103829947483
113500,22.30189069410392,0.4460378138820784,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4460378138820784
114000,22.387957945665914,0.4477591589133183,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4477591589133183
114500,22.47309947858502,0.4494619895717004,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4494619895717004
115000,22.55678086692918,0.4511356173385836,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4511356173385836
115500,22.6455693271208,0.452911386542416,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.452911386542416
116000,22.730037100661818,0.45460074201323636,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45460074201323636
116500,22.816452006208475,0.4563290401241695,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4563290401241695
117000,22.904232237883186,0.4580846447576637,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4580846447576637
117500,22.989209087716308,0.45978418175432617,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45978418175432617
118000,23.075892322002552,0.46151784644005106,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46151784644005106
118500,23.160675748951093,0.46321351497902186,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46321351497902186
119000,23.248218472502266,0.4649643694500453,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4649643694500453
119500,23.33420400283498,0.4666840800566996,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4666840800566996
120000,23.4223213825257,0.468446427650514,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.468446427650514
120500,23.505323278944548,0.47010646557889096,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47010646557889096
121000,23.593528817929954,0.4718705763585991,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4718705763585991
121500,23.68036563924301,0.47360731278486023,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47360731278486023
122000,23.765092142580933,0.47530184285161864,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47530184285161864
122500,23.851788905655372,0.47703577811310743,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47703577811310743
123000,23.939389236452957,0.47878778472905914,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47878778472905914
123500,24.026930707948026,0.4805386141589605,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4805386141589605
124000,24.11239500128622,0.48224790002572443,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48224790002572443
124500,24.199739825051807,0.48399479650103616,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48399479650103616
125000,24.286251499520965,0.4857250299904193,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4857250299904193
125500,24.37189674972096,0.48743793499441923,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48743793499441923
126000,24.456554493300644,0.4891310898660129,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4891310898660129
126500,24.54362819189781,0.4908725638379562,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4908725638379562
127000,24.630880093605782,0.4926176018721156,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4926176018721156
127500,24.716433962356092,0.4943286792471218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4943286792471218
128000,24.80015418818348,0.4960030837636696,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4960030837636696
128500,24.88337907104881,0.4976675814209762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4976675814209762
129000,24.967967658875448,0.49935935317750896,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.49935935317750896
129500,25.05385653998753,0.5010771307997506,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5010771307997506
130000,25.13719275447107,0.5027438550894214,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5027438550894214
130500,25.21944297468922,0.5043888594937844,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5043888594937844
131000,25.30592188481697,0.5061184376963395,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5061184376963395
131500,25.391048207909947,0.5078209641581989,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5078209641581989
132000,25.476222412900675,0.5095244482580135,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5095244482580135
132500,25.560447452414856,0.5112089490482972,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5112089490482972
133000,25.64830970146166,0.5129661940292332,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5129661940292332
133500,25.73443982165557,0.5146887964331114,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5146887964331114
134000,25.820403001675164,0.5164080600335033,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5164080600335033
134500,25.903620019889694,0.5180724003977939,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5180724003977939
135000,25.990000952952833,0.5198000190590567,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5198000190590567
135500,26.075706752934313,0.5215141350586863,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5215141350586863
136000,26.16077731710938,0.5232155463421876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5232155463421876
136500,26.246311276330538,0.5249262255266107,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5249262255266107
137000,26.330547596192414,0.5266109519238483,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5266109519238483
137500,26.414069459438625,0.5282813891887725,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5282813891887725
138000,26.49461195950226,0.5298922391900452,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5298922391900452
138500,26.57868793119184,0.5315737586238368,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5315737586238368
139000,26.663100387136577,0.5332620077427316,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5332620077427316
139500,26.745079014508327,0.5349015802901665,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5349015802901665
140000,26.82868821561374,0.5365737643122749,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5365737643122749
140500,26.91168862778564,0.5382337725557128,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5382337725557128
141000,26.995229238506592,0.5399045847701318,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5399045847701318
141500,27.074086377262322,0.5414817275452465,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5414817275452465
142000,27.158827848650976,0.5431765569730195,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5431765569730195
142500,27.244626609354196,0.5448925321870839,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5448925321870839
143000,27.330613805452327,0.5466122761090465,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5466122761090465
143500,27.413512827928503,0.5482702565585701,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5482702565585701
144000,27.4987094819337,0.5499741896386741,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5499741896386741
144500,27.579853557515154,0.5515970711503031,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5515970711503031
145000,27.66321551493479,0.5532643102986958,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5532643102986958
145500,27.744880435638063,0.5548976087127613,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5548976087127613
146000,27.830733322212424,0.5566146664442485,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5566146664442485
146500,27.910178098099177,0.5582035619619835,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5582035619619835
147000,27.991023438473466,0.5598204687694693,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5598204687694693
147500,28.074825969299408,0.5614965193859881,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5614965193859881
148000,28.154661680025807,0.5630932336005161,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5630932336005161
148500,28.236214890809045,0.5647242978161809,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5647242978161809
149000,28.317929231377306,0.5663585846275461,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5663585846275461
149500,28.399791894461575,0.5679958378892315,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5679958378892315
150000,28.482277012218177,0.5696455402443635,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5696455402443635
150500,28.561865093232683,0.5712373018646537,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5712373018646537
151000,28.641615155198984,0.5728323031039797,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5728323031039797
151500,28.723875741934872,0.5744775148386975,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5744775148386975
152000,28.80191078193624,0.5760382156387248,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5760382156387248
152500,28.884435268533608,0.5776887053706722,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5776887053706722
153000,28.964781632875628,0.5792956326575126,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5792956326575126
153500,29.046255163356456,0.5809251032671291,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5809251032671291
154000,29.12873353952253,0.5825746707904506,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5825746707904506
154500,29.2129504803766,0.584259009607532,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.584259009607532
155000,29.292992834373173,0.5858598566874634,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5858598566874634
155500,29.374353445687213,0.5874870689137442,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5874870689137442
156000,29.453804946367132,0.5890760989273427,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5890760989273427
156500,29.535937481666753,0.590718749633335,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.590718749633335
157000,29.612368188353333,0.5922473637670667,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5922473637670667
157500,29.694746359158763,0.5938949271831753,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5938949271831753
158000,29.775042536912252,0.5955008507382451,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5955008507382451
158500,29.853931059197453,0.597078621183949,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.597078621183949
159000,29.933076716778476,0.5986615343355696,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5986615343355696
159500,30.011337884130366,0.6002267576826074,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6002267576826074
160000,30.092222677297638,0.6018444535459527,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6018444535459527
160500,30.170854345910413,0.6034170869182083,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6034170869182083
161000,30.251102936456753,0.6050220587291351,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6050220587291351
161500,30.331762477524574,0.6066352495504915,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6066352495504915
162000,30.411526346667138,0.6082305269333428,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6082305269333428
162500,30.492283582627202,0.609845671652544,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.609845671652544
163000,30.571649730292435,0.6114329946058487,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6114329946058487
163500,30.65101117066456,0.6130202234132912,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6130202234132912
164000,30.72986673632414,0.6145973347264828,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6145973347264828
164500,30.812447858410394,0.6162489571682079,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6162489571682079
165000,30.891213043958217,0.6178242608791643,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6178242608791643
165500,30.97099088148478,0.6194198176296957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6194198176296957
166000,31.05248400642794,0.6210496801285588,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6210496801285588
166500,31.13259806789153,0.6226519613578305,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6226519613578305
167000,31.21305511018865,0.6242611022037731,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6242611022037731
167500,31.29194052250553,0.6258388104501106,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6258388104501106
168000,31.368741910221676,0.6273748382044335,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6273748382044335
168500,31.451084713301928,0.6290216942660386,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6290216942660386
169000,31.532029477544576,0.6306405895508915,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6306405895508915
169500,31.613013186773447,0.632260263735469,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.632260263735469
170000,31.690597205430194,0.6338119441086039,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6338119441086039
170500,31.76994921564965,0.635398984312993,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.635398984312993
171000,31.848118529638104,0.6369623705927621,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6369623705927621
171500,31.925023988397125,0.6385004797679426,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6385004797679426
172000,32.004390272017275,0.6400878054403455,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6400878054403455
172500,32.08422650413131,0.6416845300826262,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6416845300826262
173000,32.16254910912443,0.6432509821824886,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6432509821824886
173500,32.243940650299464,0.6448788130059893,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6448788130059893
174000,32.32591517048028,0.6465183034096056,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6465183034096056
174500,32.403900772722395,0.6480780154544479,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6480780154544479
175000,32.47859451769937,0.6495718903539874,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6495718903539874
175500,32.55856798994954,0.6511713597989908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6511713597989908
176000,32.63741213380086,0.6527482426760172,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6527482426760172
176500,32.71685047936386,0.6543370095872773,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6543370095872773
177000,32.794088972071414,0.6558817794414282,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6558817794414282
177500,32.871032048954916,0.6574206409790984,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6574206409790984
178000,32.94821964330896,0.6589643928661792,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6589643928661792
178500,33.025599156915646,0.6605119831383129,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6605119831383129
179000,33.10511462491434,0.6621022924982869,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6621022924982869
179500,33.183416845317794,0.6636683369063558,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6636683369063558
180000,33.26029599370193,0.6652059198740387,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6652059198740387
180500,33.34064456009077,0.6668128912018154,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6668128912018154
181000,33.41992057262639,0.6683984114525278,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6683984114525278
181500,33.49800178263205,0.6699600356526411,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6699600356526411
182000,33.575102381704596,0.6715020476340919,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6715020476340919
182500,33.65397043404317,0.6730794086808634,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6730794086808634
183000,33.730585249289135,0.6746117049857827,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6746117049857827
183500,33.81126902959865,0.676225380591973,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.676225380591973
184000,33.88849903441295,0.677769980688259,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.677769980688259
184500,33.96712491421923,0.6793424982843845,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6793424982843845
185000,34.04519038486795,0.680903807697359,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.680903807697359
185500,34.12179026837227,0.6824358053674454,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6824358053674454
186000,34.19984961540707,0.6839969923081414,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6839969923081414
186500,34.27972142374317,0.6855944284748634,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6855944284748634
187000,34.357176565139866,0.6871435313027974,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6871435313027974
187500,34.43423231913284,0.6886846463826568,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6886846463826568
188000,34.51224654233751,0.6902449308467502,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6902449308467502
188500,34.58820932913789,0.6917641865827577,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6917641865827577
189000,34.66307312005506,0.6932614624011012,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6932614624011012
189500,34.73972667052881,0.6947945334105762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6947945334105762
190000,34.81675107891066,0.6963350215782133,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6963350215782133
190500,34.89340108451063,0.6978680216902126,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6978680216902126
191000,34.96794928607463,0.6993589857214926,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6993589857214926
191500,35.04755782540901,0.7009511565081802,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7009511565081802
192000,35.124270928142586,0.7024854185628517,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7024854185628517
192500,35.20041890987062,0.7040083781974125,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7040083781974125
193000,35.27778008668231,0.7055556017336463,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7055556017336463
193500,35.35583621232391,0.7071167242464782,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7071167242464782
194000,35.4301534400931,0.708603068801862,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.708603068801862
194500,35.506387445834946,0.7101277489166989,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7101277489166989
195000,35.58489864858726,0.7116979729717453,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7116979729717453
195500,35.66177247747735,0.713235449549547,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.713235449549547
196000,35.73732550886959,0.7147465101773918,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7147465101773918
196500,35.81418216666362,0.7162836433332724,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7162836433332724
197000,35.89450245196027,0.7178900490392054,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7178900490392054
197500,35.971904954184915,0.7194380990836983,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7194380990836983
198000,36.04831796463426,0.7209663592926852,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7209663592926852
198500,36.12393681373585,0.722478736274717,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.722478736274717
199000,36.20092246654671,0.7240184493309342,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7240184493309342
199500,36.27695028581773,0.7255390057163547,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7255390057163547
200000,36.35433211566511,0.7270866423133022,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7270866423133022
200500,36.43025609811406,0.7286051219622811,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7286051219622811
201000,36.5047139282948,0.7300942785658959,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7300942785658959
201500,36.58200293433237,0.7316400586866475,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7316400586866475
202000,36.65583196665561,0.7331166393331122,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7331166393331122
202500,36.73110278675186,0.7346220557350372,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7346220557350372
203000,36.807505660940826,0.7361501132188165,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7361501132188165
203500,36.88357704243146,0.7376715408486292,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7376715408486292
204000,36.959217803148114,0.7391843560629623,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7391843560629623
204500,37.03629664207306,0.7407259328414613,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7407259328414613
205000,37.111055356815065,0.7422211071363013,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7422211071363013
205500,37.18499058596245,0.743699811719249,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.743699811719249
206000,37.260184642924635,0.7452036928584927,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7452036928584927
206500,37.33667733085108,0.7467335466170216,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7467335466170216
207000,37.410225831105706,0.7482045166221141,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7482045166221141
207500,37.48461395890244,0.7496922791780488,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7496922791780488
208000,37.5599607449293,0.751199214898586,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.751199214898586
208500,37.6336192917251,0.7526723858345019,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7526723858345019
209000,37.710012810423265,0.7542002562084653,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7542002562084653
209500,37.78563965930462,0.7557127931860924,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7557127931860924
210000,37.86196614988456,0.7572393229976911,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7572393229976911
210500,37.935173302152656,0.7587034660430532,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7587034660430532
211000,38.01015451070916,0.7602030902141831,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7602030902141831
211500,38.08355756295861,0.7616711512591722,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7616711512591722
212000,38.159364314655825,0.7631872862931165,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7631872862931165
212500,38.23563808933647,0.7647127617867294,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7647127617867294
213000,38.31215893828,0.7662431787656,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7662431787656
213500,38.39009426689372,0.7678018853378744,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7678018853378744
214000,38.46370626644334,0.7692741253288667,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7692741253288667
214500,38.537583498993456,0.7707516699798691,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7707516699798691
215000,38.61120940729518,0.7722241881459035,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7722241881459035
215500,38.684134190507564,0.7736826838101513,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7736826838101513
216000,38.76188499562635,0.7752376999125271,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7752376999125271
216500,38.833765286836915,0.7766753057367383,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7766753057367383
217000,38.91038261496618,0.7782076522993236,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7782076522993236
217500,38.984398715619314,0.7796879743123862,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7796879743123862
218000,39.05706785114381,0.7811413570228762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7811413570228762
218500,39.13057665002747,0.7826115330005494,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7826115330005494
219000,39.20460827309072,0.7840921654618144,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7840921654618144
219500,39.28213332800672,0.7856426665601345,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7856426665601345
220000,39.354680697665266,0.7870936139533053,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7870936139533053
220500,39.42985811519999,0.7885971623039998,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7885971623039998
221000,39.5061448662849,0.790122897325698,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.790122897325698
221500,39.58051178353668,0.7916102356707335,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7916102356707335
222000,39.65557945672829,0.7931115891345658,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7931115891345658
222500,39.72875065142458,0.7945750130284917,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7945750130284917
223000,39.8017937809312,0.796035875618624,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.796035875618624
223500,39.87449031422344,0.7974898062844689,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7974898062844689
224000,39.94924549037047,0.7989849098074094,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7989849098074094
224500,40.02260818932483,0.8004521637864965,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8004521637864965
225000,40.09703679031974,0.8019407358063948,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8019407358063948
225500,40.167764265214686,0.8033552853042937,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8033552853042937
226000,40.24117026356979,0.8048234052713958,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8048234052713958
226500,40.316252564344914,0.8063250512868982,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8063250512868982
227000,40.39147506824272,0.8078295013648544,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8078295013648544
227500,40.46539916345609,0.8093079832691218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8093079832691218
228000,40.538743243568305,0.8107748648713661,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8107748648713661
228500,40.61536893538765,0.812307378707753,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.812307378707753
229000,40.689674079222996,0.81379348158446,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.81379348158446
229500,40.76267097527208,0.8152534195054416,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8152534195054416
230000,40.83445513353265,0.816689102670653,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.816689102670653
230500,40.90849007974921,0.8181698015949841,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8181698015949841
231000,40.97958798385506,0.8195917596771012,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8195917596771012
231500,41.051107199147125,0.8210221439829425,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8210221439829425
232000,41.123520806843565,0.8224704161368713,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8224704161368713
232500,41.198364011810305,0.8239672802362061,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8239672802362061
233000,41.27211860142696,0.8254423720285392,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8254423720285392
233500,41.3433927176867,0.826867854353734,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.826867854353734
234000,41.417454825064254,0.8283490965012851,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8283490965012851
234500,41.48800723447369,0.8297601446894738,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8297601446894738
235000,41.55924811054573,0.8311849622109146,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8311849622109146
235500,41.63252812361007,0.8326505624722015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8326505624722015
236000,41.70756109022448,0.8341512218044896,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8341512218044896
236500,41.78169130192079,0.8356338260384157,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8356338260384157
237000,41.85668924043455,0.8371337848086909,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8371337848086909
237500,41.92821413343626,0.8385642826687253,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8385642826687253
238000,42.00264755309372,0.8400529510618745,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8400529510618745
238500,42.07555634086128,0.8415111268172256,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8415111268172256
239000,42.14641205837584,0.8429282411675167,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8429282411675167
239500,42.21703344975763,0.8443406689951526,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8443406689951526
240000,42.29033691883548,0.8458067383767096,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8458067383767096
240500,42.36215870327299,0.8472431740654598,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8472431740654598
241000,42.43861449403977,0.8487722898807953,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8487722898807953
241500,42.51012119542428,0.8502024239084857,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8502024239084857
242000,42.582764289966235,0.8516552857993247,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8516552857993247
242500,42.652783390482405,0.8530556678096481,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8530556678096481
243000,42.72334483094957,0.8544668966189914,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8544668966189914
243500,42.796487007181355,0.8559297401436271,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8559297401436271
244000,42.86809391445232,0.8573618782890463,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8573618782890463
244500,42.94005821125049,0.8588011642250097,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8588011642250097
245000,43.01457820516253,0.8602915641032506,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8602915641032506
245500,43.085833451849524,0.8617166690369905,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8617166690369905
246000,43.1562728098376,0.8631254561967521,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8631254561967521
246500,43.231104912374064,0.8646220982474813,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8646220982474813
247000,43.30258037212034,0.8660516074424067,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8660516074424067
247500,43.37480186856778,0.8674960373713556,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8674960373713556
248000,43.44302363157947,0.8688604726315894,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8688604726315894
248500,43.51425834399045,0.870285166879809,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.870285166879809
249000,43.58734651709346,0.8717469303418691,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8717469303418691
249500,43.655782329745094,0.8731156465949019,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8731156465949019
250000,43.73111222242982,0.8746222444485965,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8746222444485965
250500,43.80208679203419,0.8760417358406838,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8760417358406838
251000,43.86961159498463,0.8773922318996926,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8773922318996926
251500,43.9396350863155,0.87879270172631,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.87879270172631
252000,44.00889855196395,0.8801779710392791,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8801779710392791
252500,44.08019974054627,0.8816039948109254,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8816039948109254
253000,44.151440723509154,0.8830288144701831,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8830288144701831
253500,44.22230303564254,0.8844460607128508,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8844460607128508
254000,44.29278538470858,0.8858557076941715,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8858557076941715
254500,44.36655982414111,0.8873311964828222,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8873311964828222
255000,44.438703396686705,0.8887740679337341,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8887740679337341
255500,44.50961305611367,0.8901922611222735,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8901922611222735
256000,44.58170856435878,0.8916341712871756,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8916341712871756
256500,44.6533733382583,0.8930674667651659,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8930674667651659
257000,44.72398307141534,0.8944796614283068,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8944796614283068
257500,44.7966863277823,0.895933726555646,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.895933726555646
258000,44.86678098660014,0.8973356197320028,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8973356197320028
258500,44.93531633902418,0.8987063267804837,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8987063267804837
259000,45.00882978373728,0.9001765956747456,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9001765956747456
259500,45.07550648135879,0.9015101296271757,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9015101296271757
260000,45.14895815639444,0.9029791631278888,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9029791631278888
260500,45.2181707856254,0.9043634157125079,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9043634157125079
261000,45.290211519941636,0.9058042303988327,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9058042303988327
261500,45.35826534716149,0.9071653069432298,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9071653069432298
262000,45.42868334290517,0.9085736668581034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9085736668581034
262500,45.49796692438391,0.9099593384876782,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9099593384876782
263000,45.56640995737075,0.911328199147415,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.911328199147415
263500,45.6343856083805,0.9126877121676099,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9126877121676099
264000,45.70205235697366,0.9140410471394732,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9140410471394732
264500,45.76981588824418,0.9153963177648836,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9153963177648836
265000,45.83804612473053,0.9167609224946106,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9167609224946106
265500,45.90805417922915,0.9181610835845829,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9181610835845829
266000,45.975310257590166,0.9195062051518034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9195062051518034
266500,46.0456355243707,0.9209127104874141,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9209127104874141
267000,46.1135652866898,0.922271305733796,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.922271305733796
267500,46.18279233749824,0.9236558467499648,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9236558467499648
268000,46.25078069913487,0.9250156139826974,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9250156139826974
268500,46.32151309134743,0.9264302618269485,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9264302618269485
269000,46.388528323819436,0.9277705664763887,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9277705664763887
269500,46.456279530802064,0.9291255906160413,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9291255906160413
270000,46.52344053310551,0.9304688106621102,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9304688106621102
270500,46.59351487176636,0.9318702974353272,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9318702974353272
271000,46.66115541842435,0.933223108368487,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.933223108368487
271500,46.73163982980289,0.9346327965960577,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9346327965960577
272000,46.80172158727482,0.9360344317454964,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9360344317454964
272500,46.86864067128352,0.9373728134256705,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9373728134256705
273000,46.93797539386177,0.9387595078772354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9387595078772354
273500,47.00681865562031,0.9401363731124062,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9401363731124062
274000,47.07465550522484,0.9414931101044968,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9414931101044968
274500,47.147237685923706,0.9429447537184741,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9429447537184741
275000,47.215005801371824,0.9443001160274365,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9443001160274365
275500,47.28478547628995,0.945695709525799,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.945695709525799
276000,47.35421585259575,0.947084317051915,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.947084317051915
276500,47.421885389784094,0.9484377077956819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9484377077956819
277000,47.490696446585154,0.9498139289317031,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9498139289317031
277500,47.559480124061174,0.9511896024812235,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9511896024812235
278000,47.62830948392579,0.9525661896785158,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9525661896785158
278500,47.69585480584738,0.9539170961169476,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9539170961169476
279000,47.7667118104847,0.955334236209694,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.955334236209694
279500,47.834029635570296,0.9566805927114059,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9566805927114059
280000,47.90209764523134,0.9580419529046269,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9580419529046269
280500,47.97065531500139,0.9594131063000277,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9594131063000277
281000,48.03787092676872,0.9607574185353743,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9607574185353743
281500,48.103941520754695,0.9620788304150939,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9620788304150939
282000,48.173844680870936,0.9634768936174187,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9634768936174187
282500,48.24599315734885,0.964919863146977,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.964919863146977
283000,48.31374510550999,0.9662749021101997,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9662749021101997
283500,48.37898210052248,0.9675796420104495,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9675796420104495
284000,48.44700048234596,0.9689400096469193,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9689400096469193
284500,48.514468009043874,0.9702893601808775,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9702893601808775
285000,48.58261401561819,0.9716522803123638,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9716522803123638
285500,48.64955146426035,0.972991029285207,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.972991029285207
286000,48.718666035847924,0.9743733207169585,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9743733207169585
286500,48.785734779486546,0.9757146955897309,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9757146955897309
287000,48.852127294970806,0.9770425458994161,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9770425458994161
287500,48.919271863485356,0.9783854372697072,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9783854372697072
288000,48.98938763956402,0.9797877527912804,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9797877527912804
288500,49.055176291231405,0.9811035258246281,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9811035258246281
289000,49.12330920946237,0.9824661841892474,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9824661841892474
289500,49.193209199469344,0.9838641839893869,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9838641839893869
290000,49.256355887818415,0.9851271177563683,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9851271177563683
290500,49.32633498780712,0.9865266997561425,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9865266997561425
291000,49.39720146308432,0.9879440292616865,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9879440292616865
291500,49.4643471945695,0.9892869438913899,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9892869438913899
292000,49.535719472195375,0.9907143894439074,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9907143894439074
292500,49.60333127161417,0.9920666254322833,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9920666254322833
293000,49.67314120586958,0.9934628241173915,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9934628241173915
293500,49.73949006404197,0.9947898012808395,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9947898012808395
294000,49.80554581026682,0.9961109162053364,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9961109162053364
294500,49.87217712391455,0.9974435424782909,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9974435424782909
295000,49.938224475519284,0.9987644895103857,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9987644895103857
295500,50.01007532749528,1.0002015065499057,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0002015065499057
296000,50.078423818620905,1.0015684763724182,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0015684763724182
296500,50.14585611707539,1.0029171223415079,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0029171223415079
297000,50.21536290853769,1.004307258170754,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.004307258170754
297500,50.28429260308143,1.0056858520616287,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0056858520616287
298000,50.351371965293104,1.007027439305862,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.007027439305862
298500,50.41806985634846,1.0083613971269692,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0083613971269692
299000,50.484966872958374,1.0096993374591674,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0096993374591674
299500,50.553586346877594,1.011071726937552,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.011071726937552
299999,50.62079904522144,1.0124159809044289,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0124159809044289
0,0.0002401319115144318,4.802638230288635e-06,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,4.802638230288635e-06
500,0.0956871063424164,0.0019137421268483278,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0019137421268483278
1000,0.18562169909832169,0.0037124339819664337,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0037124339819664337
1500,0.2702500894350972,0.0054050017887019445,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0054050017887019445
2000,0.35341790942068535,0.007068358188413707,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.007068358188413707
2500,0.43179124027418314,0.008635824805483663,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.008635824805483663
3000,0.5112861182204248,0.010225722364408496,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.010225722364408496
3500,0.5854392834691777,0.011708785669383555,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.011708785669383555
4000,0.6607327656919163,0.013214655313838326,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.013214655313838326
4500,0.7357666363779568,0.014715332727559136,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.014715332727559136
5000,0.8078735899236484,0.016157471798472968,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.016157471798472968
5500,0.8755711805216682,0.017511423610433362,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.017511423610433362
6000,0.9453470993710951,0.0189069419874219,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0189069419874219
6500,1.0127782248648753,0.020255564497297505,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.020255564497297505
7000,1.0814561986617381,0.021629123973234764,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.021629123973234764
7500,1.147225292110398,0.02294450584220796,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02294450584220796
8000,1.2152833362806508,0.024305666725613014,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.024305666725613014
8500,1.2830753885536677,0.025661507771073355,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.025661507771073355
9000,1.3475370083491036,0.02695074016698207,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02695074016698207
9500,1.410860512954823,0.028217210259096463,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.028217210259096463
10000,1.4754006736878906,0.029508013473757814,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.029508013473757814
10500,1.542302375796799,0.030846047515935983,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.030846047515935983
11000,1.605511187968829,0.03211022375937658,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03211022375937658
11500,1.667073619386203,0.03334147238772406,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03334147238772406
12000,1.7338988888749427,0.034677977777498856,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.034677977777498856
12500,1.7955695626797383,0.035911391253594764,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.035911391253594764
13000,1.857959914779116,0.03715919829558232,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03715919829558232
13500,1.9196639591197737,0.038393279182395476,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.038393279182395476
14000,1.976828623650427,0.03953657247300854,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03953657247300854
14500,2.041175225257558,0.04082350450515116,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04082350450515116
15000,2.1057478053563266,0.04211495610712653,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04211495610712653
15500,2.164726141619026,0.04329452283238053,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04329452283238053
16000,2.221062875247858,0.04442125750495716,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04442125750495716
16500,2.277855076687972,0.04555710153375944,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04555710153375944
17000,2.338516933227481,0.04677033866454962,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04677033866454962
17500,2.3997786143799185,0.04799557228759837,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04799557228759837
18000,2.4594552613410454,0.049189105226820906,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.049189105226820906
18500,2.5192274510919908,0.050384549021839815,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.050384549021839815
19000,2.5766500766766587,0.05153300153353317,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05153300153353317
19500,2.6335495344494277,0.052670990688988555,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.052670990688988555
20000,2.6920232114063474,0.053840464228126945,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.053840464228126945
20500,2.749764172213015,0.054995283444260294,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.054995283444260294
21000,2.811036519256577,0.05622073038513154,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05622073038513154
21500,2.8716343934985757,0.057432687869971515,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.057432687869971515
22000,2.9275982738284214,0.05855196547656843,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05855196547656843
22500,2.9843118043254915,0.05968623608650983,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05968623608650983
23000,3.0420222876665184,0.06084044575333037,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06084044575333037
23500,3.095923897640818,0.06191847795281636,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06191847795281636
24000,3.1495698374126495,0.06299139674825299,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06299139674825299
24500,3.206707058160379,0.06413414116320758,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06413414116320758
25000,3.2600422915406053,0.06520084583081211,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06520084583081211
25500,3.3161959627473085,0.06632391925494617,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06632391925494617
26000,3.3688247601983288,0.06737649520396657,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06737649520396657
26500,3.4244817018021183,0.06848963403604237,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06848963403604237
27000,3.4799199945278367,0.06959839989055673,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06959839989055673
27500,3.5410293766930763,0.07082058753386153,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07082058753386153
28000,3.5913908859207058,0.07182781771841412,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07182781771841412
28500,3.6409381427264274,0.07281876285452854,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07281876285452854
29000,3.6989157168882736,0.07397831433776547,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07397831433776547
29500,3.7528639357758156,0.07505727871551632,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07505727871551632
30000,3.8049031347838342,0.07609806269567669,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07609806269567669
30500,3.860614029778465,0.0772122805955693,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0772122805955693
31000,3.9128832820053057,0.07825766564010611,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07825766564010611
31500,3.965064571862471,0.07930129143724943,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07930129143724943
32000,4.017193688774531,0.08034387377549063,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08034387377549063
32500,4.068985261176249,0.08137970522352499,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08137970522352499
33000,4.119265141586637,0.08238530283173275,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08238530283173275
33500,4.169534636609817,0.08339069273219633,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08339069273219633
34000,4.220392106193792,0.08440784212387584,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08440784212387584
34500,4.272117398339949,0.08544234796679899,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08544234796679899
35000,4.323282417638096,0.08646564835276192,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08646564835276192
35500,4.371318339360056,0.08742636678720112,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08742636678720112
36000,4.424207951675223,0.08848415903350446,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08848415903350446
36500,4.475466452247495,0.0895093290449499,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0895093290449499
37000,4.5277705881272965,0.09055541176254593,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09055541176254593
37500,4.579140378946054,0.09158280757892108,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09158280757892108
38000,4.629145451662847,0.09258290903325694,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09258290903325694
38500,4.678815100090888,0.09357630200181775,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09357630200181775
39000,4.72961610637614,0.0945923221275228,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0945923221275228
39500,4.780991300542931,0.09561982601085862,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09561982601085862
40000,4.832571543485695,0.09665143086971391,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09665143086971391
40500,4.881690444103359,0.09763380888206719,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09763380888206719
41000,4.929228106054894,0.09858456212109788,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09858456212109788
41500,4.977227588183814,0.09954455176367627,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09954455176367627
42000,5.025076630100921,0.10050153260201843,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10050153260201843
42500,5.075103974485377,0.10150207948970755,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10150207948970755
43000,5.126505118049067,0.10253010236098134,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10253010236098134
43500,5.178606884577974,0.10357213769155947,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10357213769155947
44000,5.224624920865337,0.10449249841730675,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10449249841730675
44500,5.2735292947529295,0.10547058589505859,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10547058589505859
45000,5.327037535750837,0.10654075071501674,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10654075071501674
45500,5.3792599003731985,0.10758519800746397,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10758519800746397
46000,5.428709919271616,0.10857419838543231,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10857419838543231
46500,5.479763004531079,0.10959526009062158,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10959526009062158
47000,5.528480387386081,0.11056960774772161,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11056960774772161
47500,5.579006885337741,0.11158013770675482,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11158013770675482
48000,5.621147314786109,0.11242294629572218,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11242294629572218
48500,5.671403596277605,0.1134280719255521,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1134280719255521
49000,5.717140858269371,0.11434281716538741,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11434281716538741
49500,5.769321778072809,0.11538643556145618,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11538643556145618
50000,5.819149031467731,0.11638298062935462,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11638298062935462
50500,5.869044970161654,0.11738089940323308,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11738089940323308
51000,5.916227988643727,0.11832455977287454,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11832455977287454
51500,5.96601737555727,0.1193203475111454,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1193203475111454
52000,6.01799431224659,0.12035988624493181,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12035988624493181
52500,6.066279149359975,0.12132558298719949,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12132558298719949
53000,6.114134169790294,0.12228268339580588,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12228268339580588
53500,6.162604771656605,0.1232520954331321,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1232520954331321
54000,6.215891470788285,0.12431782941576569,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12431782941576569
54500,6.2644393475871825,0.12528878695174364,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12528878695174364
55000,6.312566142475242,0.12625132284950483,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12625132284950483
55500,6.356507880980893,0.12713015761961788,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12713015761961788
56000,6.40064990001467,0.12801299800029342,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12801299800029342
56500,6.445957111582589,0.1289191422316518,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1289191422316518
57000,6.495856872816074,0.1299171374563215,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1299171374563215
57500,6.54400830421444,0.1308801660842888,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1308801660842888
58000,6.5894346970135125,0.13178869394027026,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13178869394027026
58500,6.636198482773784,0.13272396965547567,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13272396965547567
59000,6.681977309680918,0.13363954619361837,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13363954619361837
59500,6.729833368449923,0.13459666736899847,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13459666736899847
60000,6.7795436394369455,0.1355908727887389,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1355908727887389
60500,6.828445423527328,0.13656890847054656,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13656890847054656
61000,6.87778366988594,0.1375556733977188,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1375556733977188
61500,6.923180582677211,0.1384636116535442,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1384636116535442
62000,6.969620149615178,0.13939240299230357,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13939240299230357
62500,7.017359121587468,0.14034718243174937,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14034718243174937
63000,7.0668286246690455,0.1413365724933809,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1413365724933809
63500,7.112456885824596,0.14224913771649192,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14224913771649192
64000,7.155400175099713,0.14310800350199426,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14310800350199426
64500,7.200787297792528,0.14401574595585054,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14401574595585054
65000,7.244283682675188,0.14488567365350374,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14488567365350374
65500,7.291801094936923,0.14583602189873845,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14583602189873845
66000,7.336418334844045,0.1467283666968809,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1467283666968809
66500,7.381993840160007,0.14763987680320015,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14763987680320015
67000,7.429454230746388,0.14858908461492776,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14858908461492776
67500,7.472099255956345,0.1494419851191269,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1494419851191269
68000,7.5144137190688705,0.1502882743813774,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1502882743813774
68500,7.56281290855832,0.1512562581711664,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1512562581711664
69000,7.605699809455531,0.15211399618911062,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15211399618911062
69500,7.654553728831833,0.15309107457663665,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15309107457663665
70000,7.698293978029007,0.15396587956058014,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15396587956058014
70500,7.74158889681849,0.1548317779363698,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1548317779363698
71000,7.786843100724061,0.15573686201448123,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15573686201448123
71500,7.835237897112622,0.15670475794225244,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15670475794225244
72000,7.879823882724096,0.15759647765448193,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15759647765448193
72500,7.922607386982001,0.15845214773964003,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15845214773964003
73000,7.968913487631614,0.15937826975263228,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15937826975263228
73500,8.01422050595756,0.1602844101191512,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1602844101191512
74000,8.060752151020408,0.16121504302040815,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16121504302040815
74500,8.10629807923544,0.1621259615847088,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1621259615847088
75000,8.154989906036059,0.16309979812072117,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16309979812072117
75500,8.200130831690222,0.16400261663380444,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16400261663380444
76000,8.249356711401783,0.16498713422803565,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16498713422803565
76500,8.288213211907422,0.16576426423814844,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16576426423814844
77000,8.3339625114269,0.16667925022853802,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16667925022853802
77500,8.37447285245542,0.16748945704910842,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16748945704910842
78000,8.421216413234982,0.16842432826469964,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16842432826469964
78500,8.464636242282909,0.1692927248456582,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1692927248456582
79000,8.50781662756498,0.17015633255129958,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17015633255129958
79500,8.552844451777167,0.17105688903554334,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17105688903554334
80000,8.593309366594788,0.17186618733189576,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17186618733189576
80500,8.63980438554416,0.1727960877108832,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1727960877108832
81000,8.683296871944593,0.17366593743889186,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17366593743889186
81500,8.726501304693487,0.17453002609386975,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17453002609386975
82000,8.76938195418029,0.1753876390836058,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1753876390836058
82500,8.815141332370374,0.17630282664740748,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17630282664740748
83000,8.857173353755021,0.17714346707510042,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17714346707510042
83500,8.903792170872489,0.17807584341744978,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17807584341744978
84000,8.948039401563445,0.1789607880312689,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1789607880312689
84500,8.990546143175715,0.1798109228635143,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1798109228635143
85000,9.033822761804945,0.1806764552360989,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1806764552360989
85500,9.074677256945892,0.18149354513891783,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18149354513891783
86000,9.115983538122421,0.18231967076244843,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18231967076244843
86500,9.160521695187363,0.18321043390374725,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18321043390374725
87000,9.20338431972579,0.18406768639451582,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18406768639451582
87500,9.248593310434359,0.18497186620868716,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18497186620868716
88000,9.292605698251776,0.18585211396503554,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18585211396503554
88500,9.335009804958768,0.18670019609917535,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18670019609917535
89000,9.37573891813578,0.18751477836271563,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18751477836271563
89500,9.417143252291472,0.18834286504582945,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18834286504582945
90000,9.460512067654893,0.18921024135309786,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18921024135309786
90500,9.500524682619126,0.1900104936523825,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1900104936523825
91000,9.542087729624308,0.19084175459248617,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19084175459248617
91500,9.583810894053027,0.19167621788106054,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19167621788106054
92000,9.6249452446185,0.19249890489237,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19249890489237
92500,9.665576463116498,0.19331152926232995,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19331152926232995
93000,9.705295541322297,0.19410591082644593,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19410591082644593
93500,9.74607982165651,0.1949215964331302,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1949215964331302
94000,9.790574198013992,0.19581148396027984,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19581148396027984
94500,9.836341066410352,0.19672682132820704,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19672682132820704
95000,9.876553036941434,0.19753106073882867,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19753106073882867
95500,9.917233687336346,0.1983446737467269,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1983446737467269
96000,9.956689688136827,0.19913379376273654,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19913379376273654
96500,9.996661040135397,0.19993322080270792,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19993322080270792
97000,10.035710407098954,0.20071420814197907,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20071420814197907
97500,10.082391596951906,0.20164783193903812,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20164783193903812
98000,10.124119791536245,0.2024823958307249,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2024823958307249
98500,10.166903654015902,0.20333807308031804,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20333807308031804
99000,10.208363902299746,0.20416727804599494,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20416727804599494
99500,10.24968326136316,0.2049936652272632,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2049936652272632
100000,10.292936306490855,0.2058587261298171,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2058587261298171
100500,10.333209807261689,0.20666419614523376,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20666419614523376
101000,10.37716081737636,0.2075432163475272,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2075432163475272
101500,10.420487658799782,0.20840975317599564,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20840975317599564
102000,10.462047111629897,0.20924094223259793,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20924094223259793
102500,10.501266068290883,0.21002532136581767,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21002532136581767
103000,10.545540164985468,0.21091080329970935,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21091080329970935
103500,10.587935899349834,0.21175871798699666,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21175871798699666
104000,10.627154205412793,0.21254308410825587,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21254308410825587
104500,10.667714390916899,0.21335428781833798,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21335428781833798
105000,10.707844250609888,0.21415688501219776,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21415688501219776
105500,10.749986389921427,0.21499972779842852,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21499972779842852
106000,10.793689713493675,0.21587379426987352,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21587379426987352
106500,10.83432534053746,0.2166865068107492,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2166865068107492
107000,10.877768758676499,0.21755537517353,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21755537517353
107500,10.9181233613991,0.218362467227982,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.218362467227982
108000,10.959459905251181,0.21918919810502363,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21918919810502363
108500,11.000486468466072,0.22000972936932142,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22000972936932142
109000,11.044854385890945,0.2208970877178189,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2208970877178189
109500,11.084940022755468,0.22169880045510937,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22169880045510937
110000,11.12806777437964,0.2225613554875928,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2225613554875928
110500,11.171786340883163,0.22343572681766324,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22343572681766324
111000,11.210459242456999,0.22420918484914,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22420918484914
111500,11.2528379285686,0.22505675857137197,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22505675857137197
112000,11.289916526377931,0.22579833052755863,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22579833052755863
112500,11.328257154731705,0.2265651430946341,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2265651430946341
113000,11.367756049803909,0.22735512099607816,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22735512099607816
113500,11.411836599581028,0.22823673199162056,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22823673199162056
114000,11.452788987602153,0.22905577975204305,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22905577975204305
114500,11.492170314199683,0.22984340628399366,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22984340628399366
115000,11.533110222156985,0.2306622044431397,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2306622044431397
115500,11.571096172816477,0.23142192345632953,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23142192345632953
116000,11.614131317044453,0.23228262634088906,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23228262634088906
116500,11.655828541431895,0.2331165708286379,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2331165708286379
117000,11.693491995043471,0.23386983990086943,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23386983990086943
117500,11.73474429160163,0.23469488583203257,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23469488583203257
118000,11.776071248449435,0.2355214249689887,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2355214249689887
118500,11.813003624118476,0.23626007248236952,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23626007248236952
119000,11.852466059972459,0.2370493211994492,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2370493211994492
119500,11.891574424538343,0.23783148849076685,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23783148849076685
120000,11.933651639826177,0.23867303279652355,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23867303279652355
120500,11.974434766516408,0.23948869533032816,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23948869533032816
121000,12.014661704758986,0.24029323409517972,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24029323409517972
121500,12.055712048367997,0.24111424096735995,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24111424096735995
122000,12.093727553692089,0.2418745510738418,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2418745510738418
122500,12.136406400392564,0.2427281280078513,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2427281280078513
123000,12.17860185180888,0.2435720370361776,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2435720370361776
123500,12.221674088495735,0.2444334817699147,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2444334817699147
124000,12.262540176415033,0.24525080352830067,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24525080352830067
124500,12.298379997313534,0.24596759994627068,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24596759994627068
125000,12.339599822391564,0.24679199644783129,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24679199644783129
125500,12.375592991944401,0.24751185983888802,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24751185983888802
126000,12.417824261808825,0.24835648523617648,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24835648523617648
126500,12.454951359425566,0.24909902718851132,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24909902718851132
127000,12.49453283024614,0.2498906566049228,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2498906566049228
127500,12.53171925713427,0.2506343851426854,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2506343851426854
128000,12.570681483228627,0.25141362966457254,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25141362966457254
128500,12.611345619541842,0.25222691239083683,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25222691239083683
129000,12.650798161925765,0.25301596323851533,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25301596323851533
129500,12.692371124069988,0.25384742248139974,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25384742248139974
130000,12.730624144877382,0.2546124828975476,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2546124828975476
130500,12.768631627083415,0.2553726325416683,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2553726325416683
131000,12.810284549958654,0.25620569099917306,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25620569099917306
131500,12.851357723688626,0.2570271544737725,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2570271544737725
132000,12.892390337770918,0.25784780675541835,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25784780675541835
132500,12.929923361209557,0.25859846722419116,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25859846722419116
133000,12.973581547400354,0.25947163094800707,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25947163094800707
133500,13.013862352813183,0.26027724705626365,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26027724705626365
134000,13.054503451624296,0.26109006903248594,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26109006903248594
134500,13.094236414056464,0.2618847282811293,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2618847282811293
135000,13.138625714486313,0.26277251428972626,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26277251428972626
135500,13.177202298211075,0.2635440459642215,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2635440459642215
136000,13.214094339431826,0.2642818867886365,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2642818867886365
136500,13.252955328506067,0.26505910657012133,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26505910657012133
137000,13.29191601918271,0.2658383203836542,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2658383203836542
137500,13.327863502802876,0.2665572700560575,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2665572700560575
138000,13.363784829506836,0.2672756965901367,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2672756965901367
138500,13.402370893542129,0.2680474178708426,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2680474178708426
139000,13.44414924692491,0.2688829849384982,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2688829849384982
139500,13.481848016250755,0.2696369603250151,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2696369603250151
140000,13.52462842170992,0.2704925684341984,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2704925684341984
140500,13.5635824407125,0.27127164881425,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27127164881425
141000,13.59833050851697,0.2719666101703394,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2719666101703394
141500,13.635871163314146,0.2727174232662829,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2727174232662829
142000,13.675357617691002,0.27350715235382006,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27350715235382006
142500,13.715838470134287,0.27431676940268573,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27431676940268573
143000,13.75760473666858,0.2751520947333716,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2751520947333716
143500,13.79632723683569,0.2759265447367138,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2759265447367138
144000,13.836090819926943,0.2767218163985389,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2767218163985389
144500,13.875371879859964,0.27750743759719926,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27750743759719926
145000,13.915857816435114,0.2783171563287023,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2783171563287023
145500,13.953997315356887,0.2790799463071377,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2790799463071377
146000,13.994766165675152,0.27989532331350303,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27989532331350303
146500,14.0367024284997,0.280734048569994,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.280734048569994
147000,14.075037937613343,0.2815007587522669,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2815007587522669
147500,14.11481161377113,0.2822962322754226,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2822962322754226
148000,14.153799138855982,0.28307598277711965,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28307598277711965
148500,14.19087255733431,0.2838174511466862,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2838174511466862
149000,14.225503633827406,0.28451007267654815,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28451007267654815
149500,14.26557150876643,0.28531143017532856,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28531143017532856
150000,14.303086165079213,0.28606172330158425,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28606172330158425
150500,14.342920368904027,0.28685840737808055,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28685840737808055
151000,14.381080414864396,0.28762160829728795,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28762160829728795
151500,14.423367430914883,0.28846734861829765,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28846734861829765
152000,14.462239456263944,0.2892447891252789,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2892447891252789
152500,14.502934209806556,0.2900586841961311,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2900586841961311
153000,14.542205125310232,0.2908441025062046,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2908441025062046
153500,14.581472956721443,0.29162945913442884,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29162945913442884
154000,14.620832224711698,0.292416644494234,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.292416644494234
154500,14.658137175882828,0.2931627435176566,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2931627435176566
155000,14.697580645918705,0.29395161291837413,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29395161291837413
155500,14.733276536072905,0.2946655307214581,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2946655307214581
156000,14.772211513122828,0.2954442302624566,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2954442302624566
156500,14.808119866420707,0.29616239732841415,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29616239732841415
157000,14.848785192991127,0.2969757038598225,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2969757038598225
157500,14.887548424186958,0.29775096848373916,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29775096848373916
158000,14.91850760410039,0.2983701520820078,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2983701520820078
158500,14.953842849527364,0.29907685699054726,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29907685699054726
159000,14.98912991469462,0.2997825982938924,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2997825982938924
159500,15.027300070219919,0.30054600140439836,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30054600140439836
160000,15.063260963871299,0.301265219277426,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.301265219277426
160500,15.098353467014164,0.3019670693402833,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3019670693402833
161000,15.136633301432251,0.302732666028645,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.302732666028645
161500,15.172558442341641,0.3034511688468328,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3034511688468328
162000,15.209360923010697,0.30418721846021396,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30418721846021396
162500,15.243823402059261,0.30487646804118523,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30487646804118523
163000,15.280004507469542,0.3056000901493908,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3056000901493908
163500,15.317845022443986,0.30635690044887975,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30635690044887975
164000,15.353432039249057,0.30706864078498114,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30706864078498114
164500,15.390248868057462,0.30780497736114926,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30780497736114926
165000,15.42658096851676,0.3085316193703352,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3085316193703352
165500,15.462499957154169,0.3092499991430834,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3092499991430834
166000,15.498275873197016,0.30996551746394035,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30996551746394035
166500,15.537665720041117,0.3107533144008223,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3107533144008223
167000,15.574085156416913,0.3114817031283383,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3114817031283383
167500,15.611613469995369,0.3122322693999074,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3122322693999074
168000,15.648364936927216,0.31296729873854434,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31296729873854434
168500,15.684988072252127,0.3136997614450425,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3136997614450425
169000,15.722047797694515,0.3144409559538903,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3144409559538903
169500,15.757323766034087,0.31514647532068174,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31514647532068174
170000,15.79255344711305,0.315851068942261,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.315851068942261
170500,15.832298590676833,0.31664597181353665,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31664597181353665
171000,15.868855379519703,0.31737710759039406,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31737710759039406
171500,15.904270989967092,0.31808541979934185,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31808541979934185
172000,15.93923550548921,0.3187847101097842,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3187847101097842
172500,15.971368128086006,0.3194273625617201,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3194273625617201
173000,16.006945537637858,0.32013891075275713,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32013891075275713
173500,16.043438374505193,0.32086876749010385,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32086876749010385
174000,16.08121288464176,0.3216242576928352,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3216242576928352
174500,16.114850684333334,0.3222970136866667,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3222970136866667
175000,16.153112046244274,0.3230622409248855,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3230622409248855
175500,16.1858543476814,0.323717086953628,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.323717086953628
176000,16.223930169838837,0.32447860339677675,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32447860339677675
176500,16.260492451037766,0.32520984902075534,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32520984902075534
177000,16.298110439771573,0.3259622087954315,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3259622087954315
177500,16.334014295763325,0.3266802859152665,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3266802859152665
178000,16.369611226401673,0.32739222452803346,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32739222452803346
178500,16.403299713071732,0.3280659942614346,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3280659942614346
179000,16.434732685809582,0.32869465371619166,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32869465371619166
179500,16.47036404309696,0.3294072808619392,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3294072808619392
180000,16.50776206711036,0.3301552413422072,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3301552413422072
180500,16.541453155506076,0.3308290631101215,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3308290631101215
181000,16.57480620855461,0.3314961241710922,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3314961241710922
181500,16.613185204242836,0.3322637040848567,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3322637040848567
182000,16.650577967707488,0.3330115593541498,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3330115593541498
182500,16.684634425059272,0.33369268850118544,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33369268850118544
183000,16.71946667656572,0.3343893335313144,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3343893335313144
183500,16.754425366078806,0.33508850732157613,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33508850732157613
184000,16.79090324654182,0.3358180649308364,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3358180649308364
184500,16.82522416029317,0.3365044832058634,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3365044832058634
185000,16.859472772522714,0.3371894554504543,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3371894554504543
185500,16.898723563128886,0.33797447126257774,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33797447126257774
186000,16.937627561597374,0.3387525512319475,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3387525512319475
186500,16.97207969293863,0.33944159385877265,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33944159385877265
187000,17.00889198606653,0.3401778397213306,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3401778397213306
187500,17.043265847413057,0.34086531694826117,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34086531694826117
188000,17.07940028772852,0.34158800575457043,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34158800575457043
188500,17.119205613700544,0.3423841122740109,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3423841122740109
189000,17.15375676032978,0.3430751352065956,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3430751352065956
189500,17.187691464754298,0.34375382929508597,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34375382929508597
190000,17.22657911517897,0.34453158230357944,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34453158230357944
190500,17.26328248014004,0.3452656496028008,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3452656496028008
191000,17.296511909760163,0.34593023819520324,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34593023819520324
191500,17.33344888258445,0.34666897765168897,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34666897765168897
192000,17.368680505417238,0.3473736101083448,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3473736101083448
192500,17.40202246511393,0.3480404493022786,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3480404493022786
193000,17.440350714363614,0.3488070142872723,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3488070142872723
193500,17.47482642412152,0.3494965284824304,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3494965284824304
194000,17.51249735221523,0.3502499470443046,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3502499470443046
194500,17.546768869554477,0.35093537739108954,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35093537739108954
195000,17.58225155112332,0.3516450310224664,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3516450310224664
195500,17.61474568163202,0.35229491363264037,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35229491363264037
196000,17.648524090135012,0.35297048180270024,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35297048180270024
196500,17.688028666920523,0.3537605733384105,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3537605733384105
197000,17.723673655256416,0.35447347310512833,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35447347310512833
197500,17.762013790217402,0.355240275804348,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.355240275804348
198000,17.79526646345392,0.3559053292690784,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3559053292690784
198500,17.829880771233203,0.35659761542466406,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35659761542466406
199000,17.86972957182013,0.3573945914364026,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3573945914364026
199500,17.904529843062242,0.35809059686124484,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35809059686124484
200000,17.939060671056794,0.3587812134211359,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3587812134211359
200500,17.97134048394845,0.359426809678969,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.359426809678969
201000,18.008142313946873,0.36016284627893747,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36016284627893747
201500,18.042914113231877,0.36085828226463756,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36085828226463756
202000,18.075203120334734,0.3615040624066947,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3615040624066947
202500,18.11448365672838,0.36228967313456756,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36228967313456756
203000,18.151280968710985,0.3630256193742197,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3630256193742197
203500,18.186505126568477,0.36373010253136956,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36373010253136956
204000,18.22396995345696,0.36447939906913923,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36447939906913923
204500,18.25762551342934,0.3651525102685868,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3651525102685868
205000,18.295567130755607,0.36591134261511216,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36591134261511216
205500,18.329191933842083,0.36658383867684163,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36658383867684163
206000,18.36185324338157,0.3672370648676314,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3672370648676314
206500,18.39868046170232,0.3679736092340464,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3679736092340464
207000,18.432948346141405,0.3686589669228281,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3686589669228281
207500,18.467303309140313,0.36934606618280624,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36934606618280624
208000,18.50483049035488,0.37009660980709763,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37009660980709763
208500,18.537813170800696,0.3707562634160139,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3707562634160139
209000,18.56819234844315,0.37136384696886304,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37136384696886304
209500,18.60449998070761,0.37208999961415223,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37208999961415223
210000,18.639380215846057,0.37278760431692115,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37278760431692115
210500,18.67618944225355,0.373523788845071,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.373523788845071
211000,18.712038618120218,0.3742407723624044,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3742407723624044
211500,18.745735445687806,0.3749147089137561,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3749147089137561
212000,18.778244255791375,0.3755648851158275,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3755648851158275
212500,18.815851771353504,0.37631703542707007,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37631703542707007
213000,18.85077837470084,0.3770155674940168,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3770155674940168
213500,18.888516664925987,0.3777703332985197,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3777703332985197
214000,18.918904251659068,0.3783780850331814,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3783780850331814
214500,18.9538519717401,0.379077039434802,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.379077039434802
215000,18.985478911222007,0.3797095782244401,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3797095782244401
215500,19.01946359743695,0.380389271948739,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.380389271948739
216000,19.053135133958726,0.3810627026791745,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3810627026791745
216500,19.086026202837726,0.3817205240567545,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3817205240567545
217000,19.119787563073437,0.38239575126146874,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38239575126146874
217500,19.154885065558542,0.3830977013111708,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3830977013111708
218000,19.186590488596718,0.38373180977193433,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38373180977193433
218500,19.220700236338665,0.3844140047267733,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3844140047267733
219000,19.25278593492547,0.3850557186985094,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3850557186985094
219500,19.288540533224786,0.3857708106644957,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3857708106644957
220000,19.32436430160789,0.3864872860321578,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3864872860321578
220500,19.355331555091784,0.3871066311018357,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3871066311018357
221000,19.391946162205805,0.3878389232441161,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3878389232441161
221500,19.42695278299319,0.3885390556598638,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3885390556598638
222000,19.45967031101914,0.3891934062203828,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3891934062203828
222500,19.494022159727994,0.3898804431945599,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3898804431945599
223000,19.528003362535475,0.3905600672507095,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3905600672507095
223500,19.565575769395156,0.39131151538790315,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39131151538790315
224000,19.600455611650155,0.3920091122330031,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3920091122330031
224500,19.633040834124024,0.3926608166824805,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3926608166824805
225000,19.667075852522707,0.39334151705045417,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39334151705045417
225500,19.701755246741527,0.3940351049348305,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3940351049348305
226000,19.7362901395253,0.39472580279050595,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39472580279050595
226500,19.770943245176277,0.3954188649035255,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3954188649035255
227000,19.806501483645132,0.3961300296729026,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3961300296729026
227500,19.840419777942948,0.39680839555885894,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39680839555885894
228000,19.87104984762525,0.39742099695250505,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39742099695250505
228500,19.903440665704984,0.3980688133140997,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3980688133140997
229000,19.938506684060357,0.3987701336812071,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3987701336812071
229500,19.970723529346557,0.39941447058693114,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39941447058693114
230000,20.00258263207644,0.4000516526415288,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4000516526415288
230500,20.033584241361766,0.4006716848272353,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4006716848272353
231000,20.065128877112414,0.4013025775422483,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4013025775422483
231500,20.09588487813503,0.4019176975627006,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4019176975627006
232000,20.130881757969796,0.4026176351593959,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4026176351593959
232500,20.168677719953596,0.4033735543990719,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4033735543990719
233000,20.203290474093016,0.4040658094818603,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4040658094818603
233500,20.235968848479892,0.40471937696959787,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40471937696959787
234000,20.269505566340214,0.4053901113268043,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4053901113268043
234500,20.30379368998259,0.4060758737996518,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4060758737996518
235000,20.34009251850176,0.4068018503700352,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4068018503700352
235500,20.372530698024867,0.40745061396049737,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40745061396049737
236000,20.404796528474936,0.4080959305694987,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4080959305694987
236500,20.439350342016283,0.40878700684032565,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40878700684032565
237000,20.476850627855296,0.4095370125571059,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4095370125571059
237500,20.509565588699463,0.41019131177398926,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41019131177398926
238000,20.542400668581465,0.4108480133716293,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4108480133716293
238500,20.574248427510533,0.41148496855021066,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41148496855021066
239000,20.609134109609922,0.41218268219219845,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41218268219219845
239500,20.6441064421853,0.412882128843706,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.412882128843706
240000,20.680661256307808,0.41361322512615617,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41361322512615617
240500,20.714912147464982,0.4142982429492996,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4142982429492996
241000,20.7471380549287,0.41494276109857403,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41494276109857403
241500,20.78008185317741,0.4156016370635482,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4156016370635482
242000,20.812452298004718,0.4162490459600944,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4162490459600944
242500,20.847059540308592,0.41694119080617187,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41694119080617187
243000,20.88347049001406,0.41766940980028117,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41766940980028117
243500,20.919228994606684,0.4183845798921337,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4183845798921337
244000,20.95137849653103,0.4190275699306206,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4190275699306206
244500,20.986144213144648,0.41972288426289295,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41972288426289295
245000,21.018022020037026,0.42036044040074055,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42036044040074055
245500,21.04944642165123,0.4209889284330246,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4209889284330246
246000,21.081015758601076,0.42162031517202153,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42162031517202153
246500,21.11330188240993,0.42226603764819864,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42226603764819864
247000,21.144006762126576,0.42288013524253154,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42288013524253154
247500,21.178263994105265,0.4235652798821053,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4235652798821053
248000,21.207138681486267,0.42414277362972536,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42414277362972536
248500,21.23915088128324,0.42478301762566484,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42478301762566484
249000,21.276046067249393,0.42552092134498787,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42552092134498787
249500,21.307031227467384,0.4261406245493477,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4261406245493477
250000,21.342062832896772,0.42684125665793543,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42684125665793543
250500,21.37789626672543,0.4275579253345086,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4275579253345086
251000,21.413543545965183,0.42827087091930366,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42827087091930366
251500,21.44570252391616,0.4289140504783232,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4289140504783232
252000,21.479864241398282,0.42959728482796566,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42959728482796566
252500,21.51256014733673,0.4302512029467346,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4302512029467346
253000,21.544472539122275,0.4308894507824455,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4308894507824455
253500,21.57675525222682,0.4315351050445364,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4315351050445364
254000,21.6117634483131,0.43223526896626197,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43223526896626197
254500,21.645139348353123,0.43290278696706247,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43290278696706247
255000,21.67798827040884,0.4335597654081768,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4335597654081768
255500,21.707506567592684,0.4341501313518537,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4341501313518537
256000,21.74138097775168,0.43482761955503363,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43482761955503363
256500,21.771573995860454,0.4354314799172091,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4354314799172091
257000,21.80557327328168,0.4361114654656336,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4361114654656336
257500,21.837122937373046,0.4367424587474609,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4367424587474609
258000,21.867980380871725,0.4373596076174345,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4373596076174345
258500,21.90101248757651,0.4380202497515302,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4380202497515302
259000,21.930920269513724,0.43861840539027447,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43861840539027447
259500,21.967391726496896,0.4393478345299379,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4393478345299379
260000,21.997930507927627,0.43995861015855253,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43995861015855253
260500,22.029879961181937,0.4405975992236387,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4405975992236387
261000,22.060395888980395,0.4412079177796079,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4412079177796079
261500,22.091349949554505,0.4418269989910901,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4418269989910901
262000,22.124725802101004,0.44249451604202006,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44249451604202006
262500,22.159414994366678,0.44318829988733355,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44318829988733355
263000,22.18961333533791,0.4437922667067582,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4437922667067582
263500,22.22517559812534,0.4445035119625068,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4445035119625068
264000,22.254232114664614,0.44508464229329225,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44508464229329225
264500,22.285446016858664,0.4457089203371733,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4457089203371733
265000,22.31479781685162,0.4462959563370324,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4462959563370324
265500,22.344219768238368,0.4468843953647674,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4468843953647674
266000,22.37669512316011,0.44753390246320224,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44753390246320224
266500,22.40656199676495,0.448131239935299,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.448131239935299
267000,22.439972515754892,0.4487994503150978,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4487994503150978
267500,22.474215464254847,0.4494843092850969,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4494843092850969
268000,22.508224200336436,0.4501644840067287,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4501644840067287
268500,22.539774015642955,0.4507954803128591,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4507954803128591
269000,22.570097079055692,0.45140194158111385,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45140194158111385
269500,22.601676091574458,0.45203352183148915,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45203352183148915
270000,22.632569864374418,0.4526513972874884,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4526513972874884
270500,22.662623025831138,0.45325246051662277,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45325246051662277
271000,22.695836042429395,0.4539167208485879,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4539167208485879
271500,22.72630866052228,0.45452617321044564,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45452617321044564
272000,22.758643525573742,0.4551728705114748,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4551728705114748
272500,22.78988489305991,0.45579769786119817,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45579769786119817
273000,22.82298372448046,0.45645967448960917,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45645967448960917
273500,22.854955204195434,0.4570991040839087,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4570991040839087
274000,22.886184860568683,0.4577236972113737,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4577236972113737
274500,22.917432692650518,0.4583486538530104,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4583486538530104
275000,22.95249903662406,0.4590499807324812,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4590499807324812
275500,22.98596303147296,0.45971926062945917,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45971926062945917
276000,23.014720686909765,0.4602944137381953,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4602944137381953
276500,23.04803795554009,0.46096075911080175,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46096075911080175
277000,23.0801461149563,0.461602922299126,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.461602922299126
277500,23.10998956277227,0.4621997912554454,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4621997912554454
278000,23.14097348331083,0.4628194696662166,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4628194696662166
278500,23.171376183288306,0.4634275236657661,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4634275236657661
279000,23.2027006706904,0.46405401341380803,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46405401341380803
279500,23.234863443101055,0.4646972688620211,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4646972688620211
280000,23.263136274680406,0.46526272549360814,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46526272549360814
280500,23.298899511513284,0.46597799023026565,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46597799023026565
281000,23.330848510779237,0.46661697021558474,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46661697021558474
281500,23.358767994409188,0.46717535988818376,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46717535988818376
282000,23.38863071904094,0.4677726143808188,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4677726143808188
282500,23.422959863909604,0.4684591972781921,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4684591972781921
283000,23.45698864825306,0.4691397729650612,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4691397729650612
283500,23.492444951593964,0.46984889903187926,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46984889903187926
284000,23.525336109517056,0.4705067221903411,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4705067221903411
284500,23.556399535290453,0.4711279907058091,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4711279907058091
285000,23.591889103634184,0.4718377820726837,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4718377820726837
285500,23.620362087342336,0.47240724174684673,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47240724174684673
286000,23.651690582006758,0.47303381164013514,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47303381164013514
286500,23.683183068367512,0.4736636613673502,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4736636613673502
287000,23.715814497665047,0.47431628995330094,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47431628995330094
287500,23.748982361837676,0.4749796472367535,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4749796472367535
288000,23.779844866910754,0.4755968973382151,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4755968973382151
288500,23.811613042747858,0.4762322608549572,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4762322608549572
289000,23.843990659972278,0.47687981319944556,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47687981319944556
289500,23.874572822481383,0.47749145644962765,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47749145644962765
290000,23.904524559211463,0.47809049118422925,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47809049118422925
290500,23.934365294919438,0.47868730589838876,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47868730589838876
291000,23.969584543735944,0.4793916908747189,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4793916908747189
291500,24.004429157184234,0.4800885831436847,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4800885831436847
292000,24.037753214623777,0.48075506429247555,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48075506429247555
292500,24.069380409633467,0.48138760819266935,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48138760819266935
293000,24.105472439321318,0.48210944878642636,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48210944878642636
293500,24.13930069722269,0.4827860139444538,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4827860139444538
294000,24.16962306923045,0.483392461384609,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.483392461384609
294500,24.19946066458453,0.48398921329169065,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48398921329169065
295000,24.232107046910865,0.48464214093821734,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48464214093821734
295500,24.26290130298092,0.48525802605961843,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48525802605961843
296000,24.299528482429164,0.4859905696485833,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4859905696485833
296500,24.3317138386581,0.486634276773162,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.486634276773162
297000,24.363541930137192,0.48727083860274384,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48727083860274384
297500,24.395751805514653,0.4879150361102931,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4879150361102931
298000,24.427478932840874,0.4885495786568175,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4885495786568175
298500,24.45770521380556,0.4891541042761112,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4891541042761112
299000,24.48848664163319,0.48976973283266384,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48976973283266384
299500,24.51922496393051,0.4903844992786102,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4903844992786102
299999,24.55042817970554,0.4910085635941108,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4910085635941108


==> results/multiblock/static/covid19/tree/tree_vs_linear.csv <==
block_requests_pattern_mean,planner_method,AllBlocks,block_requests_pattern_std,cumulative_total_hit_score,cumulative_sv_ratio,lr,heuristic,exact_match_caching
1,MaxCuts,5.615843255346235,1,296467.16666666657,296726.5000000001,0.2,bin_visits:100-5,False
5,MaxCuts,7.436054760776407,1,296576.74999999953,296872.95238095184,0.2,bin_visits:100-5,False
10,MaxCuts,10.220519864550193,1,296396.0696969695,296753.262121212,0.2,bin_visits:100-5,False
15,MaxCuts,11.980981272274704,1,296391.38837535086,296780.6544817934,0.2,bin_visits:100-5,False
20,MaxCuts,12.759092095206816,1,296482.65041011554,296841.2964798353,0.2,bin_visits:100-5,False
25,MaxCuts,14.62021782574456,1,296381.65445868723,296763.0506980035,0.2,bin_visits:100-5,False
30,MaxCuts,16.392728045440148,1,296229.0343251761,296653.581273174,0.2,bin_visits:100-5,False
40,MaxCuts,20.078861060280676,1,295931.8772782102,296404.13535021944,0.2,bin_visits:100-5,False
50,MaxCuts,21.60171495301336,1,295942.9330612259,296420.9930612258,0.2,bin_visits:100-5,False
1,MaxCuts,8.45416435993345,3,295496.6428571409,295837.4547619028,0.2,bin_visits:100-5,False
5,MaxCuts,10.862099291395271,3,295325.19949494774,295726.10573592887,0.2,bin_visits:100-5,False
10,MaxCuts,10.983762579329753,3,296133.8259754128,296479.59445554385,0.2,bin_visits:100-5,False
15,MaxCuts,13.403887857995622,3,295997.152935999,296404.5545105984,0.2,bin_visits:100-5,False
20,MaxCuts,16.144184113498124,3,295696.78398812405,296157.4944467177,0.2,bin_visits:100-5,False
25,MaxCuts,17.28005234483634,3,295721.1411687146,296179.67291305336,0.2,bin_visits:100-5,False
30,MaxCuts,19.459422216463697,3,295581.3968110428,296057.6108717513,0.2,bin_visits:100-5,False
40,MaxCuts,21.14451345231337,3,295730.9644703145,296226.95785537106,0.2,bin_visits:100-5,False
50,MaxCuts,19.51239622535015,3,296292.7281686149,296737.1779901668,0.2,bin_visits:100-5,False
1,MaxCuts,11.064504451499854,5,294901.45256132697,295287.2341269835,0.2,bin_visits:100-5,False
5,MaxCuts,11.927905247777826,5,295187.4511571736,295593.07562437304,0.2,bin_visits:100-5,False
10,MaxCuts,13.90678703412954,5,295194.9781408064,295632.4965718508,0.2,bin_visits:100-5,False
15,MaxCuts,15.26490860618595,5,295446.1502648326,295878.92210204934,0.2,bin_visits:100-5,False
20,MaxCuts,18.00468600361086,5,295233.3391714406,295723.79926310614,0.2,bin_visits:100-5,False
25,MaxCuts,18.547473008419512,5,295516.3545735543,295992.53733827965,0.2,bin_visits:100-5,False
30,MaxCuts,20.56771203579152,5,295338.0717000784,295845.36967234936,0.2,bin_visits:100-5,False
40,MaxCuts,23.51667014301445,5,295332.8856573975,295870.6291534658,0.2,bin_visits:100-5,False
50,MaxCuts,20.494554135658262,5,296112.3572790455,296567.84829348745,0.2,bin_visits:100-5,False
1,MaxCuts,14.45308424452571,10,294554.7134648192,294995.3367798555,0.2,bin_visits:100-5,False
5,MaxCuts,17.22020782839958,10,294115.06988576404,294642.6747698969,0.2,bin_visits:100-5,False
10,MaxCuts,17.395872504372562,10,294531.51890550274,295059.42372707784,0.2,bin_visits:100-5,False
15,MaxCuts,19.964416750895168,10,294268.8207552407,294847.5851844812,0.2,bin_visits:100-5,False
20,MaxCuts,21.68190790285351,10,294298.3460663281,294862.1449998389,0.2,bin_visits:100-5,False
25,MaxCuts,23.00570239961375,10,294455.07558758126,295000.87052768696,0.2,bin_visits:100-5,False
30,MaxCuts,25.330555664788747,10,294419.7714953349,295030.1381860553,0.2,bin_visits:100-5,False
40,MaxCuts,25.002400521657236,10,294967.6813045996,295554.2021942178,0.2,bin_visits:100-5,False
50,MaxCuts,23.31726302474518,10,295489.7306948476,296018.5910974814,0.2,bin_visits:100-5,False
1,MaxCuts,19.42766764166245,15,293695.37797986297,294278.7412943568,0.2,bin_visits:100-5,False
5,MaxCuts,20.29775914849799,15,293741.65529976547,294325.73771775234,0.2,bin_visits:100-5,False
10,MaxCuts,21.805032964471845,15,293728.99607476004,294319.9656305218,0.2,bin_visits:100-5,False
15,MaxCuts,23.15848172323812,15,293797.54048933624,294394.9028252697,0.2,bin_visits:100-5,False
20,MaxCuts,25.10153855674416,15,293719.80112700874,294345.4512858011,0.2,bin_visits:100-5,False
25,MaxCuts,23.858832872107048,15,294280.96267146576,294872.0807672555,0.2,bin_visits:100-5,False
30,MaxCuts,26.09687122635972,15,294097.4818910328,294751.9649905081,0.2,bin_visits:100-5,False
40,MaxCuts,24.811856391828723,15,294851.7632073447,295450.5733891678,0.2,bin_visits:100-5,False
50,MaxCuts,22.587191954967608,15,295479.00949962623,296007.2483482798,0.2,bin_visits:100-5,False
1,MinCuts,6.199967070303425,1,295588.33333333273,295907.9999999995,0.2,bin_visits:100-5,False
5,MinCuts,7.478456901019623,1,295732.5333333336,296053.36190476205,0.2,bin_visits:100-5,False
10,MinCuts,8.14739355105398,1,295660.84595959604,296020.3641414143,0.2,bin_visits:100-5,False
15,MinCuts,7.411335959846846,1,296438.0248060756,296767.3515944833,0.2,bin_visits:100-5,False
20,MinCuts,5.769210661759504,1,296898.5656869449,297152.6606060609,0.2,bin_visits:100-5,False
25,MinCuts,6.44909211614033,1,296901.9696506875,297167.39048309176,0.2,bin_visits:100-5,False
30,MinCuts,6.360453608144219,1,297022.21449361584,297295.5584591332,0.2,bin_visits:100-5,False
40,MinCuts,7.323578610571902,1,296722.9112509254,297029.6660683159,0.2,bin_visits:100-5,False
50,MinCuts,7.404632650884319,1,296547.9973469392,296829.8989795923,0.2,bin_visits:100-5,False
1,MinCuts,11.11341226912893,3,293000.9571428571,293500.5476190476,0.2,bin_visits:100-5,False
5,MinCuts,14.494334211208557,3,291501.89329004503,292130.01327561506,0.2,bin_visits:100-5,False
10,MinCuts,13.167657774511047,3,293209.5498057512,293744.9098179612,0.2,bin_visits:100-5,False
15,MinCuts,14.40419931623758,3,293015.34876821423,293587.4326301899,0.2,bin_visits:100-5,False
20,MinCuts,11.890605728334046,3,294104.65714375745,294578.2762162928,0.2,bin_visits:100-5,False
25,MinCuts,9.229772931853155,3,295599.00285178865,295985.23670709954,0.2,bin_visits:100-5,False
30,MinCuts,11.184733679892371,3,294869.00616890175,295340.05944043974,0.2,bin_visits:100-5,False
40,MinCuts,8.53772169022075,3,296128.15116750885,296485.61011565605,0.2,bin_visits:100-5,False
50,MinCuts,9.150270742400764,3,295841.31716449105,296205.49586643337,0.2,bin_visits:100-5,False
1,MinCuts,14.626002715176504,5,291233.9595238115,291829.0530303049,0.2,bin_visits:100-5,False
5,MinCuts,17.356631614317802,5,290255.8139860139,290986.56017871,0.2,bin_visits:100-5,False
10,MinCuts,19.97805477287631,5,289123.41883293097,289937.63915773865,0.2,bin_visits:100-5,False
15,MinCuts,18.665853796894968,5,290850.1202036083,291596.565942703,0.2,bin_visits:100-5,False
20,MinCuts,14.39763894982046,5,293040.850566319,293597.6347394962,0.2,bin_visits:100-5,False
25,MinCuts,15.958577460462882,5,292505.8727530933,293120.0578560505,0.2,bin_visits:100-5,False
30,MinCuts,13.019043865887722,5,293986.1951472152,294501.30360373703,0.2,bin_visits:100-5,False
40,MinCuts,13.732695794727528,5,293774.4071462793,294301.7360050137,0.2,bin_visits:100-5,False
50,MinCuts,10.246859475751382,5,295372.58987372986,295784.6632481293,0.2,bin_visits:100-5,False
1,MinCuts,21.11423082358881,10,288328.3689750672,289184.39755795663,0.2,bin_visits:100-5,False
5,MinCuts,22.6409867674045,10,287804.4189087125,288715.0762441815,0.2,bin_visits:100-5,False
10,MinCuts,23.99058857831972,10,287410.2673400876,288377.08055678545,0.2,bin_visits:100-5,False
15,MinCuts,25.56509029957289,10,286658.0896407026,287659.1449491093,0.2,bin_visits:100-5,False
20,MinCuts,25.405782248497644,10,287161.5199197277,288116.5658753143,0.2,bin_visits:100-5,False
25,MinCuts,24.45145089886921,10,288389.9262472196,289300.7792209804,0.2,bin_visits:100-5,False
30,MinCuts,21.621325782094743,10,289835.01195839705,290620.83221817674,0.2,bin_visits:100-5,False
40,MinCuts,15.953665255793476,10,292729.0181633148,293335.4193559826,0.2,bin_visits:100-5,False
50,MinCuts,12.969286764102296,10,294108.2352364172,294606.74672329245,0.2,bin_visits:100-5,False
1,MinCuts,25.817287239318137,15,286525.1781351959,287577.7184897125,0.2,bin_visits:100-5,False
5,MinCuts,26.55812772122212,15,286125.40185790206,287152.4753758278,0.2,bin_visits:100-5,False
10,MinCuts,28.61155858423164,15,285335.7528431053,286479.33643496607,0.2,bin_visits:100-5,False
15,MinCuts,29.651787794588287,15,285102.2810254666,286257.8097906321,0.2,bin_visits:100-5,False
20,MinCuts,30.810353017174325,15,284484.39507755684,285642.23911986424,0.2,bin_visits:100-5,False
25,MinCuts,31.07111541912245,15,284630.1852627691,285816.7769788331,0.2,bin_visits:100-5,False
30,MinCuts,29.20556437843705,15,285489.5830285881,286551.0071758886,0.2,bin_visits:100-5,False
40,MinCuts,22.20910770148609,15,289816.5503959631,290643.2763470161,0.2,bin_visits:100-5,False
50,MinCuts,16.39936683285989,15,292621.0768161855,293258.3491285556,0.2,bin_visits:100-5,False


==> results/multiblock/static/covid19/tree/tree_vs_linear_zipf1.csv <==
block_requests_pattern_mean,planner_method,AllBlocks,block_requests_pattern_std,cumulative_total_hit_score,cumulative_sv_ratio,learning_rate,heuristic,exact_match_caching
1,MaxCuts,0.5447060334067465,1,297262.6666666667,297372.8333333333,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MaxCuts,0.5531526877991799,1,297960.31428571383,298032.13809523766,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MaxCuts,0.7282296611942922,1,297971.64722222177,298070.85782828246,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MaxCuts,0.969707770432218,1,297782.0545087258,297926.2204212447,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MaxCuts,1.000433523368409,1,297930.71810587007,298052.2876661343,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MaxCuts,1.1027244257791768,1,297896.18975969346,298022.350928404,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MaxCuts,1.5332994000975435,1,297477.0371775524,297685.999984772,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MaxCuts,1.524504988107602,1,297720.5068294567,297889.5034405906,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MaxCuts,1.9053187884848315,1,297445.15277210914,297674.6662925173,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MaxCuts,0.7888571722951985,3,296881.7904761891,297042.05714285583,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MaxCuts,0.79306006629969,3,297298.67554112483,297422.0659451652,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MaxCuts,0.8209566320917667,3,297751.0441322565,297843.2775946274,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MaxCuts,1.282024067306467,3,297178.88825883315,297378.46998141904,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MaxCuts,1.17281827545831,3,297625.5076273057,297771.44396693225,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MaxCuts,1.360013872390886,3,297517.1491005714,297691.3193549878,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MaxCuts,1.552396705086774,3,297418.3275051786,297612.0795247857,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MaxCuts,1.78466458119128,3,297382.8350004908,297595.25003300793,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MaxCuts,1.765683186511438,3,297591.4860939273,297790.8017562629,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MaxCuts,0.9228504100980622,5,296831.2832972568,296980.8233766219,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MaxCuts,0.995244823372948,5,296971.77379564807,297150.4455294698,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MaxCuts,1.1729136543399343,5,297052.04110631207,297236.612501257,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MaxCuts,1.3133713071262976,5,297178.7569114406,297359.1146989068,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MaxCuts,1.2695876189250206,5,297445.60701466986,297599.33605614275,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MaxCuts,1.4364048406070733,5,297406.0461891701,297587.895209232,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MaxCuts,1.5995166324311734,5,297326.71702511533,297516.7028594482,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MaxCuts,1.6570113803079485,5,297523.7143646577,297692.8009630543,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MaxCuts,1.8986271071329983,5,297393.1218750636,297623.6201246723,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MaxCuts,1.1519935450322007,10,296839.1023802516,297011.8215796796,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MaxCuts,1.263446142096483,10,296771.1392594744,296948.94162088126,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MaxCuts,1.3044956989854797,10,297009.2138301257,297202.8197120815,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MaxCuts,1.6185400816038324,10,296705.6027728844,296962.7784236396,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MaxCuts,1.684663012843542,10,296805.0168578716,297042.0488432956,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MaxCuts,1.7304800110477507,10,296953.5245592429,297163.9856603222,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MaxCuts,1.7158856366126678,10,297187.87711069296,297382.7055563055,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MaxCuts,1.842349243162882,10,297285.7860486623,297503.6072273914,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MaxCuts,1.79764167856934,10,297441.4192486507,297640.1302286478,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MaxCuts,1.5495762687530217,15,296372.848349278,296632.35978176066,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MaxCuts,1.5812018375874806,15,296483.0885301609,296735.99706714833,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MaxCuts,1.6456008397745343,15,296574.05873581616,296803.0173222076,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MaxCuts,1.8965660827823156,15,296350.66749501496,296637.5618599262,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MaxCuts,1.9743029003569388,15,296473.08119641035,296778.087031954,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MaxCuts,2.0172480963925103,15,296560.4080130532,296863.4531696373,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MaxCuts,1.9602561688411797,15,296791.19837474753,297057.24683065753,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MaxCuts,1.8732662472902144,15,297107.6923462586,297335.52577043785,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MaxCuts,1.8670137981828856,15,297281.30959882354,297495.52171899885,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MinCuts,0.5084687030555213,1,296780.99999999977,296839.33333333314,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MinCuts,0.8555839335600797,1,296344.19523809484,296507.9999999997,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MinCuts,0.6920832462772961,1,297001.17323232256,297084.9671717165,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MinCuts,0.5847216068637321,1,297709.53976513643,297800.0598847227,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MinCuts,0.561579326855475,1,297688.4494114075,297785.97284119413,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MinCuts,0.7320336254838103,1,297289.06124365225,297433.47683017526,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MinCuts,0.7501815882659378,1,297416.70149902056,297587.6096615292,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MinCuts,0.6809846195531443,1,297649.3884131059,297772.938036931,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MinCuts,0.6342028615112124,1,297450.8337074815,297527.4108843523,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MinCuts,0.9527251427469096,3,295012.2999999996,295133.2238095234,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MinCuts,1.3892406446258336,3,293473.1875180377,293664.30909090926,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MinCuts,1.2639442000798806,3,294842.5990370753,295020.25285270414,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MinCuts,1.4072112165763764,3,294624.77947150887,294829.75992472435,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MinCuts,1.1160438336609306,3,295649.84820825054,295810.10510893085,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MinCuts,0.9435132982886244,3,296534.042359045,296716.1038066763,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MinCuts,1.0596066550496184,3,296215.25440051785,296409.2943132298,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MinCuts,0.8818770407763997,3,297022.9337610505,297195.7458184598,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MinCuts,0.8110430110755583,3,297043.217207521,297163.8069532986,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MinCuts,1.3255860405461473,5,293543.24386724434,293706.3018037524,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MinCuts,1.6507724604740126,5,292500.3400876926,292756.6062049087,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MinCuts,1.858011783513955,5,291870.6233096525,292107.2220008564,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MinCuts,1.7316964735199354,5,293236.3039872715,293473.6305290326,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MinCuts,1.516600124019245,5,294370.9695130608,294615.7564280748,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MinCuts,1.5388175166385485,5,294460.55583853327,294689.25390139973,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MinCuts,1.1420577665090017,5,295855.1391443127,296042.9277364056,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MinCuts,1.3734891722057827,5,295302.5092348843,295526.163564752,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MinCuts,1.0146569383060182,5,296488.3739864723,296660.47224269534,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MinCuts,2.051882893822043,10,291022.04564636503,291301.7336026726,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MinCuts,2.2353106964882548,10,290575.82198739646,290906.7187286569,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MinCuts,2.3372387102614365,10,290278.08380696754,290585.70180619805,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MinCuts,2.638311074006628,10,289344.50423186336,289727.57602815423,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MinCuts,2.589119667839857,10,289563.3769670098,289899.4961712629,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MinCuts,2.376524086567146,10,291257.9707427445,291567.00465521525,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MinCuts,2.3484039319840107,10,291708.1120955791,292081.22612669424,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MinCuts,1.6784465150560195,10,294255.78207465744,294546.3496947476,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MinCuts,1.2696928917806254,10,295550.12349591136,295749.6376723109,0:2_50:0.5_100:0.2,bin_visits:100-5,False
1,MinCuts,2.522182886691509,15,289670.2858414403,290040.602962542,0:2_50:0.5_100:0.2,bin_visits:100-5,False
5,MinCuts,2.629272486451752,15,289225.7411990976,289599.799180916,0:2_50:0.5_100:0.2,bin_visits:100-5,False
10,MinCuts,2.687153345746362,15,289231.474729793,289605.4815617352,0:2_50:0.5_100:0.2,bin_visits:100-5,False
15,MinCuts,2.984100623007702,15,288369.7579757249,288829.81472361856,0:2_50:0.5_100:0.2,bin_visits:100-5,False
20,MinCuts,3.1263942931477584,15,287855.9962336061,288281.11273087614,0:2_50:0.5_100:0.2,bin_visits:100-5,False
25,MinCuts,3.108171661423558,15,288075.930481765,288516.8473939915,0:2_50:0.5_100:0.2,bin_visits:100-5,False
30,MinCuts,3.023215374987282,15,288360.6901675999,288760.71165158274,0:2_50:0.5_100:0.2,bin_visits:100-5,False
40,MinCuts,2.222864376529518,15,292151.4080051358,292503.90588981094,0:2_50:0.5_100:0.2,bin_visits:100-5,False
50,MinCuts,1.6957478013142686,15,294214.1184413852,294514.8629397766,0:2_50:0.5_100:0.2,bin_visits:100-5,False


==> results/multiblock/streaming/citibike/laplace_vs_hybrid/budget_utilization_zipf_0.0.csv <==
block,Hybrid+TreeCache,Laplace+Cache,Laplace+TreeCache
0,0.9616924867537513,1.0498020180731213,0.8150023851995023
1,2.111191788498566,2.6492862284387355,1.7078669490215646
2,1.5362153283220188,2.770488252342669,1.753359698827719
3,1.5060720003615238,2.7231918746844856,1.4152957226177456
4,1.3097973485085195,2.7180806544550506,1.6193472388527965
5,1.4577172602277386,2.8243261752454805,1.5129739023680493
6,1.400143091912689,2.7222940690566233,1.399281296435909
7,1.4245278455811228,2.6315619390778657,1.1626458768023458
8,1.1195716046627542,2.6006995681349743,1.5072870031695658
9,1.19482314224115,2.6041410908361105,1.3881810570915594
10,1.2430868451552328,2.628222309420848,1.383992891387365
11,1.3533268712168756,2.602813079136202,1.2527190058145106
12,1.1620344987794358,2.5291411809371134,1.3122311793003671
13,1.2269825918858075,2.510449112577838,1.212946407664285
14,1.3077183099141063,2.5249829307088776,1.1884771213288303
15,1.4436636221972243,2.5395585056203283,1.1249850926069112
16,1.0618438658097453,2.4488610632478887,1.481666087190252
17,1.1179562978432713,2.3922362055963946,1.3703679877959694
18,1.10797937145,2.3372223537867267,1.3055365584227356
19,1.2799901958110453,2.337162298092479,1.2532280862072973
20,1.0318481957086458,2.2665120264105587,1.2788297695515691
21,1.0796967461314306,2.197811002805798,1.1696626417651501
22,1.080405641369122,2.141786068575996,1.1046120197997755
23,1.1363107884266164,2.1089429886522595,1.0230673278933384
24,0.9602616121433822,2.056222054994479,1.2372155042662474
25,1.0134253993268132,2.0319204289643533,1.190923600995026
26,1.0790408358001908,2.0046629277233468,1.1692322179909453
27,1.174804248053384,1.995605144900166,1.1281154285215251
28,1.0729935193917903,1.977931003316371,1.1923095110460835
29,1.0810614852516434,1.9164400096202847,1.109478193763664
30,1.09080644645082,1.8301749674815309,1.0328549451465197
31,1.1697135519748905,1.7477127944095603,0.919528223256874
32,0.8128317314653017,1.65622361503031,1.1375999498514293
33,0.8962153747419279,1.608293210962076,1.0878900654773993
34,0.9143580189190814,1.5362011358052623,1.0448993241511708
35,0.9425299589614067,1.4517369107126683,0.9366146894495309
36,0.8140118968543675,1.385198653686091,0.975312121420778
37,0.8387622238082422,1.3173149123910832,0.8965579040925515
38,0.9067928461995098,1.265200702041815,0.8778278436030629
39,0.9060739803433844,1.149652034871938,0.7416564652570834
40,0.6301405860834901,1.0703043944715986,0.8967853386810614
41,0.6666337657462797,0.9980983668992494,0.8222029412068004
42,0.6703239756940906,0.90924286436511,0.7686378586252207
43,0.6975540680276051,0.8384953150505119,0.6821786798001792
44,0.5655681159239077,0.7487915121114685,0.7118697189073426
45,0.5832131897256314,0.6761435547311407,0.630785676531282
46,0.6003509945571448,0.585474308430868,0.5744121099392956
47,0.6623730017801073,0.5348848177904664,0.505587357648297
48,0.2743428339807643,0.4000570497638627,0.3891953991952377
49,0.23289112416895819,0.3011603431307144,0.27685620588822246


==> results/multiblock/streaming/citibike/laplace_vs_hybrid/cumulative_budget_utilization.csv <==
task,sum_budget_across_blocks,average_budget_across_blocks,mechanism,zipf_k,key,learning_rate,warmup,planner,heuristic,tau,external_update_on_cached_results,cumulative_budget
0,0.0004179223705884,8.358447411768716e-06,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,8.358447411768716e-06
500,0.2440974269905171,0.0048819485398103,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0048819485398103
1000,0.4711203666971374,0.0094224073339427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0094224073339427
1500,0.6272289406582225,0.0125445788131644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0125445788131644
2000,0.761893375703427,0.0152378675140685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0152378675140685
2500,0.8630837755481571,0.0172616755109631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0172616755109631
3000,0.9390192584452216,0.0187803851689044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0187803851689044
3500,1.0150401073693205,0.0203008021473864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0203008021473864
4000,1.091018273279902,0.021820365465598,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.021820365465598
4500,1.1416561562157836,0.0228331231243156,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0228331231243156
5000,1.2050068636525324,0.0241001372730506,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0241001372730506
5500,1.2765340063285726,0.0255306801265714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0255306801265714
6000,1.3439942728917256,0.0268798854578345,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0268798854578345
6500,1.517745535572912,0.0303549107114582,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0303549107114582
7000,1.6177893091875155,0.0323557861837503,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0323557861837503
7500,1.6939504448996057,0.0338790088979921,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0338790088979921
8000,1.7459699642746054,0.0349193992854921,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0349193992854921
8500,1.8138903942999516,0.036277807885999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.036277807885999
9000,1.8617182139589656,0.0372343642791793,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0372343642791793
9500,1.893912904420836,0.0378782580884167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0378782580884167
10000,1.9499902327852197,0.0389998046557043,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0389998046557043
10500,1.986242732236474,0.0397248546447294,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0397248546447294
11000,2.017910662810565,0.0403582132562113,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0403582132562113
11500,2.057662939436431,0.0411532587887286,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0411532587887286
12000,2.1020623287934472,0.0420412465758689,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0420412465758689
12500,2.285120090446804,0.045702401808936,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.045702401808936
13000,2.4919941732741915,0.0498398834654838,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0498398834654838
13500,2.6229407616003115,0.0524588152320062,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0524588152320062
14000,2.7475341186256275,0.0549506823725125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0549506823725125
14500,2.873084193514818,0.0574616838702963,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0574616838702963
15000,2.999850252261449,0.0599970050452289,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0599970050452289
15500,3.098437759778877,0.0619687551955775,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0619687551955775
16000,3.204876391432531,0.0640975278286506,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0640975278286506
16500,3.292901366044452,0.065858027320889,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.065858027320889
17000,3.366109035602153,0.067322180712043,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.067322180712043
17500,3.4615918485085864,0.0692318369701717,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0692318369701717
18000,3.518410723001858,0.0703682144600371,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0703682144600371
18500,3.6943342926183305,0.0738866858523666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0738866858523666
19000,3.7734087723201912,0.0754681754464038,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0754681754464038
19500,3.8494758352363454,0.0769895167047269,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0769895167047269
20000,3.903311266561076,0.0780662253312215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0780662253312215
20500,3.961694129306345,0.0792338825861269,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0792338825861269
21000,4.012360645393038,0.0802472129078607,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0802472129078607
21500,4.061007201143166,0.0812201440228633,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0812201440228633
22000,4.096743846932405,0.0819348769386481,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0819348769386481
22500,4.156096564777917,0.0831219312955583,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0831219312955583
23000,4.180610130739108,0.0836122026147821,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0836122026147821
23500,4.201262455135048,0.0840252491027009,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0840252491027009
24000,4.30666124180113,0.0861332248360226,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0861332248360226
24500,4.458590222310836,0.0891718044462167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0891718044462167
25000,4.579720218856953,0.091594404377139,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.091594404377139
25500,4.656401352867635,0.0931280270573527,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0931280270573527
26000,4.771956972134038,0.0954391394426807,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0954391394426807
26500,4.8421430691231855,0.0968428613824637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0968428613824637
27000,4.898015706228131,0.0979603141245626,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0979603141245626
27500,4.940886544579406,0.0988177308915881,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0988177308915881
28000,4.988629601488918,0.0997725920297783,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0997725920297783
28500,5.035307168444424,0.1007061433688884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1007061433688884
29000,5.086086555261336,0.1017217311052267,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1017217311052267
29500,5.137234967889238,0.1027446993577847,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1027446993577847
30000,5.245194892015173,0.1049038978403034,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1049038978403034
30500,5.313066579386924,0.1062613315877384,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1062613315877384
31000,5.379664996636215,0.1075932999327243,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1075932999327243
31500,5.443489304324352,0.108869786086487,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.108869786086487
32000,5.500334996977687,0.1100066999395537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1100066999395537
32500,5.53937777458609,0.1107875554917218,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1107875554917218
33000,5.550208437180026,0.1110041687436005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1110041687436005
33500,5.564207931377817,0.1112841586275563,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1112841586275563
34000,5.599392666234764,0.1119878533246952,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1119878533246952
34500,5.637969787146433,0.1127593957429286,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1127593957429286
35000,5.683463633851765,0.1136692726770352,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1136692726770352
35500,5.718673597373983,0.1143734719474796,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1143734719474796
36000,5.80618633545466,0.1161237267090932,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1161237267090932
36500,5.97261531410981,0.1194523062821962,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1194523062821962
37000,6.104539415792397,0.1220907883158479,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1220907883158479
37500,6.253004693596109,0.1250600938719221,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1250600938719221
38000,6.354195630893886,0.1270839126178777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1270839126178777
38500,6.432195852635955,0.1286439170527191,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1286439170527191
39000,6.510052620099491,0.1302010524019898,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1302010524019898
39500,6.5892242387585815,0.1317844847751716,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1317844847751716
40000,6.675152217496815,0.1335030443499363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1335030443499363
40500,6.733188447997246,0.1346637689599449,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1346637689599449
41000,6.78295570386677,0.1356591140773353,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1356591140773353
41500,6.85453099089824,0.1370906198179647,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1370906198179647
42000,6.973575925663006,0.1394715185132601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1394715185132601
42500,7.030542214567015,0.1406108442913403,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1406108442913403
43000,7.082301475772663,0.1416460295154532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1416460295154532
43500,7.1399364309554265,0.1427987286191085,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1427987286191085
44000,7.1923056010859066,0.1438461120217181,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1438461120217181
44500,7.236992061653942,0.1447398412330788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1447398412330788
45000,7.281577890180353,0.145631557803607,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.145631557803607
45500,7.336797419004701,0.146735948380094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.146735948380094
46000,7.360665511064577,0.1472133102212915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1472133102212915
46500,7.3861529852261345,0.1477230597045226,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1477230597045226
47000,7.41842224405731,0.1483684448811462,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1483684448811462
47500,7.456952829876003,0.14913905659752,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.14913905659752
48000,7.5340653765845715,0.1506813075316914,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1506813075316914
48500,7.6069021355941,0.152138042711882,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.152138042711882
49000,7.672008774830097,0.1534401754966019,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1534401754966019
49500,7.746587950982344,0.1549317590196469,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1549317590196469
50000,7.797291047032517,0.1559458209406503,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1559458209406503
50500,7.8578386744573265,0.1571567734891465,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1571567734891465
51000,7.927999547090914,0.1585599909418182,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1585599909418182
51500,7.968916802512786,0.1593783360502557,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1593783360502557
52000,8.006477123349192,0.1601295424669838,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1601295424669838
52500,8.03719045231784,0.1607438090463568,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1607438090463568
53000,8.056155218885904,0.161123104377718,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.161123104377718
53500,8.097642262397857,0.1619528452479571,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1619528452479571
54000,8.198740510902866,0.1639748102180573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1639748102180573
54500,8.275851298200074,0.1655170259640014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1655170259640014
55000,8.319970613134467,0.1663994122626893,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1663994122626893
55500,8.37223907456588,0.1674447814913175,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1674447814913175
56000,8.439949854830388,0.1687989970966077,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1687989970966077
56500,8.48963739070805,0.1697927478141609,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1697927478141609
57000,8.519880516060006,0.1703976103212001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1703976103212001
57500,8.556713646117661,0.1711342729223532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1711342729223532
58000,8.613750545766536,0.1722750109153307,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1722750109153307
58500,8.639631826745358,0.1727926365349071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1727926365349071
59000,8.65635733890509,0.1731271467781018,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1731271467781018
59500,8.67637821559021,0.1735275643118042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1735275643118042
60000,8.804654038335135,0.1760930807667027,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1760930807667027
60500,8.911759506064877,0.1782351901212975,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1782351901212975
61000,8.98982039733089,0.1797964079466178,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1797964079466178
61500,9.069304649724511,0.1813860929944902,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1813860929944902
62000,9.185724914335871,0.1837144982867174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1837144982867174
62500,9.24621522799248,0.1849243045598496,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1849243045598496
63000,9.313991797739686,0.1862798359547937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1862798359547937
63500,9.379253423820511,0.1875850684764102,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1875850684764102
64000,9.449430252053387,0.1889886050410677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1889886050410677
64500,9.493470706349752,0.189869414126995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.189869414126995
65000,9.558367738929752,0.191167354778595,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.191167354778595
65500,9.595810518260432,0.1919162103652086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1919162103652086
66000,9.719061490703034,0.1943812298140606,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1943812298140606
66500,9.776265953764929,0.1955253190752985,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1955253190752985
67000,9.808462034623382,0.1961692406924676,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1961692406924676
67500,9.84023988560855,0.196804797712171,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.196804797712171
68000,9.875156892870796,0.1975031378574159,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1975031378574159
68500,9.915139113011756,0.1983027822602351,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1983027822602351
69000,9.973922936218706,0.1994784587243741,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1994784587243741
69500,10.005707188019205,0.200114143760384,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.200114143760384
70000,10.022939697383102,0.200458793947662,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.200458793947662
70500,10.064420050184117,0.2012884010036822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2012884010036822
71000,10.085594580044996,0.2017118916008999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2017118916008999
71500,10.115192153148836,0.2023038430629767,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2023038430629767
72000,10.172384042455448,0.2034476808491089,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2034476808491089
72500,10.309410848972512,0.2061882169794502,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2061882169794502
73000,10.36137899770283,0.2072275799540566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2072275799540566
73500,10.411311165578065,0.2082262233115613,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2082262233115613
74000,10.44215720072872,0.2088431440145744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2088431440145744
74500,10.499104048391926,0.2099820809678385,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2099820809678385
75000,10.543165532947002,0.21086331065894,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.21086331065894
75500,10.557596098077404,0.211151921961548,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.211151921961548
76000,10.61814476319696,0.2123628952639391,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2123628952639391
76500,10.666199338851657,0.2133239867770331,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2133239867770331
77000,10.684294659056077,0.2136858931811215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2136858931811215
77500,10.7260165172208,0.214520330344416,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.214520330344416
78000,10.793027185897612,0.2158605437179522,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2158605437179522
78500,10.921843635956243,0.2184368727191248,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2184368727191248
79000,10.98301556351042,0.2196603112702083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2196603112702083
79500,11.03457950706594,0.2206915901413188,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2206915901413188
80000,11.066813231219374,0.2213362646243875,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2213362646243875
80500,11.107000696632692,0.2221400139326538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2221400139326538
81000,11.128800348521075,0.2225760069704215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2225760069704215
81500,11.158498293005731,0.2231699658601146,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2231699658601146
82000,11.194383036313152,0.223887660726263,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.223887660726263
82500,11.236435326423624,0.2247287065284725,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2247287065284725
83000,11.26315531027627,0.2252631062055254,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2252631062055254
83500,11.294854068054237,0.2258970813610847,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2258970813610847
84000,11.371897960163905,0.227437959203278,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.227437959203278
84500,11.558812561368168,0.2311762512273633,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2311762512273633
85000,11.685321142114232,0.2337064228422846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2337064228422846
85500,11.811580756603112,0.2362316151320622,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2362316151320622
86000,11.919413377769544,0.2383882675553909,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2383882675553909
86500,12.011873523331698,0.2402374704666339,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2402374704666339
87000,12.11321513213878,0.2422643026427756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2422643026427756
87500,12.22268551401202,0.2444537102802404,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2444537102802404
88000,12.318351443664982,0.2463670288732996,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2463670288732996
88500,12.40759598820864,0.2481519197641727,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2481519197641727
89000,12.49954551796805,0.249990910359361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.249990910359361
89500,12.555165005914432,0.2511033001182886,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2511033001182886
90000,12.636148090501386,0.2527229618100277,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2527229618100277
90500,12.812397283003197,0.2562479456600639,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2562479456600639
91000,12.857192160794066,0.2571438432158813,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2571438432158813
91500,12.9156601653321,0.258313203306642,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.258313203306642
92000,12.9704693747402,0.259409387494804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.259409387494804
92500,13.021307036830663,0.2604261407366133,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2604261407366133
93000,13.058890091855256,0.2611778018371051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2611778018371051
93500,13.11050255570977,0.2622100511141954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2622100511141954
94000,13.172460803570118,0.2634492160714023,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2634492160714023
94500,13.229991835271406,0.2645998367054281,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2645998367054281
95000,13.287311903357214,0.2657462380671442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2657462380671442
95500,13.346232952171194,0.2669246590434239,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2669246590434239
96000,13.407139856111208,0.2681427971222241,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2681427971222241
96500,13.541963864103636,0.2708392772820727,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2708392772820727
97000,13.61256016917317,0.2722512033834634,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2722512033834634
97500,13.66862050653706,0.2733724101307412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2733724101307412
98000,13.725225419122392,0.2745045083824478,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2745045083824478
98500,13.780591123511355,0.2756118224702271,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2756118224702271
99000,13.83332569836234,0.2766665139672468,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2766665139672468
99500,13.863882840158784,0.2772776568031757,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2772776568031757
100000,13.910529346238322,0.2782105869247664,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2782105869247664
100500,13.967385454587172,0.2793477090917434,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2793477090917434
101000,14.017811650983951,0.280356233019679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.280356233019679
101500,14.069941119680086,0.2813988223936017,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2813988223936017
102000,14.146460921079017,0.2829292184215803,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2829292184215803
102500,14.267484470666476,0.2853496894133295,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2853496894133295
103000,14.311312030564515,0.2862262406112903,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2862262406112903
103500,14.347298032033624,0.2869459606406724,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2869459606406724
104000,14.38504648285394,0.2877009296570788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2877009296570788
104500,14.411442328051152,0.288228846561023,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.288228846561023
105000,14.433740681555122,0.2886748136311024,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2886748136311024
105500,14.463435513653328,0.2892687102730665,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2892687102730665
106000,14.512227268777306,0.2902445453755461,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2902445453755461
106500,14.547907163400792,0.2909581432680158,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2909581432680158
107000,14.566065319273974,0.2913213063854795,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2913213063854795
107500,14.602332577197526,0.2920466515439505,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2920466515439505
108000,14.63157429164457,0.2926314858328914,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2926314858328914
108500,14.779503341364538,0.2955900668272908,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2955900668272908
109000,14.851555237131178,0.2970311047426235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2970311047426235
109500,14.933835709208468,0.2986767141841693,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2986767141841693
110000,14.99623447688983,0.2999246895377966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2999246895377966
110500,15.090928953795634,0.3018185790759127,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3018185790759127
111000,15.163868402142167,0.3032773680428433,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3032773680428433
111500,15.20263160364724,0.3040526320729448,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3040526320729448
112000,15.274158825168556,0.3054831765033711,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3054831765033711
112500,15.34742377383005,0.306948475476601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.306948475476601
113000,15.39453254787276,0.3078906509574551,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3078906509574551
113500,15.41594996591653,0.3083189993183306,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3083189993183306
114000,15.467830098388047,0.3093566019677609,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3093566019677609
114500,15.608960049967711,0.3121792009993542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3121792009993542
115000,15.648215301831751,0.312964306036635,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.312964306036635
115500,15.700400728088972,0.3140080145617794,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3140080145617794
116000,15.738347914587308,0.3147669582917461,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3147669582917461
116500,15.789249661561048,0.3157849932312209,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3157849932312209
117000,15.828681408285368,0.3165736281657073,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3165736281657073
117500,15.880628590504388,0.3176125718100878,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3176125718100878
118000,15.916706985173072,0.3183341397034614,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3183341397034614
118500,15.948075757827356,0.3189615151565471,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3189615151565471
119000,15.971612451332597,0.3194322490266519,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3194322490266519
119500,15.9988791477939,0.3199775829558779,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3199775829558779
120000,16.097946930007808,0.3219589386001562,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3219589386001562
120500,16.176527833213918,0.3235305566642783,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3235305566642783
121000,16.227769125792705,0.3245553825158541,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3245553825158541
121500,16.295445980844,0.32590891961688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.32590891961688
122000,16.340355105742002,0.32680710211484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.32680710211484
122500,16.384619950633777,0.3276923990126755,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3276923990126755
123000,16.441126695727803,0.328822533914556,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.328822533914556
123500,16.501703830887624,0.3300340766177524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3300340766177524
124000,16.56129335047826,0.3312258670095652,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3312258670095652
124500,16.598042436895938,0.3319608487379187,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3319608487379187
125000,16.63007616873145,0.332601523374629,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.332601523374629
125500,16.65748869267718,0.3331497738535436,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3331497738535436
126000,16.769830428830492,0.3353966085766098,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3353966085766098
126500,16.845802177199793,0.3369160435439958,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3369160435439958
127000,16.884640017514737,0.3376928003502947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3376928003502947
127500,16.9112914234721,0.338225828469442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.338225828469442
128000,16.933303033103215,0.3386660606620643,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3386660606620643
128500,16.962071236341206,0.3392414247268241,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3392414247268241
129000,17.00938716068197,0.3401877432136394,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3401877432136394
129500,17.03620558137423,0.3407241116274846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3407241116274846
130000,17.079787564794213,0.3415957512958842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3415957512958842
130500,17.09454753348948,0.3418909506697896,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3418909506697896
131000,17.128680144001883,0.3425736028800377,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3425736028800377
131500,17.158606438579902,0.343172128771598,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.343172128771598
132000,17.27734389277744,0.3455468778555488,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3455468778555488
132500,17.41396030495497,0.3482792060990994,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3482792060990994
133000,17.507803775979234,0.3501560755195846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3501560755195846
133500,17.59107520815586,0.3518215041631172,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3518215041631172
134000,17.67373144003234,0.3534746288006468,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3534746288006468
134500,17.7432082337568,0.354864164675136,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.354864164675136
135000,17.80564886468212,0.3561129772936424,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3561129772936424
135500,17.87936318190559,0.3575872636381118,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3575872636381118
136000,17.962213247527654,0.359244264950553,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.359244264950553
136500,18.005909054908447,0.3601181810981689,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3601181810981689
137000,18.055784932989305,0.3611156986597861,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3611156986597861
137500,18.11452445247812,0.3622904890495624,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3622904890495624
138000,18.20607481970356,0.3641214963940711,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3641214963940711
138500,18.30315848864361,0.3660631697728723,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3660631697728723
139000,18.36836066007103,0.3673672132014206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3673672132014206
139500,18.410124637735358,0.368202492754707,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.368202492754707
140000,18.445784977580995,0.3689156995516199,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3689156995516199
140500,18.491099225784865,0.3698219845156973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3698219845156973
141000,18.541001119984124,0.3708200223996825,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3708200223996825
141500,18.56374694088997,0.3712749388177995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3712749388177995
142000,18.606841712942455,0.3721368342588491,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3721368342588491
142500,18.654476480199133,0.3730895296039827,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3730895296039827
143000,18.68956815038998,0.3737913630077996,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3737913630077996
143500,18.72682921276043,0.3745365842552086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3745365842552086
144000,18.83050468506284,0.3766100937012568,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3766100937012568
144500,18.94872918674361,0.3789745837348721,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3789745837348721
145000,19.013949695006023,0.3802789939001205,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3802789939001205
145500,19.056206307060304,0.381124126141206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.381124126141206
146000,19.118708900284616,0.3823741780056923,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3823741780056923
146500,19.16525109450347,0.3833050218900694,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3833050218900694
147000,19.18585427156269,0.3837170854312537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3837170854312537
147500,19.22484493782536,0.3844968987565071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3844968987565071
148000,19.269375777742585,0.3853875155548517,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3853875155548517
148500,19.303009582802886,0.3860601916560577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3860601916560577
149000,19.3351242679731,0.386702485359462,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.386702485359462
149500,19.359408659940204,0.387188173198804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.387188173198804
150000,19.438623464363044,0.3887724692872609,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3887724692872609
150500,19.52349484406284,0.3904698968812568,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3904698968812568
151000,19.540241831390414,0.3908048366278083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3908048366278083
151500,19.599563811419085,0.3919912762283817,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3919912762283817
152000,19.633571662485327,0.3926714332497065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3926714332497065
152500,19.67449060927391,0.3934898121854782,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3934898121854782
153000,19.71447477876988,0.3942894955753976,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3942894955753976
153500,19.748714202096807,0.3949742840419361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3949742840419361
154000,19.780753722192085,0.3956150744438417,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3956150744438417
154500,19.80795543339473,0.3961591086678947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3961591086678947
155000,19.83582971786061,0.3967165943572122,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3967165943572122
155500,19.87365531405016,0.3974731062810031,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3974731062810031
156000,19.95936301945617,0.3991872603891234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3991872603891234
156500,20.103919838852025,0.4020783967770405,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4020783967770405
157000,20.16106997092267,0.4032213994184534,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4032213994184534
157500,20.243756218786825,0.4048751243757365,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4048751243757365
158000,20.313772727311637,0.4062754545462326,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4062754545462326
158500,20.368185924980967,0.4073637184996193,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4073637184996193
159000,20.41471843441103,0.4082943686882205,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4082943686882205
159500,20.46135995200317,0.4092271990400634,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4092271990400634
160000,20.49936370257168,0.4099872740514336,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4099872740514336
160500,20.54313002092106,0.4108626004184211,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4108626004184211
161000,20.57050903679227,0.4114101807358454,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4114101807358454
161500,20.63052480318866,0.4126104960637732,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4126104960637732
162000,20.76144486222966,0.4152288972445931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4152288972445931
162500,20.824825704184967,0.4164965140836993,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4164965140836993
163000,20.890819557487728,0.4178163911497545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4178163911497545
163500,20.95316105728952,0.4190632211457903,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4190632211457903
164000,21.02118641996978,0.4204237283993956,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4204237283993956
164500,21.072420134968787,0.4214484026993757,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4214484026993757
165000,21.13132989072918,0.4226265978145836,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4226265978145836
165500,21.1719499578647,0.423438999157294,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.423438999157294
166000,21.223674440910013,0.4244734888182002,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4244734888182002
166500,21.26608674260492,0.4253217348520983,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4253217348520983
167000,21.315525924350474,0.4263105184870095,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4263105184870095
167500,21.36607411747849,0.4273214823495699,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4273214823495699
168000,21.512323598559934,0.4302464719711987,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4302464719711987
168500,21.58958799147541,0.4317917598295082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4317917598295082
169000,21.63032511227379,0.4326065022454758,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4326065022454758
169500,21.663099900892966,0.4332619980178593,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4332619980178593
170000,21.70126696540125,0.4340253393080249,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4340253393080249
170500,21.72962397447896,0.4345924794895792,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4345924794895792
171000,21.77754339285412,0.4355508678570824,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4355508678570824
171500,21.832956931706804,0.4366591386341361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4366591386341361
172000,21.852476470625927,0.4370495294125185,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4370495294125185
172500,21.905263604303148,0.438105272086063,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.438105272086063
173000,21.94804885166259,0.4389609770332518,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4389609770332518
173500,21.986531853949398,0.4397306370789879,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4397306370789879
174000,22.13387294611685,0.4426774589223369,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4426774589223369
174500,22.219178112464142,0.4443835622492828,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4443835622492828
175000,22.251831746503587,0.4450366349300717,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4450366349300717
175500,22.30731763994948,0.4461463527989896,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4461463527989896
176000,22.34946404218921,0.4469892808437843,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4469892808437843
176500,22.377268658999007,0.4475453731799801,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4475453731799801
177000,22.414532871112943,0.4482906574222589,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4482906574222589
177500,22.46086503792005,0.449217300758401,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.449217300758401
178000,22.469774909086677,0.4493954981817334,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4493954981817334
178500,22.492056563148765,0.4498411312629753,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4498411312629753
179000,22.545311916630077,0.4509062383326014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4509062383326014
179500,22.55589524113587,0.4511179048227174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4511179048227174
180000,22.703931536680628,0.4540786307336125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4540786307336125
180500,22.91575113847425,0.4583150227694849,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4583150227694849
181000,23.046965156891705,0.4609393031378341,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4609393031378341
181500,23.153972473635758,0.463079449472715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.463079449472715
182000,23.27044827235117,0.4654089654470234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4654089654470234
182500,23.39602720780483,0.4679205441560966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4679205441560966
183000,23.470735888871687,0.4694147177774337,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4694147177774337
183500,23.57705818306173,0.4715411636612346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4715411636612346
184000,23.65425183575816,0.4730850367151632,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4730850367151632
184500,23.72668360140025,0.474533672028005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.474533672028005
185000,23.80618613311283,0.4761237226622566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4761237226622566
185500,23.87067614933642,0.4774135229867283,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4774135229867283
186000,24.030195699239258,0.4806039139847851,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4806039139847851
186500,24.12577416468558,0.4825154832937116,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4825154832937116
187000,24.1921180060021,0.483842360120042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.483842360120042
187500,24.252433027568312,0.4850486605513662,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4850486605513662
188000,24.336163360805195,0.4867232672161038,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4867232672161038
188500,24.395099735104004,0.48790199470208,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.48790199470208
189000,24.46860386883965,0.4893720773767931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4893720773767931
189500,24.52023943422417,0.4904047886844834,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4904047886844834
190000,24.59222540904687,0.4918445081809374,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4918445081809374
190500,24.652065498018903,0.4930413099603781,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4930413099603781
191000,24.69330672122541,0.4938661344245082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4938661344245082
191500,24.73516416143488,0.4947032832286976,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4947032832286976
192000,24.895746162232136,0.4979149232446427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4979149232446427
192500,24.98085072108323,0.4996170144216645,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4996170144216645
193000,25.03805701713271,0.5007611403426542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5007611403426542
193500,25.105929989638,0.50211859979276,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.50211859979276
194000,25.16150399376441,0.5032300798752882,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5032300798752882
194500,25.219467324251045,0.5043893464850209,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5043893464850209
195000,25.25790494614495,0.505158098922899,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.505158098922899
195500,25.30982982600796,0.5061965965201591,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5061965965201591
196000,25.34852430410288,0.5069704860820575,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5069704860820575
196500,25.382477090967885,0.5076495418193577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5076495418193577
197000,25.40853722697413,0.5081707445394825,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5081707445394825
197500,25.447831747210383,0.5089566349442076,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5089566349442076
198000,25.563815700679065,0.5112763140135813,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5112763140135813
198500,25.691903161457063,0.5138380632291413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5138380632291413
199000,25.72293246788153,0.5144586493576306,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5144586493576306
199500,25.77147957386558,0.5154295914773116,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5154295914773116
200000,25.813265619386367,0.5162653123877273,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5162653123877273
200500,25.87913287813248,0.5175826575626497,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5175826575626497
201000,25.904566162270388,0.5180913232454077,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5180913232454077
201500,25.9369849242065,0.5187396984841299,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5187396984841299
202000,25.979121534466135,0.5195824306893227,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5195824306893227
202500,25.98997981180851,0.5197995962361702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5197995962361702
203000,26.0323594881194,0.520647189762388,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.520647189762388
203500,26.055715332590665,0.5211143066518134,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5211143066518134
204000,26.16520247030605,0.523304049406121,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.523304049406121
204500,26.31291172710579,0.5262582345421157,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5262582345421157
205000,26.3647844680483,0.5272956893609659,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5272956893609659
205500,26.413241046732622,0.5282648209346525,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5282648209346525
206000,26.462853700656257,0.5292570740131252,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5292570740131252
206500,26.506200800433152,0.5301240160086631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5301240160086631
207000,26.543636805325185,0.5308727361065037,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5308727361065037
207500,26.57282006337633,0.5314564012675266,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5314564012675266
208000,26.604016396815418,0.5320803279363083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5320803279363083
208500,26.645687430630165,0.5329137486126033,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5329137486126033
209000,26.67778437837121,0.5335556875674243,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5335556875674243
209500,26.73702484685862,0.5347404969371724,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5347404969371724
210000,26.900146647305355,0.5380029329461071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5380029329461071
210500,26.962960605746414,0.5392592121149282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5392592121149282
211000,27.041592180890294,0.540831843617806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.540831843617806
211500,27.077677075419327,0.5415535415083865,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5415535415083865
212000,27.130300757089213,0.5426060151417843,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5426060151417843
212500,27.15979550251345,0.5431959100502691,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5431959100502691
213000,27.20544110203713,0.5441088220407426,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5441088220407426
213500,27.232983513885507,0.5446596702777101,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5446596702777101
214000,27.271368880971057,0.5454273776194212,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5454273776194212
214500,27.30498196471918,0.5460996392943835,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5460996392943835
215000,27.3345674317703,0.546691348635406,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.546691348635406
215500,27.365553581450524,0.5473110716290105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5473110716290105
216000,27.506173128770005,0.5501234625754001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5501234625754001
216500,27.55902163376564,0.5511804326753128,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5511804326753128
217000,27.61395319994425,0.552279063998885,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.552279063998885
217500,27.6628328695588,0.5532566573911759,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5532566573911759
218000,27.69770303178121,0.5539540606356241,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5539540606356241
218500,27.733175263275857,0.5546635052655171,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5546635052655171
219000,27.759119483286515,0.5551823896657303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5551823896657303
219500,27.781785606022257,0.5556357121204452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5556357121204452
220000,27.803090148905603,0.556061802978112,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.556061802978112
220500,27.84403348100489,0.5568806696200979,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5568806696200979
221000,27.89103888971254,0.5578207777942508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5578207777942508
221500,27.934518548652093,0.5586903709730419,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5586903709730419
222000,28.111278735741195,0.5622255747148239,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5622255747148239
222500,28.18850846329997,0.5637701692659994,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5637701692659994
223000,28.22671106263544,0.5645342212527088,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5645342212527088
223500,28.2695807753765,0.56539161550753,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.56539161550753
224000,28.31480215508101,0.5662960431016203,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5662960431016203
224500,28.3727342084159,0.567454684168318,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.567454684168318
225000,28.41426574866252,0.5682853149732504,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5682853149732504
225500,28.47520623413381,0.5695041246826762,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5695041246826762
226000,28.499172436444116,0.5699834487288823,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5699834487288823
226500,28.53930864207727,0.5707861728415454,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5707861728415454
227000,28.57447881499553,0.5714895762999105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5714895762999105
227500,28.60949728371215,0.5721899456742431,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5721899456742431
228000,28.738817795375763,0.5747763559075153,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5747763559075153
228500,28.892576390998887,0.5778515278199777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5778515278199777
229000,28.971288784014103,0.5794257756802821,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5794257756802821
229500,29.0528907971614,0.5810578159432279,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5810578159432279
230000,29.121425002332963,0.5824285000466592,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5824285000466592
230500,29.186947380063845,0.5837389476012769,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5837389476012769
231000,29.25107257405939,0.5850214514811878,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5850214514811878
231500,29.32015759398566,0.5864031518797131,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5864031518797131
232000,29.357747994314984,0.5871549598862997,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5871549598862997
232500,29.39836136218389,0.5879672272436779,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5879672272436779
233000,29.42664602300896,0.5885329204601792,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5885329204601792
233500,29.481249874608576,0.5896249974921716,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5896249974921716
234000,29.586948349029704,0.5917389669805941,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5917389669805941
234500,29.732494045371244,0.5946498809074249,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5946498809074249
235000,29.790278308890795,0.5958055661778159,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5958055661778159
235500,29.83909284067161,0.5967818568134322,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5967818568134322
236000,29.881467653136017,0.5976293530627204,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5976293530627204
236500,29.933002564937592,0.5986600512987519,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5986600512987519
237000,29.96257492077084,0.5992514984154167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5992514984154167
237500,29.99897074501937,0.5999794149003874,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5999794149003874
238000,30.04666571595333,0.6009333143190667,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6009333143190667
238500,30.088200429853245,0.6017640085970649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6017640085970649
239000,30.13378231058454,0.6026756462116908,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6026756462116908
239500,30.17416083820268,0.6034832167640536,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6034832167640536
240000,30.258189812363597,0.6051637962472719,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6051637962472719
240500,30.406605253902985,0.6081321050780597,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6081321050780597
241000,30.454897858633785,0.6090979571726757,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6090979571726757
241500,30.484221590924417,0.6096844318184883,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6096844318184883
242000,30.542447936792623,0.6108489587358524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6108489587358524
242500,30.5712173303324,0.611424346606648,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.611424346606648
243000,30.63145322648995,0.6126290645297989,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6126290645297989
243500,30.668911673469907,0.6133782334693981,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6133782334693981
244000,30.71288860373868,0.6142577720747735,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6142577720747735
244500,30.74733788153423,0.6149467576306846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6149467576306846
245000,30.78074052544344,0.6156148105088688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6156148105088688
245500,30.80679773098315,0.616135954619663,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.616135954619663
246000,30.873802136390257,0.6174760427278051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6174760427278051
246500,31.04206597978179,0.6208413195956358,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6208413195956358
247000,31.06706102060579,0.6213412204121158,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6213412204121158
247500,31.096850602072696,0.6219370120414539,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6219370120414539
248000,31.12070282835815,0.622414056567163,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.622414056567163
248500,31.14719859299598,0.6229439718599196,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6229439718599196
249000,31.172229162337477,0.6234445832467495,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6234445832467495
249500,31.210334371393152,0.624206687427863,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.624206687427863
250000,31.24443730059921,0.6248887460119842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6248887460119842
250500,31.26955810680052,0.6253911621360103,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6253911621360103
251000,31.293600796486256,0.6258720159297251,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6258720159297251
251500,31.319159646715317,0.6263831929343062,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6263831929343062
252000,31.448519838096164,0.6289703967619232,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6289703967619232
252500,31.57567384853805,0.6315134769707611,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6315134769707611
253000,31.60281774595393,0.6320563549190786,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6320563549190786
253500,31.642408803500917,0.6328481760700183,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6328481760700183
254000,31.690561307964145,0.6338112261592829,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6338112261592829
254500,31.7331895761507,0.634663791523014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.634663791523014
255000,31.79041578573777,0.6358083157147554,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6358083157147554
255500,31.83008162940937,0.6366016325881875,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6366016325881875
256000,31.865243951324345,0.6373048790264869,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6373048790264869
256500,31.8910098667785,0.63782019733557,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.63782019733557
257000,31.928739357864657,0.6385747871572931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6385747871572931
257500,31.961382073612228,0.6392276414722445,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6392276414722445
258000,32.12621709098539,0.6425243418197079,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6425243418197079
258500,32.20041721458399,0.6440083442916799,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6440083442916799
259000,32.23957136329692,0.6447914272659383,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6447914272659383
259500,32.25651231732482,0.6451302463464964,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6451302463464964
260000,32.29924716331344,0.6459849432662688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6459849432662688
260500,32.31611295863059,0.6463222591726118,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6463222591726118
261000,32.35725968418378,0.6471451936836756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6471451936836756
261500,32.38512031892101,0.6477024063784202,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6477024063784202
262000,32.431936729099526,0.6486387345819905,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6486387345819905
262500,32.45467650584736,0.6490935301169471,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6490935301169471
263000,32.49252189055846,0.6498504378111691,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6498504378111691
263500,32.51921843023011,0.6503843686046022,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6503843686046022
264000,32.71036509278208,0.6542073018556416,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6542073018556416
264500,32.75567866390021,0.6551135732780042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6551135732780042
265000,32.78460154666876,0.6556920309333752,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6556920309333752
265500,32.823278729562574,0.6564655745912514,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6564655745912514
266000,32.85954473363899,0.6571908946727798,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6571908946727798
266500,32.918684331237685,0.6583736866247537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6583736866247537
267000,32.93807741361431,0.6587615482722862,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6587615482722862
267500,32.98011946334283,0.6596023892668567,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6596023892668567
268000,33.00821746291751,0.6601643492583501,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6601643492583501
268500,33.035112548564086,0.6607022509712818,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6607022509712818
269000,33.06177931100557,0.6612355862201115,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6612355862201115
269500,33.0959833670849,0.6619196673416979,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6619196673416979
270000,33.2596764371964,0.6651935287439279,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6651935287439279
270500,33.3081775548232,0.6661635510964641,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6661635510964641
271000,33.36660742765829,0.6673321485531658,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6673321485531658
271500,33.4096562779861,0.668193125559722,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.668193125559722
272000,33.43771717638618,0.6687543435277236,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6687543435277236
272500,33.471195487663245,0.6694239097532649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6694239097532649
273000,33.501189138439166,0.6700237827687833,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6700237827687833
273500,33.51991774637624,0.6703983549275248,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6703983549275248
274000,33.562593236712594,0.6712518647342519,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6712518647342519
274500,33.59228823068351,0.6718457646136702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6718457646136702
275000,33.61751909849337,0.6723503819698674,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6723503819698674
275500,33.64065899254469,0.6728131798508937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6728131798508937
276000,33.81729170941702,0.6763458341883404,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6763458341883404
276500,33.96908579549545,0.679381715909909,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.679381715909909
277000,34.06664348683155,0.681332869736631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.681332869736631
277500,34.15362224356172,0.6830724448712344,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6830724448712344
278000,34.21781637617552,0.6843563275235104,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6843563275235104
278500,34.26983092692587,0.6853966185385174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6853966185385174
279000,34.335417546849655,0.6867083509369931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6867083509369931
279500,34.41557726751372,0.6883115453502744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6883115453502744
280000,34.4670687923286,0.689341375846572,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.689341375846572
280500,34.512305708506055,0.690246114170121,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.690246114170121
281000,34.56553450096309,0.6913106900192618,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6913106900192618
281500,34.63289607583188,0.6926579215166376,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6926579215166376
282000,34.820273336536204,0.6964054667307241,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6964054667307241
282500,34.88135182815387,0.6976270365630773,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6976270365630773
283000,34.929700021290735,0.6985940004258147,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6985940004258147
283500,34.97991669970124,0.6995983339940248,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.6995983339940248
284000,35.038075086334096,0.700761501726682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.700761501726682
284500,35.071041938657544,0.7014208387731509,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7014208387731509
285000,35.12451962083363,0.7024903924166727,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7024903924166727
285500,35.16663707500243,0.7033327415000485,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7033327415000485
286000,35.20297416602832,0.7040594833205663,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7040594833205663
286500,35.246897854343466,0.7049379570868693,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7049379570868693
287000,35.27742481646047,0.7055484963292094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7055484963292094
287500,35.31652656184684,0.7063305312369369,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7063305312369369
288000,35.453093489778,0.70906186979556,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.70906186979556
288500,35.54110355185267,0.7108220710370534,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7108220710370534
289000,35.5770195887728,0.711540391775456,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.711540391775456
289500,35.61558098256069,0.7123116196512137,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7123116196512137
290000,35.654331063765945,0.7130866212753189,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7130866212753189
290500,35.70051889442835,0.714010377888567,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.714010377888567
291000,35.74752380361457,0.7149504760722913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7149504760722913
291500,35.80557781759726,0.7161115563519452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7161115563519452
292000,35.836567034226206,0.7167313406845242,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7167313406845242
292500,35.85995731450119,0.7171991462900238,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7171991462900238
293000,35.890182781972,0.71780365563944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.71780365563944
293500,35.914080441153615,0.7182816088230723,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7182816088230723
294000,35.95368698632932,0.7190737397265863,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7190737397265863
294500,35.974826762754056,0.7194965352550811,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7194965352550811
295000,36.01074777780673,0.7202149555561346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7202149555561346
295500,36.04402068557536,0.7208804137115071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7208804137115071
296000,36.072547414471074,0.7214509482894215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7214509482894215
296500,36.09614520068517,0.7219229040137034,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7219229040137034
297000,36.11500505961376,0.7223001011922752,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7223001011922752
297500,36.13391558861193,0.7226783117722385,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7226783117722385
298000,36.16037349555344,0.7232074699110688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7232074699110688
298500,36.1797788357205,0.72359557671441,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.72359557671441
299000,36.19913335074883,0.7239826670149766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7239826670149766
299500,36.22257846805755,0.724451569361151,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.724451569361151
299999,36.25019727872532,0.7250039455745063,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse,4.0,False,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.7250039455745063
0,0.0004179223705884,8.358447411768716e-06,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,8.358447411768716e-06
500,0.2440974269905171,0.0048819485398103,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0048819485398103
1000,0.4711203666971374,0.0094224073339427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0094224073339427
1500,0.6272289406582225,0.0125445788131644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0125445788131644
2000,0.761893375703427,0.0152378675140685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0152378675140685
2500,0.8630837755481571,0.0172616755109631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0172616755109631
3000,0.9390192584452216,0.0187803851689044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0187803851689044
3500,1.0150401073693205,0.0203008021473864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0203008021473864
4000,1.091018273279902,0.021820365465598,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.021820365465598
4500,1.1416561562157836,0.0228331231243156,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0228331231243156
5000,1.2050068636525324,0.0241001372730506,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0241001372730506
5500,1.2765340063285726,0.0255306801265714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0255306801265714
6000,1.3439942728917256,0.0268798854578345,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0268798854578345
6500,1.422470631870599,0.0284494126374119,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0284494126374119
7000,1.4670263808625847,0.0293405276172516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0293405276172516
7500,1.5308176550259334,0.0306163531005186,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0306163531005186
8000,1.5672665890577766,0.0313453317811555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0313453317811555
8500,1.6033851977824305,0.0320677039556486,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0320677039556486
9000,1.6558288582456016,0.033116577164912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.033116577164912
9500,1.6801043653092929,0.0336020873061858,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0336020873061858
10000,1.7124954903517524,0.034249909807035,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.034249909807035
10500,1.744493746233034,0.0348898749246606,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0348898749246606
11000,1.7841121321322988,0.0356822426426459,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0356822426426459
11500,1.828212468109119,0.0365642493621823,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0365642493621823
12000,1.856577056089188,0.0371315411217837,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0371315411217837
12500,2.0029478128911222,0.0400589562578224,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0400589562578224
13000,2.144329985682384,0.0428865997136476,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0428865997136476
13500,2.242416451045856,0.0448483290209171,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0448483290209171
14000,2.332167760963137,0.0466433552192627,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0466433552192627
14500,2.4271491973921204,0.0485429839478424,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0485429839478424
15000,2.5187167181682835,0.0503743343633656,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0503743343633656
15500,2.5970882735944705,0.0519417654718894,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0519417654718894
16000,2.6673617290451146,0.0533472345809022,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0533472345809022
16500,2.720041320092933,0.0544008264018586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0544008264018586
17000,2.780239179324849,0.0556047835864969,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0556047835864969
17500,2.845543399912482,0.0569108679982496,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0569108679982496
18000,2.8723658023589707,0.0574473160471794,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0574473160471794
18500,2.9074452785443534,0.058148905570887,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.058148905570887
19000,2.921348613878308,0.0584269722775661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0584269722775661
19500,2.9495977831918507,0.058991955663837,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.058991955663837
20000,2.9739422503185318,0.0594788450063706,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0594788450063706
20500,3.0199192424300416,0.0603983848486008,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0603983848486008
21000,3.049753861151105,0.0609950772230221,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0609950772230221
21500,3.0839979440141514,0.061679958880283,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.061679958880283
22000,3.113299928257251,0.062265998565145,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.062265998565145
22500,3.1600565050894938,0.0632011301017898,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0632011301017898
23000,3.1947166370298183,0.0638943327405963,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0638943327405963
23500,3.2118643793812938,0.0642372875876258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0642372875876258
24000,3.3111825115240605,0.0662236502304812,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0662236502304812
24500,3.4315259474028954,0.0686305189480579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0686305189480579
25000,3.5297051509887414,0.0705941030197748,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0705941030197748
25500,3.618443136069643,0.0723688627213928,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0723688627213928
26000,3.692042214252466,0.0738408442850493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0738408442850493
26500,3.740285802176902,0.074805716043538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.074805716043538
27000,3.7701345015588874,0.0754026900311777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0754026900311777
27500,3.7898233359795688,0.0757964667195913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0757964667195913
28000,3.832538797869145,0.0766507759573828,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0766507759573828
28500,3.8587555675590703,0.0771751113511814,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0771751113511814
29000,3.8928943176090014,0.07785788635218,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.07785788635218
29500,3.934042744705083,0.0786808548941016,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0786808548941016
30000,3.97557946553048,0.0795115893106095,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0795115893106095
30500,3.996566213569993,0.0799313242713998,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0799313242713998
31000,4.0176352453457245,0.0803527049069144,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0803527049069144
31500,4.053022997276036,0.0810604599455207,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0810604599455207
32000,4.084469937598166,0.0816893987519633,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0816893987519633
32500,4.109922526830141,0.0821984505366028,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0821984505366028
33000,4.127086260612519,0.0825417252122503,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0825417252122503
33500,4.146026986718953,0.082920539734379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.082920539734379
34000,4.180241213415495,0.0836048242683099,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0836048242683099
34500,4.216278198478864,0.0843255639695772,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0843255639695772
35000,4.2266725976151145,0.0845334519523022,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0845334519523022
35500,4.240966031429411,0.0848193206285882,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0848193206285882
36000,4.323039600234528,0.0864607920046905,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0864607920046905
36500,4.462355630584503,0.08924711261169,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.08924711261169
37000,4.598439774555316,0.0919687954911063,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0919687954911063
37500,4.727778673890393,0.0945555734778078,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0945555734778078
38000,4.826752563723693,0.0965350512744738,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0965350512744738
38500,4.902597623247793,0.0980519524649558,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.0980519524649558
39000,4.970752828283703,0.099415056565674,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.099415056565674
39500,5.03701930208067,0.1007403860416134,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1007403860416134
40000,5.0987731172630095,0.1019754623452601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1019754623452601
40500,5.153740960182434,0.1030748192036486,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1030748192036486
41000,5.201475523067174,0.1040295104613434,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1040295104613434
41500,5.256497868678665,0.1051299573735733,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1051299573735733
42000,5.304782535543539,0.1060956507108707,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1060956507108707
42500,5.323098340284033,0.1064619668056806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1064619668056806
43000,5.35578803203508,0.1071157606407016,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1071157606407016
43500,5.371942426653309,0.1074388485330661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1074388485330661
44000,5.389034626371103,0.107780692527422,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.107780692527422
44500,5.43070999753467,0.1086141999506934,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1086141999506934
45000,5.448025287660441,0.1089605057532088,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1089605057532088
45500,5.500596056661398,0.1100119211332279,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1100119211332279
46000,5.524952552019945,0.1104990510403989,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1104990510403989
46500,5.550605514258503,0.11101211028517,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.11101211028517
47000,5.580761762666461,0.1116152352533292,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1116152352533292
47500,5.631930253315149,0.1126386050663029,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1126386050663029
48000,5.725071641784203,0.114501432835684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.114501432835684
48500,5.802670894389579,0.1160534178877915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1160534178877915
49000,5.8559225583497945,0.1171184511669958,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1171184511669958
49500,5.919237852970418,0.1183847570594083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1183847570594083
50000,5.964092965906946,0.1192818593181389,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1192818593181389
50500,6.0113402378899705,0.1202268047577994,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1202268047577994
51000,6.056372663359622,0.1211274532671924,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1211274532671924
51500,6.088245180851147,0.1217649036170229,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1217649036170229
52000,6.117546096524828,0.1223509219304965,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1223509219304965
52500,6.149203774199,0.12298407548398,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.12298407548398
53000,6.161556432728577,0.1232311286545715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1232311286545715
53500,6.18343151180674,0.1236686302361348,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1236686302361348
54000,6.227432808452234,0.1245486561690446,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1245486561690446
54500,6.24030752752594,0.1248061505505188,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1248061505505188
55000,6.253865005644033,0.1250773001128806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1250773001128806
55500,6.277278823808415,0.1255455764761683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1255455764761683
56000,6.290136400912605,0.1258027280182521,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1258027280182521
56500,6.300191821737469,0.1260038364347493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1260038364347493
57000,6.3210061793138586,0.1264201235862771,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1264201235862771
57500,6.34301991653666,0.1268603983307332,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1268603983307332
58000,6.379031700556303,0.127580634011126,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.127580634011126
58500,6.399346390545658,0.1279869278109131,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1279869278109131
59000,6.406120561887332,0.1281224112377466,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1281224112377466
59500,6.435825571101055,0.1287165114220211,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1287165114220211
60000,6.559505049962399,0.131190100999248,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.131190100999248
60500,6.653431523529679,0.1330686304705935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1330686304705935
61000,6.726855329685438,0.1345371065937087,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1345371065937087
61500,6.783687049608886,0.1356737409921777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1356737409921777
62000,6.857781574999227,0.1371556314999845,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1371556314999845
62500,6.894677420578387,0.1378935484115677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1378935484115677
63000,6.9459865222570665,0.1389197304451413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1389197304451413
63500,6.999811223729421,0.1399962244745884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1399962244745884
64000,7.056197793250245,0.1411239558650049,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1411239558650049
64500,7.090054220450996,0.1418010844090199,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1418010844090199
65000,7.12778817334223,0.1425557634668446,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1425557634668446
65500,7.147701034928092,0.1429540206985618,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1429540206985618
66000,7.232986632388383,0.1446597326477676,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1446597326477676
66500,7.24809908311534,0.1449619816623068,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1449619816623068
67000,7.2671668000771374,0.1453433360015427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1453433360015427
67500,7.289951430030112,0.1457990286006022,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1457990286006022
68000,7.315504220245464,0.1463100844049092,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1463100844049092
68500,7.331394494493852,0.146627889889877,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.146627889889877
69000,7.368870830650008,0.1473774166130001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1473774166130001
69500,7.397523421044425,0.1479504684208885,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1479504684208885
70000,7.410513224193854,0.148210264483877,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.148210264483877
70500,7.423469951154769,0.1484693990230954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1484693990230954
71000,7.436176632637459,0.1487235326527491,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1487235326527491
71500,7.478473810748681,0.1495694762149736,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1495694762149736
72000,7.528967391445363,0.1505793478289072,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1505793478289072
72500,7.660556818109617,0.1532111363621923,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1532111363621923
73000,7.70007875306116,0.1540015750612232,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1540015750612232
73500,7.75569616716168,0.1551139233432336,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1551139233432336
74000,7.804589848171567,0.1560917969634313,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1560917969634313
74500,7.839259495568023,0.1567851899113604,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1567851899113604
75000,7.887818990929723,0.1577563798185944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1577563798185944
75500,7.903301639415154,0.158066032788303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.158066032788303
76000,7.970576864930739,0.1594115372986148,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1594115372986148
76500,8.008279901409926,0.1601655980281985,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1601655980281985
77000,8.02401909336292,0.1604803818672584,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1604803818672584
77500,8.062228388767757,0.1612445677753551,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1612445677753551
78000,8.132258957418305,0.1626451791483661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1626451791483661
78500,8.157150011242802,0.163143000224856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.163143000224856
79000,8.173217441211904,0.163464348824238,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.163464348824238
79500,8.196212465486282,0.1639242493097256,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1639242493097256
80000,8.21849006596082,0.1643698013192164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1643698013192164
80500,8.257335471296441,0.1651467094259288,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1651467094259288
81000,8.273576501477251,0.165471530029545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.165471530029545
81500,8.293058751254938,0.1658611750250987,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1658611750250987
82000,8.316543335695432,0.1663308667139086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1663308667139086
82500,8.34126890950275,0.166825378190055,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.166825378190055
83000,8.359334630048199,0.1671866926009639,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1671866926009639
83500,8.388459818223305,0.1677691963644661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1677691963644661
84000,8.444531099872187,0.1688906219974437,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1688906219974437
84500,8.622367597885802,0.172447351957716,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.172447351957716
85000,8.745423314870441,0.1749084662974088,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1749084662974088
85500,8.840569204732313,0.1768113840946462,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1768113840946462
86000,8.939127346568043,0.1787825469313608,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1787825469313608
86500,9.004894708704333,0.1800978941740866,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1800978941740866
87000,9.085812626156226,0.1817162525231245,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1817162525231245
87500,9.180777956088146,0.1836155591217629,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1836155591217629
88000,9.255245195138022,0.1851049039027604,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1851049039027604
88500,9.338182546000896,0.1867636509200179,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1867636509200179
89000,9.43954701313366,0.1887909402626731,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1887909402626731
89500,9.521932918114654,0.1904386583622931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1904386583622931
90000,9.57526171896265,0.191505234379253,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.191505234379253
90500,9.661149494763627,0.1932229898952725,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1932229898952725
91000,9.684176242507926,0.1936835248501585,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1936835248501585
91500,9.739245797260894,0.1947849159452178,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1947849159452178
92000,9.7619738545285,0.19523947709057,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.19523947709057
92500,9.80537907315052,0.1961075814630103,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1961075814630103
93000,9.836160671403553,0.196723213428071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.196723213428071
93500,9.876441699156578,0.1975288339831315,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1975288339831315
94000,9.924260905984513,0.1984852181196902,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1984852181196902
94500,9.967688708700706,0.1993537741740141,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.1993537741740141
95000,10.011557321465292,0.2002311464293058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2002311464293058
95500,10.05252625549269,0.2010505251098538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2010505251098538
96000,10.126498800090417,0.2025299760018083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2025299760018083
96500,10.258493582991528,0.2051698716598305,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2051698716598305
97000,10.323402952744908,0.2064680590548981,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2064680590548981
97500,10.370148657176884,0.2074029731435376,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2074029731435376
98000,10.420265684980585,0.2084053136996116,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2084053136996116
98500,10.454086410989744,0.2090817282197948,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2090817282197948
99000,10.49126032644299,0.2098252065288598,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2098252065288598
99500,10.52529933869541,0.2105059867739082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2105059867739082
100000,10.55923866246708,0.2111847732493416,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2111847732493416
100500,10.613340531298975,0.2122668106259795,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2122668106259795
101000,10.660208072284112,0.2132041614456822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2132041614456822
101500,10.698898035528446,0.2139779607105689,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2139779607105689
102000,10.759695221471448,0.2151939044294289,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2151939044294289
102500,10.8065878605385,0.21613175721077,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.21613175721077
103000,10.832467563657383,0.2166493512731477,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2166493512731477
103500,10.849676143570546,0.2169935228714109,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2169935228714109
104000,10.859001976136163,0.2171800395227233,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2171800395227233
104500,10.884684001820393,0.2176936800364078,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2176936800364078
105000,10.903866313431552,0.218077326268631,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.218077326268631
105500,10.92333847059238,0.2184667694118475,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2184667694118475
106000,10.953336813600682,0.2190667362720136,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2190667362720136
106500,10.979042898472144,0.2195808579694428,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2195808579694428
107000,10.997183904930893,0.2199436780986178,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2199436780986178
107500,11.020700849176633,0.2204140169835326,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2204140169835326
108000,11.04268339103661,0.2208536678207321,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2208536678207321
108500,11.202980753218906,0.2240596150643781,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2240596150643781
109000,11.255071387526344,0.2251014277505268,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2251014277505268
109500,11.325027640536783,0.2265005528107356,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2265005528107356
110000,11.389045511234308,0.2277809102246861,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2277809102246861
110500,11.464845004085724,0.2292969000817145,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2292969000817145
111000,11.512438486926376,0.2302487697385275,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2302487697385275
111500,11.543506167481995,0.2308701233496399,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2308701233496399
112000,11.58225136704312,0.2316450273408624,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2316450273408624
112500,11.62363896812721,0.2324727793625442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2324727793625442
113000,11.66335715678828,0.2332671431357656,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2332671431357656
113500,11.680234916593584,0.2336046983318717,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2336046983318717
114000,11.7073445797285,0.2341468915945699,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2341468915945699
114500,11.80097055432325,0.236019411086465,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.236019411086465
115000,11.821471049029292,0.2364294209805858,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2364294209805858
115500,11.858686414515184,0.2371737282903036,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2371737282903036
116000,11.87981493386707,0.2375962986773414,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2375962986773414
116500,11.916891609422343,0.2383378321884469,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2383378321884469
117000,11.934473445981606,0.2386894689196321,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2386894689196321
117500,11.971640160587237,0.2394328032117447,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2394328032117447
118000,12.003067559472337,0.2400613511894467,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2400613511894467
118500,12.02072705122682,0.2404145410245364,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2404145410245364
119000,12.042221327526724,0.2408444265505344,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2408444265505344
119500,12.065425927115358,0.2413085185423071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2413085185423071
120000,12.160797615256042,0.2432159523051208,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2432159523051208
120500,12.238795475852866,0.2447759095170573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2447759095170573
121000,12.28252403937617,0.2456504807875234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2456504807875234
121500,12.341203466624233,0.2468240693324846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2468240693324846
122000,12.395547266782453,0.247910945335649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.247910945335649
122500,12.424622455094864,0.2484924491018972,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2484924491018972
123000,12.478497135406808,0.2495699427081361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2495699427081361
123500,12.515007912736726,0.2503001582547345,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2503001582547345
124000,12.56427049919595,0.251285409983919,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.251285409983919
124500,12.598127875036909,0.2519625575007381,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2519625575007381
125000,12.63376898088142,0.2526753796176284,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2526753796176284
125500,12.656974103957518,0.2531394820791504,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2531394820791504
126000,12.746292388119247,0.2549258477623849,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2549258477623849
126500,12.774933905766265,0.2554986781153252,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2554986781153252
127000,12.810143564180994,0.2562028712836198,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2562028712836198
127500,12.84549136197547,0.2569098272395094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2569098272395094
128000,12.855461902258732,0.2571092380451746,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2571092380451746
128500,12.868739796896596,0.2573747959379319,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2573747959379319
129000,12.893504880323022,0.2578700976064604,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2578700976064604
129500,12.916186222086903,0.258323724441738,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.258323724441738
130000,12.947559851572322,0.2589511970314464,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2589511970314464
130500,12.960713071402568,0.2592142614280514,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2592142614280514
131000,12.97361134378433,0.2594722268756866,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2594722268756866
131500,12.986981762689336,0.2597396352537867,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2597396352537867
132000,13.08717367669529,0.2617434735339058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2617434735339058
132500,13.234831560730234,0.2646966312146047,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2646966312146047
133000,13.316344587259556,0.2663268917451911,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2663268917451911
133500,13.378289735616134,0.2675657947123226,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2675657947123226
134000,13.445538899818994,0.2689107779963798,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2689107779963798
134500,13.507523161959146,0.2701504632391829,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2701504632391829
135000,13.554454253736523,0.2710890850747305,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2710890850747305
135500,13.6074617862121,0.272149235724242,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.272149235724242
136000,13.689604265217824,0.2737920853043565,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2737920853043565
136500,13.725937131867193,0.2745187426373438,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2745187426373438
137000,13.760575957369722,0.2752115191473944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2752115191473944
137500,13.794042103582722,0.2758808420716544,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2758808420716544
138000,13.886163866702924,0.2777232773340584,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2777232773340584
138500,13.912192989298664,0.2782438597859732,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2782438597859732
139000,13.96241167359018,0.2792482334718035,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2792482334718035
139500,14.003398874811706,0.2800679774962341,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2800679774962341
140000,14.055084175998818,0.2811016835199764,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2811016835199764
140500,14.089207301849571,0.2817841460369914,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2817841460369914
141000,14.113940508953112,0.2822788101790622,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2822788101790622
141500,14.149290356306894,0.2829858071261378,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2829858071261378
142000,14.167844512251774,0.2833568902450354,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2833568902450354
142500,14.183684014770137,0.2836736802954027,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2836736802954027
143000,14.199684344392685,0.2839936868878536,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2839936868878536
143500,14.246274169737193,0.2849254833947438,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2849254833947438
144000,14.354282751007574,0.2870856550201515,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2870856550201515
144500,14.455003808495588,0.2891000761699117,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2891000761699117
145000,14.511490142101344,0.2902298028420269,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2902298028420269
145500,14.5457410386893,0.290914820773786,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.290914820773786
146000,14.584320585218563,0.2916864117043712,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2916864117043712
146500,14.62530736430516,0.2925061472861032,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2925061472861032
147000,14.660952656298807,0.2932190531259762,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2932190531259762
147500,14.698378967433362,0.2939675793486672,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2939675793486672
148000,14.736023745866138,0.2947204749173228,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2947204749173228
148500,14.757944389248214,0.2951588877849643,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2951588877849643
149000,14.793192829527587,0.2958638565905517,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2958638565905517
149500,14.83094323068033,0.2966188646136066,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2966188646136066
150000,14.908659269636363,0.2981731853927272,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2981731853927272
150500,14.934896464526382,0.2986979292905276,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2986979292905276
151000,14.937209020011164,0.2987441804002233,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2987441804002233
151500,14.968858835265245,0.2993771767053049,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2993771767053049
152000,14.984785498766271,0.2996957099753254,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.2996957099753254
152500,15.010712587489737,0.3002142517497947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3002142517497947
153000,15.030140816834416,0.3006028163366883,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3006028163366883
153500,15.047970833842244,0.3009594166768448,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3009594166768448
154000,15.06887814729142,0.3013775629458284,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3013775629458284
154500,15.097609503744785,0.3019521900748956,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3019521900748956
155000,15.123002035482788,0.3024600407096557,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3024600407096557
155500,15.148710932418856,0.3029742186483771,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3029742186483771
156000,15.212327601321649,0.3042465520264329,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3042465520264329
156500,15.36499694233806,0.3072999388467612,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3072999388467612
157000,15.41393051201364,0.3082786102402728,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3082786102402728
157500,15.490488179255507,0.3098097635851101,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3098097635851101
158000,15.54996789495368,0.3109993578990735,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3109993578990735
158500,15.593680476297862,0.3118736095259573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3118736095259573
159000,15.642077159544648,0.3128415431908929,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3128415431908929
159500,15.68390969599206,0.3136781939198412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3136781939198412
160000,15.727634747648276,0.3145526949529655,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3145526949529655
160500,15.76768164405276,0.3153536328810551,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3153536328810551
161000,15.79896417948117,0.3159792835896234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3159792835896234
161500,15.846113706315291,0.3169222741263058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3169222741263058
162000,15.970828765377446,0.3194165753075489,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3194165753075489
162500,16.007011836165084,0.3201402367233016,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3201402367233016
163000,16.058799888937706,0.3211759977787541,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3211759977787541
163500,16.097048942102692,0.3219409788420538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3219409788420538
164000,16.131590231390437,0.3226318046278087,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3226318046278087
164500,16.182111389826268,0.3236422277965253,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3236422277965253
165000,16.207440042663656,0.3241488008532731,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3241488008532731
165500,16.232354824322115,0.3246470964864423,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3246470964864423
166000,16.266098002727023,0.3253219600545404,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3253219600545404
166500,16.28673448435305,0.325734689687061,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.325734689687061
167000,16.320958656084382,0.3264191731216876,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3264191731216876
167500,16.33932985476366,0.3267865970952732,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3267865970952732
168000,16.469038792329762,0.3293807758465952,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3293807758465952
168500,16.534845883825366,0.3306969176765073,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3306969176765073
169000,16.574851386159875,0.3314970277231975,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3314970277231975
169500,16.593715486758402,0.331874309735168,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.331874309735168
170000,16.63292334627032,0.3326584669254064,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3326584669254064
170500,16.670049999965276,0.3334009999993055,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3334009999993055
171000,16.714923570574488,0.3342984714114898,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3342984714114898
171500,16.741586951346463,0.3348317390269292,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3348317390269292
172000,16.78732305224343,0.3357464610448686,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3357464610448686
172500,16.828362595712953,0.336567251914259,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.336567251914259
173000,16.861415399759263,0.3372283079951853,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3372283079951853
173500,16.887486930888294,0.3377497386177658,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3377497386177658
174000,16.988886377797332,0.3397777275559466,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3397777275559466
174500,17.03421065150795,0.340684213030159,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.340684213030159
175000,17.052151156733505,0.3410430231346701,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3410430231346701
175500,17.08442845772676,0.3416885691545351,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3416885691545351
176000,17.091192960466152,0.341823859209323,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.341823859209323
176500,17.108732091152557,0.3421746418230511,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3421746418230511
177000,17.136561579169825,0.3427312315833965,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3427312315833965
177500,17.157121100576767,0.3431424220115353,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3431424220115353
178000,17.174937591477573,0.3434987518295515,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3434987518295515
178500,17.208712540894993,0.3441742508178999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3441742508178999
179000,17.24011011104295,0.344802202220859,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.344802202220859
179500,17.262032105431143,0.3452406421086229,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3452406421086229
180000,17.399649321491935,0.3479929864298387,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3479929864298387
180500,17.587825534689614,0.3517565106937922,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3517565106937922
181000,17.71208728961803,0.3542417457923605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3542417457923605
181500,17.802941900115567,0.3560588380023113,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3560588380023113
182000,17.920601469879323,0.3584120293975864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3584120293975864
182500,18.02776482724233,0.3605552965448465,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3605552965448465
183000,18.097746474804534,0.3619549294960907,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3619549294960907
183500,18.168852726690297,0.3633770545338059,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3633770545338059
184000,18.242895793079978,0.3648579158615995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3648579158615995
184500,18.314378194056733,0.3662875638811346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3662875638811346
185000,18.38866217207872,0.3677732434415743,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3677732434415743
185500,18.47593513069178,0.3695187026138356,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3695187026138356
186000,18.625124427355647,0.3725024885471129,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3725024885471129
186500,18.661121602083117,0.3732224320416623,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3732224320416623
187000,18.707025861773435,0.3741405172354687,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3741405172354687
187500,18.75901149075199,0.3751802298150398,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3751802298150398
188000,18.805857854319814,0.3761171570863963,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3761171570863963
188500,18.86347914184986,0.3772695828369972,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3772695828369972
189000,18.927907416037687,0.3785581483207537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3785581483207537
189500,18.9676582218401,0.379353164436802,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.379353164436802
190000,19.029641051394048,0.3805928210278809,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3805928210278809
190500,19.083247122855983,0.3816649424571197,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3816649424571197
191000,19.12739522998041,0.3825479045996083,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3825479045996083
191500,19.15875905800957,0.3831751811601914,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3831751811601914
192000,19.31604313991712,0.3863208627983423,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3863208627983423
192500,19.38540083953562,0.3877080167907124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3877080167907124
193000,19.438695196615477,0.3887739039323095,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3887739039323095
193500,19.508039963901453,0.390160799278029,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.390160799278029
194000,19.56355883478577,0.3912711766957154,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3912711766957154
194500,19.628193042626155,0.3925638608525231,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3925638608525231
195000,19.65641341285789,0.3931282682571579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3931282682571579
195500,19.705564919956583,0.3941112983991317,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3941112983991317
196000,19.73380540894601,0.3946761081789203,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3946761081789203
196500,19.76298972955677,0.3952597945911355,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3952597945911355
197000,19.781439402718306,0.3956287880543661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3956287880543661
197500,19.82693537404324,0.3965387074808648,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.3965387074808648
198000,19.97119010943135,0.399423802188627,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.399423802188627
198500,20.01010347848855,0.400202069569771,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.400202069569771
199000,20.048006630759637,0.4009601326151927,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4009601326151927
199500,20.081385631285738,0.4016277126257147,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4016277126257147
200000,20.11757043995308,0.4023514087990615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4023514087990615
200500,20.158397166012985,0.4031679433202596,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4031679433202596
201000,20.18017721521507,0.4036035443043014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4036035443043014
201500,20.200181158394123,0.4040036231678824,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4040036231678824
202000,20.236843932645588,0.4047368786529117,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4047368786529117
202500,20.25581299763145,0.405116259952629,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.405116259952629
203000,20.29184120324916,0.4058368240649831,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4058368240649831
203500,20.320466577124957,0.4064093315424991,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4064093315424991
204000,20.41195134107492,0.4082390268214984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4082390268214984
204500,20.56576311537162,0.4113152623074324,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4113152623074324
205000,20.61763359709968,0.4123526719419936,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4123526719419936
205500,20.665526978178487,0.4133105395635697,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4133105395635697
206000,20.714593580653258,0.4142918716130651,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4142918716130651
206500,20.7726672335221,0.415453344670442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.415453344670442
207000,20.808263645013177,0.4161652729002635,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4161652729002635
207500,20.837303538160214,0.4167460707632042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4167460707632042
208000,20.881141152718328,0.4176228230543665,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4176228230543665
208500,20.925631656088047,0.4185126331217609,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4185126331217609
209000,20.955238968872603,0.419104779377452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.419104779377452
209500,21.00810115861007,0.4201620231722014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4201620231722014
210000,21.1401686736045,0.4228033734720899,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4228033734720899
210500,21.19180701931985,0.4238361403863969,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4238361403863969
211000,21.238563658097146,0.4247712731619428,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4247712731619428
211500,21.275234806652502,0.42550469613305,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.42550469613305
212000,21.303354595364706,0.426067091907294,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.426067091907294
212500,21.324978922656037,0.4264995784531206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4264995784531206
213000,21.35546228538928,0.4271092457077855,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4271092457077855
213500,21.371659499104407,0.4274331899820881,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4274331899820881
214000,21.393515101437742,0.4278703020287549,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4278703020287549
214500,21.446599553039967,0.4289319910607993,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4289319910607993
215000,21.481357189958192,0.4296271437991638,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4296271437991638
215500,21.49978919236319,0.4299957838472638,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4299957838472638
216000,21.63414034385317,0.4326828068770634,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4326828068770634
216500,21.68277536817712,0.4336555073635423,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4336555073635423
217000,21.725838624414983,0.4345167724882997,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4345167724882997
217500,21.76434436421501,0.4352868872843001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4352868872843001
218000,21.80378973812908,0.4360757947625815,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4360757947625815
218500,21.83993458972188,0.4367986917944375,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4367986917944375
219000,21.86300863522852,0.4372601727045704,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4372601727045704
219500,21.889405029871604,0.437788100597432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.437788100597432
220000,21.90580587519181,0.4381161175038361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4381161175038361
220500,21.948393775960213,0.4389678755192042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4389678755192042
221000,21.981406599292782,0.4396281319858557,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4396281319858557
221500,22.02845754422932,0.4405691508845864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4405691508845864
222000,22.146903697836816,0.4429380739567363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4429380739567363
222500,22.171372732643384,0.4434274546528677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4434274546528677
223000,22.209567374010398,0.4441913474802079,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4441913474802079
223500,22.23307250750616,0.4446614501501231,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4446614501501231
224000,22.25664913710243,0.4451329827420485,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4451329827420485
224500,22.28184267730373,0.4456368535460746,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4456368535460746
225000,22.31001308485968,0.4462002616971936,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4462002616971936
225500,22.34634577702854,0.4469269155405708,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4469269155405708
226000,22.35442048795005,0.447088409759001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.447088409759001
226500,22.39317040121969,0.4478634080243939,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4478634080243939
227000,22.422854083145868,0.4484570816629173,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4484570816629173
227500,22.443384927605663,0.4488676985521133,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4488676985521133
228000,22.54769687612805,0.4509539375225611,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4509539375225611
228500,22.686162622161653,0.4537232524432331,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4537232524432331
229000,22.768107724175007,0.4553621544835001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4553621544835001
229500,22.84616955806137,0.4569233911612274,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4569233911612274
230000,22.921910652516797,0.4584382130503359,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4584382130503359
230500,22.98349286896199,0.4596698573792397,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4596698573792397
231000,23.042665023421087,0.4608533004684217,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4608533004684217
231500,23.114900806891573,0.4622980161378314,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4622980161378314
232000,23.14293314458501,0.4628586628917002,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4628586628917002
232500,23.184414962483267,0.4636882992496653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4636882992496653
233000,23.21530674533713,0.4643061349067426,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4643061349067426
233500,23.25539820921973,0.4651079641843947,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4651079641843947
234000,23.374904453924625,0.4674980890784925,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4674980890784925
234500,23.404394357414507,0.4680878871482901,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4680878871482901
235000,23.43558593228242,0.4687117186456484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4687117186456484
235500,23.46407754418252,0.4692815508836503,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4692815508836503
236000,23.480972268148115,0.4696194453629623,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4696194453629623
236500,23.50564707166852,0.4701129414333703,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4701129414333703
237000,23.53811442356133,0.4707622884712266,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4707622884712266
237500,23.57867341804861,0.4715734683609721,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4715734683609721
238000,23.61339567808671,0.4722679135617342,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4722679135617342
238500,23.65547977964496,0.4731095955928991,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4731095955928991
239000,23.69221483464865,0.473844296692973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.473844296692973
239500,23.70694993020025,0.474138998604005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.474138998604005
240000,23.793869051030978,0.4758773810206195,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4758773810206195
240500,23.929915976045223,0.4785983195209045,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4785983195209045
241000,23.96689564239854,0.4793379128479708,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4793379128479708
241500,24.001076481309564,0.4800215296261912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4800215296261912
242000,24.04561308256004,0.4809122616512008,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4809122616512008
242500,24.0780345629929,0.481560691259858,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.481560691259858
243000,24.11688152413707,0.4823376304827414,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4823376304827414
243500,24.14072222214108,0.4828144444428215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4828144444428215
244000,24.160643250468667,0.4832128650093733,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4832128650093733
244500,24.18637036738974,0.4837274073477948,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4837274073477948
245000,24.2151612638473,0.4843032252769459,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4843032252769459
245500,24.23718125999881,0.4847436251999761,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4847436251999761
246000,24.346108172852915,0.4869221634570583,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4869221634570583
246500,24.405839387643955,0.4881167877528791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4881167877528791
247000,24.42091989777796,0.4884183979555591,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4884183979555591
247500,24.45631727888968,0.4891263455777935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4891263455777935
248000,24.485291508653308,0.4897058301730662,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4897058301730662
248500,24.50763906359948,0.4901527812719896,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4901527812719896
249000,24.523976098404887,0.4904795219680977,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4904795219680977
249500,24.545504506351275,0.4909100901270255,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4909100901270255
250000,24.592868137399424,0.4918573627479884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4918573627479884
250500,24.61368847304378,0.4922737694608756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4922737694608756
251000,24.629970671804283,0.4925994134360856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4925994134360856
251500,24.63960983901349,0.4927921967802699,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4927921967802699
252000,24.753887228937582,0.4950777445787516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4950777445787516
252500,24.877152757262557,0.4975430551452511,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4975430551452511
253000,24.90788029738873,0.4981576059477746,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4981576059477746
253500,24.946588722100497,0.4989317744420099,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4989317744420099
254000,24.99532441809109,0.4999064883618218,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.4999064883618218
254500,25.02319828539008,0.5004639657078016,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5004639657078016
255000,25.06347823809748,0.5012695647619495,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5012695647619495
255500,25.106456184039832,0.5021291236807967,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5021291236807967
256000,25.14086650790533,0.5028173301581065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5028173301581065
256500,25.165917936040326,0.5033183587208065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5033183587208065
257000,25.1941487757418,0.5038829755148361,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5038829755148361
257500,25.22238429057864,0.5044476858115727,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5044476858115727
258000,25.361349354346707,0.5072269870869341,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5072269870869341
258500,25.3842231279087,0.507684462558174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.507684462558174
259000,25.416148637277917,0.5083229727455583,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5083229727455583
259500,25.432536538745,0.5086507307749,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5086507307749
260000,25.45908049076349,0.5091816098152698,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5091816098152698
260500,25.48502309842936,0.5097004619685872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5097004619685872
261000,25.504685007154222,0.5100937001430845,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5100937001430845
261500,25.530510813870517,0.5106102162774103,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5106102162774103
262000,25.55334644540836,0.5110669289081672,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5110669289081672
262500,25.582706944086176,0.5116541388817235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5116541388817235
263000,25.6223906994744,0.512447813989488,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.512447813989488
263500,25.645570144033567,0.5129114028806714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5129114028806714
264000,25.842434667013844,0.5168486933402768,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5168486933402768
264500,25.88539849477168,0.5177079698954336,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5177079698954336
265000,25.92320364238211,0.5184640728476422,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5184640728476422
265500,25.973580397964614,0.5194716079592924,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5194716079592924
266000,26.007281130783547,0.5201456226156709,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5201456226156709
266500,26.050525676400092,0.5210105135280019,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5210105135280019
267000,26.0774801611758,0.521549603223516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.521549603223516
267500,26.104625100105284,0.5220925020021057,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5220925020021057
268000,26.120341074959576,0.5224068214991915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5224068214991915
268500,26.139734091906693,0.5227946818381338,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5227946818381338
269000,26.175010818198366,0.5235002163639674,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5235002163639674
269500,26.19005433348561,0.5238010866697123,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5238010866697123
270000,26.29763447063394,0.5259526894126788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5259526894126788
270500,26.32489587322929,0.5264979174645859,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5264979174645859
271000,26.350935713843832,0.5270187142768766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5270187142768766
271500,26.36728591985929,0.5273457183971858,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5273457183971858
272000,26.38016090746689,0.5276032181493379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5276032181493379
272500,26.425256587761293,0.5285051317552258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5285051317552258
273000,26.442126399061728,0.5288425279812345,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5288425279812345
273500,26.466417740566527,0.5293283548113306,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5293283548113306
274000,26.488292437326876,0.5297658487465374,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5297658487465374
274500,26.500495205042508,0.5300099041008501,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5300099041008501
275000,26.51587419684525,0.530317483936905,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.530317483936905
275500,26.533450207592445,0.5306690041518489,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5306690041518489
276000,26.722461971332542,0.5344492394266509,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5344492394266509
276500,26.885209025060323,0.5377041805012065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5377041805012065
277000,26.97016550158384,0.5394033100316767,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5394033100316767
277500,27.06680594870106,0.5413361189740212,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5413361189740212
278000,27.134345245809293,0.5426869049161859,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5426869049161859
278500,27.18101576523507,0.5436203153047015,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5436203153047015
279000,27.24327895403132,0.5448655790806264,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5448655790806264
279500,27.32702581811141,0.5465405163622282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5465405163622282
280000,27.370181274437645,0.5474036254887529,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5474036254887529
280500,27.41231432284388,0.5482462864568776,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5482462864568776
281000,27.47278305297428,0.5494556610594856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5494556610594856
281500,27.52345996854035,0.5504691993708071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5504691993708071
282000,27.67211912390027,0.5534423824780054,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5534423824780054
282500,27.70223692002673,0.5540447384005347,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5540447384005347
283000,27.74719771055348,0.5549439542110696,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5549439542110696
283500,27.800836095347453,0.5560167219069491,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5560167219069491
284000,27.837056548301824,0.5567411309660365,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5567411309660365
284500,27.8562501806058,0.5571250036121159,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5571250036121159
285000,27.90059184331781,0.5580118368663561,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5580118368663561
285500,27.938754703913567,0.5587750940782713,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5587750940782713
286000,27.965178824646976,0.5593035764929395,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5593035764929395
286500,27.988285321308616,0.5597657064261723,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5597657064261723
287000,28.010478487243475,0.5602095697448695,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5602095697448695
287500,28.03910721971043,0.5607821443942086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5607821443942086
288000,28.168218944017035,0.5633643788803407,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5633643788803407
288500,28.24793467393444,0.5649586934786889,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5649586934786889
289000,28.28337757537357,0.5656675515074715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5656675515074715
289500,28.316512876929966,0.5663302575385993,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5663302575385993
290000,28.34387638494329,0.5668775276988657,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5668775276988657
290500,28.39146080618125,0.567829216123625,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.567829216123625
291000,28.43634141291014,0.5687268282582028,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5687268282582028
291500,28.48675392774516,0.5697350785549031,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5697350785549031
292000,28.50915296843522,0.5701830593687044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5701830593687044
292500,28.54183188189617,0.5708366376379235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5708366376379235
293000,28.564431904645534,0.5712886380929107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5712886380929107
293500,28.599587108708214,0.5719917421741643,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5719917421741643
294000,28.640555580214688,0.5728111116042938,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5728111116042938
294500,28.66711945289216,0.5733423890578433,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5733423890578433
295000,28.69810674689717,0.5739621349379435,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5739621349379435
295500,28.72561522511709,0.5745123045023418,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5745123045023418
296000,28.752595890095066,0.5750519178019013,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5750519178019013
296500,28.77240716046022,0.5754481432092043,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5754481432092043
297000,28.7869658024313,0.575739316048626,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.575739316048626
297500,28.80952680603928,0.5761905361207856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5761905361207856
298000,28.850056763841497,0.57700113527683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.57700113527683
298500,28.87014158344091,0.5774028316688181,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5774028316688181
299000,28.8793707940718,0.577587415881436,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.577587415881436
299500,28.91381145602832,0.5782762291205663,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5782762291205663
299999,28.948508940093667,0.5789701788018733,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:1-1-5-0.25+lr4+tau0.01+cachedupdatesFalse+warmup,4.0,True,MinCuts,bin_visits:1-1-5-0.25,0.01,False,0.5789701788018733
0,0.0004179223705884,8.358447411768716e-06,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,8.358447411768716e-06
500,0.2057176308332823,0.0041143526166656,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0041143526166656
1000,0.3813907959569464,0.0076278159191389,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0076278159191389
1500,0.5477255181813321,0.0109545103636266,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0109545103636266
2000,0.696197552240795,0.0139239510448159,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0139239510448159
2500,0.8327854667438728,0.0166557093348774,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0166557093348774
3000,0.9579457548072374,0.0191589150961447,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0191589150961447
3500,1.066156340939035,0.0213231268187807,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0213231268187807
4000,1.1667384874125006,0.02333476974825,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.02333476974825
4500,1.2622163951022,0.0252443279020439,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0252443279020439
5000,1.3458316590180577,0.0269166331803611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0269166331803611
5500,1.4149956509378534,0.028299913018757,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.028299913018757
6000,1.4773625814589817,0.0295472516291796,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0295472516291796
6500,1.6611439994220552,0.0332228799884411,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0332228799884411
7000,1.8458808154241844,0.0369176163084836,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0369176163084836
7500,2.014837176522943,0.0402967435304588,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0402967435304588
8000,2.173230747450814,0.0434646149490162,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0434646149490162
8500,2.327537342384764,0.0465507468476952,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0465507468476952
9000,2.468418287247081,0.0493683657449416,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0493683657449416
9500,2.5981744846065853,0.0519634896921317,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0519634896921317
10000,2.722224332720895,0.0544444866544179,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0544444866544179
10500,2.839553493132981,0.0567910698626596,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0567910698626596
11000,2.948222269063725,0.0589644453812745,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0589644453812745
11500,3.047787719992824,0.0609557543998564,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0609557543998564
12000,3.1377328305846204,0.0627546566116924,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0627546566116924
12500,3.309964085301681,0.0661992817060336,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0661992817060336
13000,3.483744871159367,0.0696748974231873,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0696748974231873
13500,3.652231081339809,0.0730446216267961,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0730446216267961
14000,3.8110676410553,0.076221352821106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.076221352821106
14500,3.957792131228921,0.0791558426245784,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0791558426245784
15000,4.099316027808429,0.0819863205561685,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0819863205561685
15500,4.237443724125985,0.0847488744825196,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0847488744825196
16000,4.363378162847522,0.0872675632569504,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0872675632569504
16500,4.482439397961461,0.0896487879592292,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0896487879592292
17000,4.597406152590334,0.0919481230518066,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0919481230518066
17500,4.711454885635641,0.0942290977127128,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0942290977127128
18000,4.820857560752463,0.0964171512150492,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0964171512150492
18500,4.986304995187225,0.0997260999037445,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.0997260999037445
19000,5.1522890554769525,0.103045781109539,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.103045781109539
19500,5.31361307138555,0.106272261427711,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.106272261427711
20000,5.468403163921486,0.1093680632784297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1093680632784297
20500,5.611745650070807,0.1122349130014161,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1122349130014161
21000,5.756830448291749,0.1151366089658349,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1151366089658349
21500,5.888505945272067,0.1177701189054413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1177701189054413
22000,6.017384563290845,0.1203476912658169,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1203476912658169
22500,6.145947922022206,0.1229189584404441,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1229189584404441
23000,6.267893281566058,0.1253578656313211,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1253578656313211
23500,6.385313643191083,0.1277062728638216,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1277062728638216
24000,6.521498089525074,0.1304299617905014,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1304299617905014
24500,6.704951931787005,0.1340990386357401,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1340990386357401
25000,6.881569302720625,0.1376313860544125,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1376313860544125
25500,7.050252386405486,0.1410050477281097,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1410050477281097
26000,7.216969576055462,0.1443393915211092,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1443393915211092
26500,7.373075806119037,0.1474615161223807,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1474615161223807
27000,7.529599053040653,0.150591981060813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.150591981060813
27500,7.681851262000104,0.153637025240002,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.153637025240002
28000,7.827569557914268,0.1565513911582853,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1565513911582853
28500,7.973211201227539,0.1594642240245507,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1594642240245507
29000,8.10458834974903,0.1620917669949806,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1620917669949806
29500,8.240306076414981,0.1648061215282996,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1648061215282996
30000,8.388587830579391,0.1677717566115878,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1677717566115878
30500,8.561916941273601,0.171238338825472,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.171238338825472
31000,8.732104525889623,0.1746420905177924,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1746420905177924
31500,8.896864545022003,0.17793729090044,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.17793729090044
32000,9.056720236214549,0.1811344047242909,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1811344047242909
32500,9.210074776239257,0.1842014955247851,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1842014955247851
33000,9.361638642222283,0.1872327728444456,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1872327728444456
33500,9.508340762504004,0.19016681525008,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.19016681525008
34000,9.654674895968212,0.1930934979193642,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1930934979193642
34500,9.79701939782332,0.1959403879564664,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1959403879564664
35000,9.934140210552275,0.1986828042110455,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.1986828042110455
35500,10.06187564033419,0.2012375128066837,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2012375128066837
36000,10.208164694723072,0.2041632938944614,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2041632938944614
36500,10.373827812692353,0.207476556253847,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.207476556253847
37000,10.536189630697155,0.2107237926139431,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2107237926139431
37500,10.69333103519885,0.213866620703977,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.213866620703977
38000,10.845183621319135,0.2169036724263827,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2169036724263827
38500,10.996303207471156,0.2199260641494231,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2199260641494231
39000,11.145787916501613,0.2229157583300322,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2229157583300322
39500,11.28904965796802,0.2257809931593604,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2257809931593604
40000,11.43033789141274,0.2286067578282548,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2286067578282548
40500,11.564067571139136,0.2312813514227827,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2312813514227827
41000,11.700976871639078,0.2340195374327815,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2340195374327815
41500,11.830660809527313,0.2366132161905462,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2366132161905462
42000,11.97189403364182,0.2394378806728364,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2394378806728364
42500,12.133362399371522,0.2426672479874304,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2426672479874304
43000,12.290697061712288,0.2458139412342457,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2458139412342457
43500,12.440747892639278,0.2488149578527855,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2488149578527855
44000,12.590510812368992,0.2518102162473798,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2518102162473798
44500,12.741443111602116,0.2548288622320423,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2548288622320423
45000,12.885788739219588,0.2577157747843917,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2577157747843917
45500,13.025497209357477,0.2605099441871495,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2605099441871495
46000,13.161712360690084,0.2632342472138017,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2632342472138017
46500,13.293829711145964,0.2658765942229192,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2658765942229192
47000,13.425788681351928,0.2685157736270385,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2685157736270385
47500,13.554600686786912,0.2710920137357382,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2710920137357382
48000,13.692047922506946,0.2738409584501389,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2738409584501389
48500,13.849525942040843,0.2769905188408169,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2769905188408169
49000,14.004095230715864,0.2800819046143173,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2800819046143173
49500,14.153024425109423,0.2830604885021885,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2830604885021885
50000,14.302208852611509,0.2860441770522301,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2860441770522301
50500,14.447234141375407,0.2889446828275081,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2889446828275081
51000,14.585604077735557,0.2917120815547111,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2917120815547111
51500,14.728000304557582,0.2945600060911516,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2945600060911516
52000,14.868659561909542,0.2973731912381908,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.2973731912381908
52500,15.002067800154164,0.3000413560030833,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3000413560030833
53000,15.131507261427704,0.3026301452285541,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3026301452285541
53500,15.257413581773587,0.3051482716354717,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3051482716354717
54000,15.401718117228226,0.3080343623445645,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3080343623445645
54500,15.56403488054657,0.3112806976109314,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3112806976109314
55000,15.725995142968433,0.3145199028593686,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3145199028593686
55500,15.88122973033871,0.3176245946067741,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3176245946067741
56000,16.037311584006265,0.3207462316801253,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3207462316801253
56500,16.188643779011873,0.3237728755802374,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3237728755802374
57000,16.33463186988684,0.3266926373977368,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3266926373977368
57500,16.47939551401646,0.3295879102803292,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3295879102803292
58000,16.62166226201868,0.3324332452403736,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3324332452403736
58500,16.76482196582396,0.3352964393164792,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3352964393164792
59000,16.903671845921483,0.3380734369184296,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3380734369184296
59500,17.043439308003137,0.3408687861600627,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3408687861600627
60000,17.191851092905303,0.343837021858106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.343837021858106
60500,17.357353060218944,0.3471470612043789,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3471470612043789
61000,17.518234681036226,0.3503646936207245,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3503646936207245
61500,17.677268750960778,0.3535453750192155,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3535453750192155
62000,17.833470252727228,0.3566694050545445,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3566694050545445
62500,17.985101146130983,0.3597020229226196,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3597020229226196
63000,18.1373697388556,0.3627473947771119,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3627473947771119
63500,18.286569594316475,0.3657313918863295,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3657313918863295
64000,18.432020605922563,0.3686404121184513,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3686404121184513
64500,18.57899332428481,0.3715798664856962,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3715798664856962
65000,18.72061036116921,0.3744122072233842,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3744122072233842
65500,18.863798246983304,0.3772759649396661,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3772759649396661
66000,19.016829380750558,0.3803365876150111,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3803365876150111
66500,19.17668002438056,0.3835336004876112,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3835336004876112
67000,19.332957216203127,0.3866591443240625,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3866591443240625
67500,19.48834893904714,0.3897669787809428,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3897669787809428
68000,19.639787049091893,0.3927957409818379,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3927957409818379
68500,19.789545648998825,0.3957909129799765,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3957909129799765
69000,19.94058769080277,0.3988117538160554,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.3988117538160554
69500,20.08147713352384,0.4016295426704767,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4016295426704767
70000,20.22260160913082,0.4044520321826164,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4044520321826164
70500,20.36381313522223,0.4072762627044446,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4072762627044446
71000,20.504749056343584,0.4100949811268717,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4100949811268717
71500,20.63986968239776,0.4127973936479552,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4127973936479552
72000,20.77223038282961,0.4154446076565922,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4154446076565922
72500,20.932723204839164,0.4186544640967832,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4186544640967832
73000,21.088680028393192,0.4217736005678638,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4217736005678638
73500,21.2449809428989,0.4248996188579779,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4248996188579779
74000,21.39735371808393,0.4279470743616786,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4279470743616786
74500,21.54850666349649,0.4309701332699298,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4309701332699298
75000,21.69951778381667,0.4339903556763334,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4339903556763334
75500,21.84480419027665,0.436896083805533,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.436896083805533
76000,21.99074894144119,0.4398149788288238,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4398149788288238
76500,22.13342342697801,0.4426684685395601,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4426684685395601
77000,22.273695711105223,0.4454739142221045,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4454739142221045
77500,22.413549297169723,0.4482709859433945,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4482709859433945
78000,22.553785143290284,0.4510757028658056,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4510757028658056
78500,22.715142468943405,0.4543028493788681,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4543028493788681
79000,22.8748176760056,0.457496353520112,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.457496353520112
79500,23.032907907451666,0.4606581581490333,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4606581581490333
80000,23.18778473953124,0.4637556947906248,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4637556947906248
80500,23.341611367670176,0.4668322273534035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4668322273534035
81000,23.489597998053817,0.4697919599610763,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4697919599610763
81500,23.63983551694165,0.4727967103388329,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4727967103388329
82000,23.78378603682566,0.4756757207365132,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4756757207365132
82500,23.92873231187031,0.4785746462374062,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4785746462374062
83000,24.068118942539883,0.4813623788507976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4813623788507976
83500,24.207815794761185,0.4841563158952237,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4841563158952237
84000,24.35244120248457,0.4870488240496914,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4870488240496914
84500,24.52434797437677,0.4904869594875354,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4904869594875354
85000,24.69796049107084,0.4939592098214167,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4939592098214167
85500,24.86813899604942,0.4973627799209884,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.4973627799209884
86000,25.03376087055061,0.5006752174110122,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5006752174110122
86500,25.195596960603577,0.5039119392120716,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5039119392120716
87000,25.35813131166528,0.5071626262333057,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5071626262333057
87500,25.519921350765813,0.5103984270153162,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5103984270153162
88000,25.67900112061629,0.5135800224123258,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5135800224123258
88500,25.832749507794254,0.5166549901558851,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5166549901558851
89000,25.98647991305735,0.5197295982611471,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5197295982611471
89500,26.14112877911237,0.5228225755822475,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5228225755822475
90000,26.288240536562316,0.5257648107312463,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5257648107312463
90500,26.455710535447903,0.5291142107089581,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5291142107089581
91000,26.62313606580336,0.5324627213160672,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5324627213160672
91500,26.78885002149033,0.5357770004298066,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5357770004298066
92000,26.953202691833955,0.5390640538366791,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5390640538366791
92500,27.112799366875997,0.5422559873375199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5422559873375199
93000,27.27170534550153,0.5454341069100306,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5454341069100306
93500,27.42707051018265,0.548541410203653,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.548541410203653
94000,27.585350667813973,0.5517070133562795,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5517070133562795
94500,27.73414023849524,0.5546828047699047,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5546828047699047
95000,27.887481631941945,0.5577496326388389,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5577496326388389
95500,28.041097259776045,0.5608219451955209,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5608219451955209
96000,28.19038295541944,0.5638076591083887,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5638076591083887
96500,28.356582696174065,0.5671316539234813,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5671316539234813
97000,28.522277947045,0.5704455589409,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5704455589409
97500,28.683214706863765,0.5736642941372753,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5736642941372753
98000,28.84452735854063,0.5768905471708127,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5768905471708127
98500,29.0048872375907,0.580097744751814,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.580097744751814
99000,29.1653903366672,0.583307806733344,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.583307806733344
99500,29.3217131608653,0.586434263217306,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.586434263217306
100000,29.47736780540051,0.5895473561080102,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5895473561080102
100500,29.628898483912646,0.5925779696782529,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5925779696782529
101000,29.7818586046932,0.595637172093864,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.595637172093864
101500,29.929909720957323,0.5985981944191464,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.5985981944191464
102000,30.08121937366949,0.6016243874733899,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6016243874733899
102500,30.24320344068373,0.6048640688136746,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6048640688136746
103000,30.404133526057148,0.608082670521143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.608082670521143
103500,30.56416208492204,0.6112832416984408,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6112832416984408
104000,30.720843264846224,0.6144168652969245,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6144168652969245
104500,30.87420066272952,0.6174840132545905,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6174840132545905
105000,31.027418362547184,0.6205483672509436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6205483672509436
105500,31.183096028422884,0.6236619205684577,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6236619205684577
106000,31.339354582962827,0.6267870916592565,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6267870916592565
106500,31.48924992948321,0.6297849985896642,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6297849985896642
107000,31.63623277214649,0.6327246554429299,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6327246554429299
107500,31.781732740518112,0.6356346548103623,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6356346548103623
108000,31.925148049099768,0.6385029609819953,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6385029609819953
108500,32.095498487081684,0.6419099697416337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6419099697416337
109000,32.26520261802116,0.6453040523604231,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6453040523604231
109500,32.431646950010155,0.6486329390002031,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6486329390002031
110000,32.59848955244745,0.6519697910489489,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6519697910489489
110500,32.76005577312686,0.6552011154625371,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6552011154625371
111000,32.921244064833985,0.6584248812966798,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6584248812966798
111500,33.078099143635306,0.6615619828727062,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6615619828727062
112000,33.237277433019216,0.6647455486603843,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6647455486603843
112500,33.391225306188,0.66782450612376,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.66782450612376
113000,33.54283074814948,0.6708566149629895,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6708566149629895
113500,33.69402166159921,0.6738804332319842,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6738804332319842
114000,33.84926633713687,0.6769853267427374,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6769853267427374
114500,34.01609893496221,0.6803219786992442,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6803219786992442
115000,34.18221709323977,0.6836443418647954,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6836443418647954
115500,34.348290098621995,0.6869658019724398,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6869658019724398
116000,34.5116109553454,0.6902322191069079,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6902322191069079
116500,34.67393443758266,0.6934786887516532,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6934786887516532
117000,34.832997716448105,0.6966599543289621,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6966599543289621
117500,34.99237681749681,0.6998475363499362,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.6998475363499362
118000,35.148915473075085,0.7029783094615017,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7029783094615017
118500,35.3053651483276,0.7061073029665519,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7061073029665519
119000,35.45940142556017,0.7091880285112034,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7091880285112034
119500,35.61082898452401,0.7122165796904802,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7122165796904802
120000,35.76448050945638,0.7152896101891275,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7152896101891275
120500,35.93094988767557,0.7186189977535113,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7186189977535113
121000,36.09530031221068,0.7219060062442135,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7219060062442135
121500,36.2590494491866,0.725180988983732,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.725180988983732
122000,36.41911941072395,0.728382388214479,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.728382388214479
122500,36.58017142735849,0.7316034285471699,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7316034285471699
123000,36.736614507221496,0.73473229014443,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.73473229014443
123500,36.89497689139844,0.7378995378279689,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7378995378279689
124000,37.04950829519106,0.7409901659038212,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7409901659038212
124500,37.20487836732188,0.7440975673464375,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7440975673464375
125000,37.35971018799,0.7471942037598,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7471942037598
125500,37.50934090913076,0.7501868181826151,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7501868181826151
126000,37.66615913312968,0.7533231826625935,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7533231826625935
126500,37.82830063952198,0.7565660127904396,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7565660127904396
127000,37.9896420125062,0.7597928402501241,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7597928402501241
127500,38.15086622659769,0.7630173245319538,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7630173245319538
128000,38.307873528550886,0.7661574705710177,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7661574705710177
128500,38.4617976404674,0.7692359528093481,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7692359528093481
129000,38.61670675702122,0.7723341351404244,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7723341351404244
129500,38.76820670262238,0.7753641340524475,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7753641340524475
130000,38.9225924857918,0.778451849715836,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.778451849715836
130500,39.075683168434495,0.7815136633686899,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7815136633686899
131000,39.22443472588687,0.7844886945177373,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7844886945177373
131500,39.37417673085661,0.7874835346171323,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7874835346171323
132000,39.52079131715694,0.7904158263431388,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7904158263431388
132500,39.68308724442144,0.7936617448884288,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7936617448884288
133000,39.84382432106953,0.7968764864213906,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.7968764864213906
133500,40.00317682716486,0.8000635365432971,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8000635365432971
134000,40.16012488302727,0.8032024976605453,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8032024976605453
134500,40.31423333803095,0.8062846667606189,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8062846667606189
135000,40.46854559081951,0.8093709118163902,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8093709118163902
135500,40.619239626496906,0.8123847925299381,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8123847925299381
136000,40.77374667393792,0.8154749334787584,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8154749334787584
136500,40.93046410520504,0.8186092821041008,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8186092821041008
137000,41.08065638806352,0.8216131277612705,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8216131277612705
137500,41.23071708955566,0.8246143417911133,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8246143417911133
138000,41.38018448478426,0.8276036896956852,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8276036896956852
138500,41.54053289199659,0.8308106578399318,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8308106578399318
139000,41.69936453880122,0.8339872907760244,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8339872907760244
139500,41.855707729582456,0.8371141545916491,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8371141545916491
140000,42.010635827553166,0.8402127165510633,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8402127165510633
140500,42.165254019664886,0.8433050803932978,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8433050803932978
141000,42.319260215656,0.84638520431312,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.84638520431312
141500,42.47273514492953,0.8494547028985906,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8494547028985906
142000,42.62674908920347,0.8525349817840694,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8525349817840694
142500,42.77798424905967,0.8555596849811934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8555596849811934
143000,42.92744406844998,0.8585488813689995,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8585488813689995
143500,43.07473527704525,0.861494705540905,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.861494705540905
144000,43.22494282388408,0.8644988564776815,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8644988564776815
144500,43.38526473364111,0.8677052946728222,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8677052946728222
145000,43.54397219533791,0.8708794439067582,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8708794439067582
145500,43.701117354896205,0.8740223470979241,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8740223470979241
146000,43.85860300831858,0.8771720601663716,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8771720601663716
146500,44.01455805674979,0.8802911611349958,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8802911611349958
147000,44.16823294025025,0.883364658805005,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.883364658805005
147500,44.321601981320185,0.8864320396264037,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8864320396264037
148000,44.47421707217422,0.8894843414434844,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8894843414434844
148500,44.62635415759842,0.8925270831519684,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8925270831519684
149000,44.77525350801035,0.895505070160207,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.895505070160207
149500,44.923708999881015,0.8984741799976202,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.8984741799976202
150000,45.07224640372908,0.9014449280745817,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9014449280745817
150500,45.23356672493146,0.9046713344986292,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9046713344986292
151000,45.39519288513787,0.9079038577027574,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9079038577027574
151500,45.55374693446576,0.9110749386893152,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9110749386893152
152000,45.71032134646432,0.9142064269292864,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9142064269292864
152500,45.86461010713048,0.9172922021426096,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9172922021426096
153000,46.01950556582629,0.9203901113165258,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9203901113165258
153500,46.17581644256806,0.9235163288513611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9235163288513611
154000,46.32861755778651,0.92657235115573,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.92657235115573
154500,46.48053562632757,0.9296107125265516,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9296107125265516
155000,46.630567681645694,0.932611353632914,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.932611353632914
155500,46.77405623995495,0.9354811247990992,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9354811247990992
156000,46.92790121897854,0.9385580243795708,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9385580243795708
156500,47.092227670981856,0.9418445534196372,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9418445534196372
157000,47.25672751055212,0.9451345502110424,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9451345502110424
157500,47.418484972227,0.94836969944454,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.94836969944454
158000,47.58233200563539,0.9516466401127076,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9516466401127076
158500,47.74411177026652,0.9548822354053303,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9548822354053303
159000,47.905692375567895,0.958113847511358,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.958113847511358
159500,48.062382210476905,0.961247644209538,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.961247644209538
160000,48.22066985158152,0.9644133970316304,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9644133970316304
160500,48.37832758023725,0.9675665516047453,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9675665516047453
161000,48.530975503348806,0.970619510066976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.970619510066976
161500,48.6813774340946,0.973627548681892,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.973627548681892
162000,48.84089570488693,0.9768179140977388,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9768179140977388
162500,49.01241055122742,0.9802482110245484,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9802482110245484
163000,49.18274927846342,0.9836549855692684,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9836549855692684
163500,49.350388369213405,0.987007767384268,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.987007767384268
164000,49.51598988843956,0.9903197977687912,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9903197977687912
164500,49.68268827419548,0.9936537654839096,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9936537654839096
165000,49.84909571530586,0.9969819143061172,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,0.9969819143061172
165500,50.011608948346414,1.0002321789669282,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0002321789669282
166000,50.17346179203516,1.0034692358407034,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0034692358407034
166500,50.33437709981924,1.0066875419963848,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0066875419963848
167000,50.49557185623171,1.0099114371246345,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0099114371246345
167500,50.65437282808589,1.0130874565617178,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0130874565617178
168000,50.81780333798992,1.0163560667597984,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0163560667597984
168500,50.99225953835403,1.0198451907670805,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0198451907670805
169000,51.16348667450001,1.02326973349,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.02326973349
169500,51.3362006328564,1.026724012657128,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.026724012657128
170000,51.50514168482373,1.0301028336964746,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0301028336964746
170500,51.67571002006655,1.0335142004013311,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0335142004013311
171000,51.84289325304383,1.0368578650608766,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0368578650608766
171500,52.01083513912412,1.0402167027824825,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0402167027824825
172000,52.1756813395084,1.043513626790168,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.043513626790168
172500,52.338526820835945,1.0467705364167188,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0467705364167188
173000,52.50236593406079,1.0500473186812158,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0500473186812158
173500,52.66740982332353,1.0533481964664706,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0533481964664706
174000,52.832141160920536,1.0566428232184106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0566428232184106
174500,53.00487879073731,1.0600975758147462,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0600975758147462
175000,53.1775950317752,1.063551900635504,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.063551900635504
175500,53.34579830371956,1.066915966074391,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.066915966074391
176000,53.51475682098656,1.070295136419731,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.070295136419731
176500,53.68367222957066,1.0736734445914131,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0736734445914131
177000,53.85227460246397,1.0770454920492794,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0770454920492794
177500,54.01982465865725,1.080396493173145,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.080396493173145
178000,54.181324978978665,1.0836264995795732,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0836264995795732
178500,54.34756861650634,1.0869513723301267,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0869513723301267
179000,54.51115652786844,1.0902231305573686,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0902231305573686
179500,54.674071165333686,1.0934814233066736,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.0934814233066736
180000,54.8403219851973,1.096806439703946,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.096806439703946
180500,55.01265181929589,1.1002530363859178,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1002530363859178
181000,55.18384179074658,1.1036768358149316,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1036768358149316
181500,55.35438679522434,1.1070877359044868,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1070877359044868
182000,55.5208031334714,1.110416062669428,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.110416062669428
182500,55.68933708378971,1.1137867416757945,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1137867416757945
183000,55.85623882414327,1.1171247764828651,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1171247764828651
183500,56.022070026913696,1.120441400538274,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.120441400538274
184000,56.18686715482325,1.123737343096465,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.123737343096465
184500,56.353376272521096,1.127067525450422,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.127067525450422
185000,56.51373011589443,1.130274602317889,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.130274602317889
185500,56.67522289147686,1.1335044578295372,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1335044578295372
186000,56.83930553709918,1.1367861107419837,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1367861107419837
186500,57.00777382675363,1.1401554765350723,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1401554765350723
187000,57.17567459963918,1.1435134919927836,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1435134919927836
187500,57.34162950850839,1.1468325901701677,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1468325901701677
188000,57.507313882819496,1.15014627765639,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.15014627765639
188500,57.671771959040086,1.1534354391808015,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1534354391808015
189000,57.83746138584197,1.1567492277168394,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1567492277168394
189500,57.99965997881517,1.1599931995763035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1599931995763035
190000,58.16314364037696,1.1632628728075391,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1632628728075391
190500,58.32574514897428,1.1665149029794857,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1665149029794857
191000,58.485460810768885,1.1697092162153775,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1697092162153775
191500,58.64372780677776,1.1728745561355551,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1728745561355551
192000,58.80759042544543,1.1761518085089089,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1761518085089089
192500,58.97763695588774,1.1795527391177547,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1795527391177547
193000,59.145366352488,1.18290732704976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.18290732704976
193500,59.313068645643455,1.186261372912869,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.186261372912869
194000,59.48164150874836,1.1896328301749672,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1896328301749672
194500,59.64829938540504,1.1929659877081007,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1929659877081007
195000,59.814446042855145,1.1962889208571028,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.1962889208571028
195500,59.97619947741165,1.199523989548233,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.199523989548233
196000,60.14210973496041,1.202842194699208,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.202842194699208
196500,60.30295439131297,1.2060590878262594,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2060590878262594
197000,60.463649431341416,1.2092729886268283,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2092729886268283
197500,60.6252750939536,1.212505501879072,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.212505501879072
198000,60.78679169060235,1.215735833812047,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.215735833812047
198500,60.95848846377618,1.2191697692755237,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2191697692755237
199000,61.12862039114837,1.2225724078229674,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2225724078229674
199500,61.29793668246396,1.2259587336492792,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2259587336492792
200000,61.46598100192736,1.229319620038547,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.229319620038547
200500,61.6308206390322,1.232616412780644,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.232616412780644
201000,61.79606815427411,1.2359213630854822,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2359213630854822
201500,61.96079662948917,1.2392159325897834,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2392159325897834
202000,62.12571162337022,1.2425142324674043,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2425142324674043
202500,62.28848643706836,1.2457697287413672,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2457697287413672
203000,62.450474766418,1.24900949532836,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.24900949532836
203500,62.61388215090259,1.2522776430180518,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2522776430180518
204000,62.77565213257462,1.2555130426514924,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2555130426514924
204500,62.945181015555455,1.258903620311109,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.258903620311109
205000,63.11411200021556,1.2622822400043112,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2622822400043112
205500,63.28054826496138,1.2656109652992276,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2656109652992276
206000,63.446610203244816,1.2689322040648965,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2689322040648965
206500,63.61240214155714,1.272248042831143,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.272248042831143
207000,63.7793742621029,1.275587485242058,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.275587485242058
207500,63.94274023857327,1.2788548047714654,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2788548047714654
208000,64.10632975047798,1.2821265950095595,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2821265950095595
208500,64.26761353403798,1.2853522706807596,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2853522706807596
209000,64.42996629314219,1.2885993258628436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2885993258628436
209500,64.5889331157574,1.291778662315148,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.291778662315148
210000,64.75265554081635,1.295053110816327,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.295053110816327
210500,64.92071148487149,1.2984142296974297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.2984142296974297
211000,65.0872568904411,1.3017451378088218,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3017451378088218
211500,65.25335680906369,1.3050671361812738,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3050671361812738
212000,65.41653058225818,1.3083306116451636,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3083306116451636
212500,65.58119444680229,1.3116238889360456,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3116238889360456
213000,65.74554962000431,1.314910992400086,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.314910992400086
213500,65.91046164151487,1.3182092328302977,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3182092328302977
214000,66.07293142883233,1.3214586285766468,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3214586285766468
214500,66.23143426647975,1.324628685329595,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.324628685329595
215000,66.39297164804827,1.3278594329609654,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3278594329609654
215500,66.55421969630218,1.3310843939260435,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3310843939260435
216000,66.71632649950945,1.334326529990189,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.334326529990189
216500,66.88116072711874,1.3376232145423748,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3376232145423748
217000,67.04568184547522,1.3409136369095045,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3409136369095045
217500,67.2102516112974,1.3442050322259478,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3442050322259478
218000,67.37366815139828,1.3474733630279656,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3474733630279656
218500,67.53581208756552,1.3507162417513103,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3507162417513103
219000,67.69747134284283,1.3539494268568566,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3539494268568566
219500,67.85768698345984,1.3571537396691968,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3571537396691968
220000,68.01423909547938,1.3602847819095876,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3602847819095876
220500,68.17240752655229,1.3634481505310458,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3634481505310458
221000,68.33182682553644,1.3666365365107287,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3666365365107287
221500,68.48762153831582,1.3697524307663165,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3697524307663165
222000,68.65055367999538,1.3730110735999077,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3730110735999077
222500,68.82017754274072,1.3764035508548145,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3764035508548145
223000,68.99125485746802,1.3798250971493604,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3798250971493604
223500,69.16174140541307,1.3832348281082614,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3832348281082614
224000,69.32815214733215,1.386563042946643,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.386563042946643
224500,69.49673725501329,1.3899347451002655,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3899347451002655
225000,69.66221323271834,1.3932442646543668,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3932442646543668
225500,69.82755054421305,1.3965510108842611,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3965510108842611
226000,69.99254563993762,1.3998509127987524,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.3998509127987524
226500,70.16045556036578,1.4032091112073155,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4032091112073155
227000,70.32065239983172,1.4064130479966344,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4064130479966344
227500,70.4815616989062,1.409631233978124,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.409631233978124
228000,70.64390704417872,1.4128781408835744,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4128781408835744
228500,70.807121908842,1.4161424381768402,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4161424381768402
229000,70.96958101971474,1.419391620394295,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.419391620394295
229500,71.13255623806188,1.4226511247612377,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4226511247612377
230000,71.29290461580689,1.4258580923161377,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4258580923161377
230500,71.4543930224716,1.429087860449432,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.429087860449432
231000,71.61306529679027,1.4322613059358054,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4322613059358054
231500,71.77256339585506,1.4354512679171012,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4354512679171012
232000,71.93382906489352,1.4386765812978703,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4386765812978703
232500,72.09140743194136,1.4418281486388274,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4418281486388274
233000,72.2437775751219,1.4448755515024378,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4448755515024378
233500,72.40105367898906,1.4480210735797812,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4480210735797812
234000,72.55666880435385,1.451133376087077,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.451133376087077
234500,72.7203439354974,1.454406878709948,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.454406878709948
235000,72.8817694935579,1.457635389871158,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.457635389871158
235500,73.0419297167162,1.4608385943343238,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4608385943343238
236000,73.20270174888009,1.4640540349776017,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4640540349776017
236500,73.35929658454545,1.467185931690909,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.467185931690909
237000,73.51941897034865,1.470388379406973,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.470388379406973
237500,73.6774803755305,1.4735496075106098,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4735496075106098
238000,73.83430598186331,1.4766861196372665,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4766861196372665
238500,73.98829351137178,1.4797658702274357,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4797658702274357
239000,74.14483521364923,1.4828967042729846,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4828967042729846
239500,74.29962744585734,1.4859925489171468,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4859925489171468
240000,74.45618555139875,1.489123711027975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.489123711027975
240500,74.61780441367726,1.4923560882735452,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4923560882735452
241000,74.78074114736692,1.4956148229473385,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4956148229473385
241500,74.94140707666797,1.4988281415333595,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.4988281415333595
242000,75.10189969848626,1.5020379939697253,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5020379939697253
242500,75.2631699804474,1.505263399608948,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.505263399608948
243000,75.42295137822094,1.508459027564419,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.508459027564419
243500,75.58308470923153,1.5116616941846306,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5116616941846306
244000,75.74014433726676,1.5148028867453351,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5148028867453351
244500,75.89669826950971,1.5179339653901942,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5179339653901942
245000,76.05457901026813,1.5210915802053626,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5210915802053626
245500,76.20699455786738,1.5241398911573476,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5241398911573476
246000,76.3598137700631,1.527196275401262,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.527196275401262
246500,76.51864310599879,1.530372862119976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.530372862119976
247000,76.67877122031277,1.5335754244062554,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5335754244062554
247500,76.83685854841694,1.5367371709683388,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5367371709683388
248000,76.99294469577283,1.5398588939154567,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5398588939154567
248500,77.14785949644781,1.5429571899289565,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5429571899289565
249000,77.30482023080951,1.5460964046161902,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5460964046161902
249500,77.4580738828091,1.549161477656182,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.549161477656182
250000,77.61288029701413,1.5522576059402826,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5522576059402826
250500,77.76363016249383,1.5552726032498765,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5552726032498765
251000,77.91805809851003,1.5583611619702007,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5583611619702007
251500,78.07136511235959,1.5614273022471918,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5614273022471918
252000,78.22534156414005,1.564506831282801,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.564506831282801
252500,78.38382753311633,1.5676765506623267,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5676765506623267
253000,78.54219558422989,1.5708439116845978,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5708439116845978
253500,78.69769766207024,1.5739539532414049,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5739539532414049
254000,78.85318463349729,1.577063692669946,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.577063692669946
254500,79.00900603629528,1.5801801207259054,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5801801207259054
255000,79.16568655107308,1.5833137310214616,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5833137310214616
255500,79.31925314630989,1.5863850629261975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5863850629261975
256000,79.47423141161349,1.5894846282322697,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5894846282322697
256500,79.62680466629966,1.592536093325993,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.592536093325993
257000,79.78250590675158,1.5956501181350315,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.5956501181350315
257500,79.93681148891994,1.598736229778399,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.598736229778399
258000,80.09136287184806,1.6018272574369612,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6018272574369612
258500,80.2483175182419,1.604966350364838,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.604966350364838
259000,80.40591113743453,1.6081182227486903,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6081182227486903
259500,80.56141272217084,1.6112282544434169,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6112282544434169
260000,80.71297602011029,1.614259520402206,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.614259520402206
260500,80.86707000586738,1.6173414001173476,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6173414001173476
261000,81.02129716965416,1.6204259433930832,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6204259433930832
261500,81.17602131502579,1.623520426300516,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.623520426300516
262000,81.33035719471906,1.6266071438943812,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6266071438943812
262500,81.48151475648422,1.6296302951296844,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6296302951296844
263000,81.63006560424793,1.6326013120849587,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6326013120849587
263500,81.78018354831633,1.6356036709663266,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6356036709663266
264000,81.93326737795316,1.6386653475590631,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6386653475590631
264500,82.09007389291982,1.6418014778583965,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6418014778583965
265000,82.24686768975161,1.6449373537950325,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6449373537950325
265500,82.4018911431691,1.648037822863382,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.648037822863382
266000,82.55578004446782,1.6511156008893564,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6511156008893564
266500,82.71118894680329,1.654223778936066,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.654223778936066
267000,82.86370285529303,1.6572740571058606,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6572740571058606
267500,83.01552293099078,1.6603104586198156,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6603104586198156
268000,83.16827194575953,1.6633654389151906,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6633654389151906
268500,83.31867597830673,1.6663735195661349,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6663735195661349
269000,83.46988057125256,1.6693976114250513,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6693976114250513
269500,83.62142426339436,1.6724284852678872,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6724284852678872
270000,83.77408865428933,1.6754817730857865,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6754817730857865
270500,83.92938856594974,1.6785877713189947,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6785877713189947
271000,84.08422757421488,1.6816845514842975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6816845514842975
271500,84.23913855582109,1.6847827711164216,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6847827711164216
272000,84.39096687918037,1.6878193375836077,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6878193375836077
272500,84.54373022416792,1.6908746044833582,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6908746044833582
273000,84.69214317905912,1.6938428635811824,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6938428635811824
273500,84.84098086923942,1.6968196173847885,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6968196173847885
274000,84.99169124964294,1.6998338249928588,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.6998338249928588
274500,85.14238910474671,1.702847782094934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.702847782094934
275000,85.28999614267227,1.7057999228534453,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7057999228534453
275500,85.44120672863646,1.708824134572729,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.708824134572729
276000,85.59756322055735,1.711951264411147,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.711951264411147
276500,85.75732976803296,1.7151465953606593,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7151465953606593
277000,85.91610411479016,1.7183220822958032,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7183220822958032
277500,86.07414984493909,1.7214829968987817,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7214829968987817
278000,86.23273672715167,1.7246547345430334,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7246547345430334
278500,86.38997742981802,1.7277995485963604,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7277995485963604
279000,86.54642310576894,1.7309284621153789,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7309284621153789
279500,86.70402739002262,1.7340805478004524,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7340805478004524
280000,86.85989025337797,1.7371978050675594,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7371978050675594
280500,87.01321253497952,1.7402642506995902,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7402642506995902
281000,87.16631112006625,1.743326222401325,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.743326222401325
281500,87.31942676361159,1.7463885352722317,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7463885352722317
282000,87.47331271161214,1.7494662542322428,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7494662542322428
282500,87.62986711629061,1.7525973423258123,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7525973423258123
283000,87.78590752211835,1.755718150442367,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.755718150442367
283500,87.94030560735176,1.7588061121470353,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7588061121470353
284000,88.09714746307027,1.7619429492614054,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7619429492614054
284500,88.25047351795773,1.7650094703591546,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7650094703591546
285000,88.4033742265459,1.768067484530918,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.768067484530918
285500,88.55783477340967,1.7711566954681934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7711566954681934
286000,88.70946200247327,1.7741892400494654,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7741892400494654
286500,88.86305347770703,1.7772610695541404,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7772610695541404
287000,89.01337902000827,1.7802675804001655,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7802675804001655
287500,89.16410784170547,1.7832821568341095,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7832821568341095
288000,89.3148279665471,1.786296559330942,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.786296559330942
288500,89.4694433103125,1.78938886620625,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.78938886620625
289000,89.62193831406893,1.7924387662813783,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7924387662813783
289500,89.77427085876752,1.7954854171753505,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7954854171753505
290000,89.92685355348074,1.7985370710696147,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.7985370710696147
290500,90.07971114950412,1.8015942229900828,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8015942229900828
291000,90.2294396635977,1.804588793271954,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.804588793271954
291500,90.37927288070782,1.8075854576141563,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8075854576141563
292000,90.53103833241698,1.81062076664834,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.81062076664834
292500,90.68092646214993,1.8136185292429985,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8136185292429985
293000,90.8264561456788,1.816529122913576,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.816529122913576
293500,90.97340449710497,1.819468089942099,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.819468089942099
294000,91.11672922742696,1.8223345845485397,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8223345845485397
294500,91.26585719635312,1.825317143927062,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.825317143927062
295000,91.41428860151902,1.8282857720303805,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8282857720303805
295500,91.56075343068557,1.831215068613711,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.831215068613711
296000,91.70799816907238,1.834159963381448,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.834159963381448
296500,91.85395991815106,1.8370791983630208,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8370791983630208
297000,91.99639157187562,1.8399278314375125,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8399278314375125
297500,92.1457408902731,1.842914817805462,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.842914817805462
298000,92.2900742661047,1.8458014853220936,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8458014853220936
298500,92.43358335711464,1.8486716671422925,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8486716671422925
299000,92.57254649988022,1.8514509299976043,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.8514509299976043
299500,92.71445359437318,1.854289071887464,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.854289071887464
299999,92.8527160295038,1.857054320590076,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.01,False,1.857054320590076
0,0.0004179223705884,8.358447411768716e-06,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,8.358447411768716e-06
500,0.2057176308332823,0.0041143526166656,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0041143526166656
1000,0.3813907959569464,0.0076278159191389,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0076278159191389
1500,0.5477255181813321,0.0109545103636266,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0109545103636266
2000,0.696197552240795,0.0139239510448159,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0139239510448159
2500,0.8327854667438728,0.0166557093348774,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0166557093348774
3000,0.9579457548072374,0.0191589150961447,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0191589150961447
3500,1.066156340939035,0.0213231268187807,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0213231268187807
4000,1.1667384874125006,0.02333476974825,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.02333476974825
4500,1.2622163951022,0.0252443279020439,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0252443279020439
5000,1.3458316590180577,0.0269166331803611,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0269166331803611
5500,1.4149956509378534,0.028299913018757,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.028299913018757
6000,1.4773625814589817,0.0295472516291796,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0295472516291796
6500,1.6298292690052756,0.0325965853801055,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0325965853801055
7000,1.7706511170085193,0.0354130223401703,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0354130223401703
7500,1.8955217394376696,0.0379104347887533,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0379104347887533
8000,2.005050620579426,0.0401010124115885,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0401010124115885
8500,2.116099006678515,0.0423219801335702,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0423219801335702
9000,2.2122128161485053,0.0442442563229701,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0442442563229701
9500,2.2940433858102867,0.0458808677162057,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0458808677162057
10000,2.373788986119671,0.0474757797223934,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0474757797223934
10500,2.453541367451441,0.0490708273490288,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0490708273490288
11000,2.5189209140616518,0.050378418281233,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.050378418281233
11500,2.5826660703816726,0.0516533214076334,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0516533214076334
12000,2.63547315123673,0.0527094630247346,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0527094630247346
12500,2.7964126034931263,0.0559282520698625,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0559282520698625
13000,2.9631105829281847,0.0592622116585636,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0592622116585636
13500,3.1240341554823403,0.0624806831096468,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0624806831096468
14000,3.2728085366976907,0.0654561707339538,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0654561707339538
14500,3.4115415436234,0.0682308308724679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0682308308724679
15000,3.5430032617027685,0.0708600652340553,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0708600652340553
15500,3.669681064645504,0.07339362129291,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.07339362129291
16000,3.786716136448108,0.0757343227289621,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0757343227289621
16500,3.8964499521757543,0.0779289990435151,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0779289990435151
17000,3.997312729501319,0.0799462545900263,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0799462545900263
17500,4.099808011699207,0.0819961602339841,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0819961602339841
18000,4.1973918275757605,0.0839478365515152,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0839478365515152
18500,4.331096288976673,0.0866219257795334,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0866219257795334
19000,4.456309944615034,0.0891261988923006,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0891261988923006
19500,4.572308941181427,0.0914461788236285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0914461788236285
20000,4.687643212874574,0.0937528642574914,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0937528642574914
20500,4.784545173898755,0.0956909034779751,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0956909034779751
21000,4.876312426126849,0.0975262485225369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0975262485225369
21500,4.960752413935783,0.0992150482787156,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.0992150482787156
22000,5.04523909037981,0.1009047818075962,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1009047818075962
22500,5.129212969915797,0.1025842593983159,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1025842593983159
23000,5.204507121583434,0.1040901424316686,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1040901424316686
23500,5.272757169220206,0.1054551433844041,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1054551433844041
24000,5.3664253538189,0.107328507076378,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.107328507076378
24500,5.517593025389627,0.1103518605077925,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1103518605077925
25000,5.655532955667525,0.1131106591133505,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1131106591133505
25500,5.781540263550445,0.1156308052710089,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1156308052710089
26000,5.90297266979052,0.1180594533958104,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1180594533958104
26500,6.017045356826773,0.1203409071365354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1203409071365354
27000,6.123388220637658,0.1224677644127531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1224677644127531
27500,6.230751787734503,0.12461503575469,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.12461503575469
28000,6.325717445185664,0.1265143489037132,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1265143489037132
28500,6.420124117662606,0.1284024823532521,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1284024823532521
29000,6.502503997155615,0.1300500799431123,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1300500799431123
29500,6.587870214668713,0.1317574042933742,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1317574042933742
30000,6.690207392195608,0.1338041478439121,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1338041478439121
30500,6.80799723739544,0.1361599447479088,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1361599447479088
31000,6.910380110437679,0.1382076022087535,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1382076022087535
31500,7.006640258494429,0.1401328051698885,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1401328051698885
32000,7.104791701296843,0.1420958340259368,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1420958340259368
32500,7.196704299036774,0.1439340859807354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1439340859807354
33000,7.279702656537107,0.1455940531307421,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1455940531307421
33500,7.359826751833575,0.1471965350366715,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1471965350366715
34000,7.433464684131797,0.1486692936826359,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1486692936826359
34500,7.502716786044743,0.1500543357208948,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1500543357208948
35000,7.569248729812258,0.1513849745962451,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1513849745962451
35500,7.6279000073957715,0.1525580001479154,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1525580001479154
36000,7.725089582387303,0.154501791647746,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.154501791647746
36500,7.882764359674773,0.1576552871934954,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1576552871934954
37000,8.033150573372577,0.1606630114674515,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1606630114674515
37500,8.17915686890262,0.1635831373780524,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1635831373780524
38000,8.316755172697535,0.1663351034539507,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1663351034539507
38500,8.451566813442254,0.169031336268845,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.169031336268845
39000,8.581818729672083,0.1716363745934416,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1716363745934416
39500,8.704713631974917,0.1740942726394983,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1740942726394983
40000,8.823129645761925,0.1764625929152385,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1764625929152385
40500,8.935100202891801,0.178702004057836,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.178702004057836
41000,9.046845171173286,0.1809369034234657,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1809369034234657
41500,9.154210451221855,0.1830842090244371,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1830842090244371
42000,9.266293046359964,0.1853258609271992,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1853258609271992
42500,9.3972257758659,0.187944515517318,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.187944515517318
43000,9.519135063901857,0.1903827012780371,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1903827012780371
43500,9.64056821288522,0.1928113642577044,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1928113642577044
44000,9.756378296311192,0.1951275659262238,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1951275659262238
44500,9.867398030272662,0.1973479606054532,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1973479606054532
45000,9.972980340636148,0.1994596068127229,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.1994596068127229
45500,10.071555454741487,0.2014311090948297,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2014311090948297
46000,10.168268402044744,0.2033653680408949,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2033653680408949
46500,10.259353790860096,0.2051870758172018,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2051870758172018
47000,10.348207664586884,0.2069641532917377,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2069641532917377
47500,10.432454884510006,0.2086490976902001,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2086490976902001
48000,10.525216841268662,0.2105043368253732,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2105043368253732
48500,10.634417974573488,0.2126883594914697,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2126883594914697
49000,10.74077088695017,0.2148154177390034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2148154177390034
49500,10.841707291792533,0.2168341458358506,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2168341458358506
50000,10.934968853841744,0.2186993770768349,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2186993770768349
50500,11.032584208228428,0.2206516841645685,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2206516841645685
51000,11.11439894720093,0.2222879789440186,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2222879789440186
51500,11.201940401272005,0.22403880802544,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.22403880802544
52000,11.280136853068726,0.2256027370613745,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2256027370613745
52500,11.34754299873459,0.2269508599746918,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2269508599746918
53000,11.41563369180312,0.2283126738360624,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2283126738360624
53500,11.479657733161144,0.2295931546632229,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2295931546632229
54000,11.56543099346174,0.2313086198692348,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2313086198692348
54500,11.671910447334415,0.2334382089466883,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2334382089466883
55000,11.773182174617656,0.2354636434923531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2354636434923531
55500,11.872880290766425,0.2374576058153285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2374576058153285
56000,11.961052779979436,0.2392210555995887,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2392210555995887
56500,12.05015466144471,0.2410030932288941,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2410030932288941
57000,12.13033620600186,0.2426067241200371,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2426067241200371
57500,12.211657400519144,0.2442331480103828,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2442331480103828
58000,12.289602343104326,0.2457920468620865,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2457920468620865
58500,12.358536567524384,0.2471707313504876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2471707313504876
59000,12.4346692676675,0.24869338535335,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.24869338535335
59500,12.506724055645677,0.2501344811129135,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2501344811129135
60000,12.609655758522525,0.2521931151704505,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2521931151704505
60500,12.743527064796018,0.2548705412959203,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2548705412959203
61000,12.86754754449937,0.2573509508899874,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2573509508899874
61500,12.985536208181706,0.2597107241636341,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2597107241636341
62000,13.098066952192005,0.2619613390438401,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2619613390438401
62500,13.2060886228292,0.2641217724565839,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2641217724565839
63000,13.310499696342848,0.2662099939268569,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2662099939268569
63500,13.40610143602232,0.2681220287204464,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2681220287204464
64000,13.503837381949998,0.2700767476389999,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2700767476389999
64500,13.595323006392151,0.271906460127843,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.271906460127843
65000,13.68700674077453,0.2737401348154906,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2737401348154906
65500,13.779372890620094,0.2755874578124018,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2755874578124018
66000,13.877077385316772,0.2775415477063354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2775415477063354
66500,13.987496611060232,0.2797499322212046,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2797499322212046
67000,14.090534754147631,0.2818106950829526,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2818106950829526
67500,14.190076439704876,0.2838015287940975,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2838015287940975
68000,14.284087592944635,0.2856817518588927,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2856817518588927
68500,14.380842400417,0.28761684800834,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.28761684800834
69000,14.469662461681676,0.2893932492336335,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2893932492336335
69500,14.550861527764832,0.2910172305552966,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2910172305552966
70000,14.62638255884784,0.2925276511769568,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2925276511769568
70500,14.7029446930216,0.294058893860432,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.294058893860432
71000,14.787800620299372,0.2957560124059875,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2957560124059875
71500,14.86289874346085,0.297257974869217,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.297257974869217
72000,14.932142234271089,0.2986428446854218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.2986428446854218
72500,15.032731708838812,0.3006546341767763,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3006546341767763
73000,15.122238679275693,0.3024447735855138,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3024447735855138
73500,15.211232884212766,0.3042246576842553,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3042246576842553
74000,15.294257373067907,0.3058851474613581,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3058851474613581
74500,15.379006067681797,0.3075801213536359,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3075801213536359
75000,15.451746142410023,0.3090349228482004,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3090349228482004
75500,15.530339898349125,0.3106067979669825,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3106067979669825
76000,15.608697295590256,0.3121739459118051,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3121739459118051
76500,15.676336070700028,0.3135267214140005,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3135267214140005
77000,15.742207600218112,0.3148441520043622,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3148441520043622
77500,15.80425086293524,0.3160850172587048,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3160850172587048
78000,15.866831800172667,0.3173366360034533,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3173366360034533
78500,15.962032676731695,0.3192406535346339,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3192406535346339
79000,16.049332928070463,0.3209866585614092,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3209866585614092
79500,16.134996339307065,0.3226999267861413,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3226999267861413
80000,16.21651595148219,0.3243303190296438,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3243303190296438
80500,16.29620635691784,0.3259241271383568,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3259241271383568
81000,16.370923316350652,0.327418466327013,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.327418466327013
81500,16.444576743355512,0.3288915348671102,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3288915348671102
82000,16.512816952130628,0.3302563390426125,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3302563390426125
82500,16.57408880165446,0.3314817760330892,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3314817760330892
83000,16.64838536899488,0.3329677073798976,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3329677073798976
83500,16.714913516622318,0.3342982703324463,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3342982703324463
84000,16.789978481722347,0.3357995696344469,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3357995696344469
84500,16.955473408412384,0.3391094681682476,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3391094681682476
85000,17.11973337091008,0.3423946674182015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3423946674182015
85500,17.278565576669106,0.3455713115333821,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3455713115333821
86000,17.428339454823696,0.3485667890964739,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3485667890964739
86500,17.56966586897063,0.3513933173794126,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3513933173794126
87000,17.710426904794282,0.3542085380958856,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3542085380958856
87500,17.844626962597744,0.3568925392519548,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3568925392519548
88000,17.981604979853394,0.3596320995970679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3596320995970679
88500,18.105943265496645,0.3621188653099329,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3621188653099329
89000,18.23060159151885,0.3646120318303771,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3646120318303771
89500,18.3537541578234,0.367075083156468,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.367075083156468
90000,18.469400242999647,0.3693880048599929,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3693880048599929
90500,18.62567946974311,0.3725135893948622,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3725135893948622
91000,18.7726253214586,0.3754525064291719,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3754525064291719
91500,18.909495176076792,0.3781899035215358,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3781899035215358
92000,19.051920748414005,0.3810384149682801,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3810384149682801
92500,19.183943773149657,0.3836788754629932,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3836788754629932
93000,19.3132223707136,0.3862644474142719,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3862644474142719
93500,19.431752733139763,0.3886350546627952,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3886350546627952
94000,19.55447934728124,0.3910895869456247,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3910895869456247
94500,19.66746717213505,0.3933493434427011,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3933493434427011
95000,19.780855731641577,0.3956171146328315,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3956171146328315
95500,19.891588521855294,0.3978317704371059,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3978317704371059
96000,19.996959661887857,0.3999391932377571,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.3999391932377571
96500,20.108444669862887,0.4021688933972577,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4021688933972577
97000,20.212176255571983,0.4042435251114397,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4042435251114397
97500,20.314114798876265,0.4062822959775253,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4062822959775253
98000,20.413133382614475,0.4082626676522895,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4082626676522895
98500,20.511277467209,0.41022554934418,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.41022554934418
99000,20.60877209218656,0.4121754418437311,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4121754418437311
99500,20.69739741826368,0.4139479483652735,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4139479483652735
100000,20.78579976753105,0.4157159953506209,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4157159953506209
100500,20.87069644376801,0.4174139288753603,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4174139288753603
101000,20.958509889524496,0.4191701977904899,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4191701977904899
101500,21.03810478561915,0.420762095712383,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.420762095712383
102000,21.12425466607021,0.4224850933214042,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4224850933214042
102500,21.232814784710595,0.4246562956942118,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4246562956942118
103000,21.335182863705416,0.4267036572741083,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4267036572741083
103500,21.428965315960102,0.4285793063192021,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4285793063192021
104000,21.52862457018635,0.430572491403727,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.430572491403727
104500,21.62357448199255,0.432471489639851,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.432471489639851
105000,21.716939401293264,0.4343387880258653,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4343387880258653
105500,21.807703950140677,0.4361540790028135,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4361540790028135
106000,21.90011185021332,0.4380022370042664,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4380022370042664
106500,21.98487391446018,0.4396974782892036,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4396974782892036
107000,22.06514535685329,0.4413029071370657,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4413029071370657
107500,22.143319244285347,0.4428663848857069,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4428663848857069
108000,22.219301663878536,0.4443860332775707,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4443860332775707
108500,22.33835652251052,0.4467671304502103,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4467671304502103
109000,22.448217618835056,0.4489643523767011,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4489643523767011
109500,22.55499191829251,0.4510998383658502,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4510998383658502
110000,22.65321511725454,0.4530643023450908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4530643023450908
110500,22.750296449119755,0.4550059289823951,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4550059289823951
111000,22.84443313366108,0.4568886626732216,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4568886626732216
111500,22.93211564045236,0.4586423128090471,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4586423128090471
112000,23.02611272734631,0.4605222545469262,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4605222545469262
112500,23.111369420023337,0.4622273884004667,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4622273884004667
113000,23.19123060507702,0.4638246121015404,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4638246121015404
113500,23.26710489236845,0.465342097847369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.465342097847369
114000,23.346249838817123,0.4669249967763424,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4669249967763424
114500,23.447410111502457,0.4689482022300491,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4689482022300491
115000,23.54802708957409,0.4709605417914819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4709605417914819
115500,23.65156746572685,0.4730313493145369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4730313493145369
116000,23.75001112221562,0.4750002224443124,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4750002224443124
116500,23.844811533161455,0.4768962306632291,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4768962306632291
117000,23.93687410313976,0.4787374820627951,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4787374820627951
117500,24.03284361455279,0.4806568722910558,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4806568722910558
118000,24.11854237043953,0.4823708474087907,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4823708474087907
118500,24.20282682389984,0.4840565364779968,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4840565364779968
119000,24.273196046084845,0.4854639209216969,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4854639209216969
119500,24.353878017519847,0.4870775603503969,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4870775603503969
120000,24.438624101500007,0.4887724820300001,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4887724820300001
120500,24.529362613810267,0.4905872522762053,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4905872522762053
121000,24.619397871350888,0.4923879574270177,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4923879574270177
121500,24.70535902568757,0.4941071805137514,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4941071805137514
122000,24.782832434894008,0.4956566486978802,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4956566486978802
122500,24.86137694692432,0.4972275389384864,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4972275389384864
123000,24.936070061500107,0.4987214012300021,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.4987214012300021
123500,25.009129443824648,0.5001825888764929,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5001825888764929
124000,25.08050042883017,0.5016100085766034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5016100085766034
124500,25.14830536821126,0.5029661073642252,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5029661073642252
125000,25.213027151322965,0.5042605430264593,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5042605430264593
125500,25.2775896930075,0.50555179386015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.50555179386015
126000,25.35395861684906,0.5070791723369812,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5070791723369812
126500,25.4441978017272,0.508883956034544,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.508883956034544
127000,25.52927348464917,0.5105854696929835,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5105854696929835
127500,25.60638131045757,0.5121276262091514,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5121276262091514
128000,25.678656221406587,0.5135731244281317,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5135731244281317
128500,25.748516311515164,0.5149703262303033,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5149703262303033
129000,25.8198585853632,0.516397171707264,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.516397171707264
129500,25.886509847013567,0.5177301969402713,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5177301969402713
130000,25.95460976629776,0.5190921953259552,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5190921953259552
130500,26.02393846960649,0.5204787693921299,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5204787693921299
131000,26.085127925867656,0.5217025585173531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5217025585173531
131500,26.14663666150836,0.5229327332301672,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5229327332301672
132000,26.22865381139976,0.5245730762279951,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5245730762279951
132500,26.36470171788237,0.5272940343576473,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5272940343576473
133000,26.491023533386027,0.5298204706677205,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5298204706677205
133500,26.6168670308181,0.532337340616362,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.532337340616362
134000,26.730662244978976,0.5346132448995795,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5346132448995795
134500,26.84457082202293,0.5368914164404586,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5368914164404586
135000,26.95392617225428,0.5390785234450857,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5390785234450857
135500,27.059057229910252,0.5411811445982051,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5411811445982051
136000,27.16923837251776,0.5433847674503552,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5433847674503552
136500,27.27508262736572,0.5455016525473143,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5455016525473143
137000,27.37224813055824,0.5474449626111647,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5474449626111647
137500,27.46653284079507,0.5493306568159014,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5493306568159014
138000,27.566291361363703,0.5513258272272741,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5513258272272741
138500,27.680747875466203,0.5536149575093241,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5536149575093241
139000,27.792931410726982,0.5558586282145397,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5558586282145397
139500,27.908355514799787,0.5581671102959957,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5581671102959957
140000,28.013339524180008,0.5602667904836002,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5602667904836002
140500,28.115813913279897,0.5623162782655979,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5623162782655979
141000,28.212446410380267,0.5642489282076053,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5642489282076053
141500,28.30416150782787,0.5660832301565574,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5660832301565574
142000,28.39723457150454,0.5679446914300909,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5679446914300909
142500,28.48906307218339,0.5697812614436678,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5697812614436678
143000,28.57523485762475,0.571504697152495,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.571504697152495
143500,28.655486847341383,0.5731097369468278,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5731097369468278
144000,28.738989756747205,0.5747797951349441,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5747797951349441
144500,28.82638112257689,0.5765276224515378,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5765276224515378
145000,28.91427429877697,0.5782854859755394,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5782854859755394
145500,28.993194400165013,0.5798638880033002,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5798638880033002
146000,29.07640361130088,0.5815280722260175,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5815280722260175
146500,29.15779775473568,0.5831559550947136,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5831559550947136
147000,29.230167605165597,0.5846033521033118,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5846033521033118
147500,29.302195015422495,0.58604390030845,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.58604390030845
148000,29.373446778796847,0.5874689355759369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5874689355759369
148500,29.44732081976825,0.588946416395365,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.588946416395365
149000,29.51248830415953,0.5902497660831906,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5902497660831906
149500,29.57463035010645,0.591492607002129,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.591492607002129
150000,29.63993937644305,0.592798787528861,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.592798787528861
150500,29.730065753603448,0.5946013150720689,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5946013150720689
151000,29.81911975959725,0.596382395191945,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.596382395191945
151500,29.909961908167656,0.5981992381633531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5981992381633531
152000,29.99162161673035,0.5998324323346069,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.5998324323346069
152500,30.06857863747244,0.6013715727494487,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6013715727494487
153000,30.152636501737582,0.6030527300347517,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6030527300347517
153500,30.22901063166873,0.6045802126333747,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6045802126333747
154000,30.304691725625585,0.6060938345125116,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6060938345125116
154500,30.37791829264426,0.6075583658528853,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6075583658528853
155000,30.444480228920824,0.6088896045784165,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6088896045784165
155500,30.50794276806886,0.6101588553613773,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6101588553613773
156000,30.57719119533173,0.6115438239066345,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6115438239066345
156500,30.680025270902497,0.61360050541805,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.61360050541805
157000,30.775696227617438,0.6155139245523487,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6155139245523487
157500,30.866423461211458,0.6173284692242291,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6173284692242291
158000,30.951460156486423,0.6190292031297285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6190292031297285
158500,31.03809537728303,0.6207619075456606,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6207619075456606
159000,31.116503167766687,0.6223300633553337,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6223300633553337
159500,31.19333773217672,0.6238667546435345,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6238667546435345
160000,31.2726470830134,0.625452941660268,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.625452941660268
160500,31.34946256095588,0.6269892512191176,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6269892512191176
161000,31.421002124557283,0.6284200424911457,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6284200424911457
161500,31.48889060667374,0.6297778121334747,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6297778121334747
162000,31.568071411269017,0.6313614282253803,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6313614282253803
162500,31.66540741942117,0.6333081483884235,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6333081483884235
163000,31.76246637448771,0.6352493274897542,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6352493274897542
163500,31.861037732702705,0.6372207546540541,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6372207546540541
164000,31.949827457358214,0.6389965491471643,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6389965491471643
164500,32.03957157088615,0.6407914314177231,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6407914314177231
165000,32.12214205210072,0.6424428410420144,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6424428410420144
165500,32.2018119728959,0.6440362394579179,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6440362394579179
166000,32.28380987955968,0.6456761975911937,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6456761975911937
166500,32.359410128269715,0.6471882025653943,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6471882025653943
167000,32.43104849099535,0.648620969819907,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.648620969819907
167500,32.50216793093085,0.6500433586186171,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6500433586186171
168000,32.58243891294643,0.6516487782589286,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6516487782589286
168500,32.67368118474897,0.6534736236949794,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6534736236949794
169000,32.757276692469446,0.6551455338493889,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6551455338493889
169500,32.844253959194795,0.6568850791838959,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6568850791838959
170000,32.92328651205355,0.658465730241071,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.658465730241071
170500,33.00667855261785,0.660133571052357,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.660133571052357
171000,33.09130956079602,0.6618261912159205,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6618261912159205
171500,33.16219576702117,0.6632439153404234,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6632439153404234
172000,33.23351560322326,0.6646703120644653,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6646703120644653
172500,33.304078098662586,0.6660815619732517,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6660815619732517
173000,33.37382317575013,0.6674764635150027,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6674764635150027
173500,33.438358057567825,0.6687671611513565,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6687671611513565
174000,33.51600087570181,0.6703200175140362,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6703200175140362
174500,33.597622730282374,0.6719524546056475,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6719524546056475
175000,33.683835494488065,0.6736767098897612,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6736767098897612
175500,33.76243045591114,0.6752486091182227,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6752486091182227
176000,33.83556194145519,0.6767112388291038,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6767112388291038
176500,33.9135475737362,0.678270951474724,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.678270951474724
177000,33.98429447929477,0.6796858895858954,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6796858895858954
177500,34.057677624954216,0.6811535524990844,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6811535524990844
178000,34.128739858567286,0.6825747971713457,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6825747971713457
178500,34.203501298058306,0.6840700259611662,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6840700259611662
179000,34.26565621505086,0.6853131243010172,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6853131243010172
179500,34.33115072926162,0.6866230145852324,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6866230145852324
180000,34.441242972015665,0.6888248594403134,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6888248594403134
180500,34.61334824430413,0.6922669648860825,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6922669648860825
181000,34.77839388842966,0.6955678777685932,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6955678777685932
181500,34.94212496137364,0.6988424992274729,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.6988424992274729
182000,35.09344609215954,0.7018689218431908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7018689218431908
182500,35.23951782322968,0.7047903564645935,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7047903564645935
183000,35.38464734707695,0.707692946941539,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.707692946941539
183500,35.52657050244301,0.7105314100488601,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7105314100488601
184000,35.66892148311873,0.7133784296623746,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7133784296623746
184500,35.80446751009842,0.7160893502019684,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7160893502019684
185000,35.93898651043529,0.7187797302087059,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7187797302087059
185500,36.06805980120301,0.7213611960240602,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7213611960240602
186000,36.205713087945576,0.7241142617589115,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7241142617589115
186500,36.35689834845393,0.7271379669690786,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7271379669690786
187000,36.50750250800752,0.7301500501601503,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7301500501601503
187500,36.653452584190674,0.7330690516838135,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7330690516838135
188000,36.80044370377857,0.7360088740755714,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7360088740755714
188500,36.95028342448236,0.7390056684896471,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7390056684896471
189000,37.08644696326071,0.7417289392652142,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7417289392652142
189500,37.21712653947768,0.7443425307895535,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7443425307895535
190000,37.35434578641121,0.7470869157282242,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7470869157282242
190500,37.47890056073637,0.7495780112147274,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7495780112147274
191000,37.59395420343771,0.7518790840687543,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7518790840687543
191500,37.71378443553479,0.7542756887106958,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7542756887106958
192000,37.83783323623826,0.7567566647247652,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7567566647247652
192500,37.96130804431513,0.7592261608863027,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7592261608863027
193000,38.07736521744621,0.7615473043489241,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7615473043489241
193500,38.19521953980807,0.7639043907961613,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7639043907961613
194000,38.30983106786664,0.7661966213573328,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7661966213573328
194500,38.42185390306592,0.7684370780613184,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7684370780613184
195000,38.52601856843912,0.7705203713687824,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7705203713687824
195500,38.62569129051035,0.7725138258102071,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7725138258102071
196000,38.723099755185736,0.7744619951037147,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7744619951037147
196500,38.81661764608112,0.7763323529216224,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7763323529216224
197000,38.90845482043759,0.7781690964087518,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7781690964087518
197500,38.9969280023282,0.7799385600465639,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7799385600465639
198000,39.09810394380233,0.7819620788760466,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7819620788760466
198500,39.22262785461092,0.7844525570922184,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7844525570922184
199000,39.33996529378489,0.7867993058756979,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7867993058756979
199500,39.45607470057328,0.7891214940114655,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7891214940114655
200000,39.57181307904316,0.7914362615808632,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7914362615808632
200500,39.68323297146385,0.793664659429277,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.793664659429277
201000,39.79496179310617,0.7958992358621234,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7958992358621234
201500,39.89890591988008,0.7979781183976016,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7979781183976016
202000,39.99833506240799,0.7999667012481598,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.7999667012481598
202500,40.101195599943466,0.8020239119988694,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8020239119988694
203000,40.19171880866248,0.8038343761732496,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8038343761732496
203500,40.28820440192842,0.8057640880385684,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8057640880385684
204000,40.379582655758114,0.8075916531151622,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8075916531151622
204500,40.47482706137684,0.8094965412275369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8094965412275369
205000,40.56836870924581,0.8113673741849162,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8113673741849162
205500,40.65582943826295,0.8131165887652589,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8131165887652589
206000,40.7389334090923,0.814778668181846,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.814778668181846
206500,40.81413776192798,0.8162827552385596,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8162827552385596
207000,40.90095732386051,0.8180191464772102,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8180191464772102
207500,40.97366856669167,0.8194733713338335,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8194733713338335
208000,41.05463989214807,0.8210927978429613,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8210927978429613
208500,41.124428659110194,0.8224885731822039,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8224885731822039
209000,41.19440558791813,0.8238881117583626,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8238881117583626
209500,41.26333318085053,0.8252666636170106,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8252666636170106
210000,41.34463020093896,0.8268926040187792,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8268926040187792
210500,41.43953595841844,0.8287907191683688,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8287907191683688
211000,41.53732003765504,0.8307464007531009,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8307464007531009
211500,41.62956168334562,0.8325912336669125,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8325912336669125
212000,41.72217054503439,0.8344434109006877,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8344434109006877
212500,41.8049941181308,0.836099882362616,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.836099882362616
213000,41.88432460525028,0.8376864921050056,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8376864921050056
213500,41.96395507003993,0.8392791014007986,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8392791014007986
214000,42.038082682131765,0.8407616536426353,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8407616536426353
214500,42.11655561457632,0.8423311122915265,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8423311122915265
215000,42.19090907298179,0.8438181814596358,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8438181814596358
215500,42.26160102583364,0.8452320205166728,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8452320205166728
216000,42.33568559581108,0.8467137119162216,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8467137119162216
216500,42.415138438384666,0.8483027687676933,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8483027687676933
217000,42.49142503245843,0.8498285006491686,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8498285006491686
217500,42.57110192183316,0.8514220384366632,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8514220384366632
218000,42.64256866487732,0.8528513732975463,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8528513732975463
218500,42.71644773208514,0.8543289546417029,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8543289546417029
219000,42.78259320174268,0.8556518640348536,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8556518640348536
219500,42.8493704843637,0.856987409687274,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.856987409687274
220000,42.911886076187855,0.8582377215237571,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8582377215237571
220500,42.97299313315657,0.8594598626631315,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8594598626631315
221000,43.03069127378439,0.8606138254756879,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8606138254756879
221500,43.08903589151266,0.8617807178302531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8617807178302531
222000,43.15622292004223,0.8631244584008446,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8631244584008446
222500,43.245893973383005,0.8649178794676601,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8649178794676601
223000,43.33601166841429,0.8667202333682859,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8667202333682859
223500,43.41652436177148,0.8683304872354296,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8683304872354296
224000,43.496775096486175,0.8699355019297235,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8699355019297235
224500,43.57078910771148,0.8714157821542295,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8714157821542295
225000,43.644663985967405,0.872893279719348,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.872893279719348
225500,43.71579649336496,0.8743159298672992,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8743159298672992
226000,43.7949560927008,0.875899121854016,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.875899121854016
226500,43.87011936391304,0.8774023872782608,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8774023872782608
227000,43.93968981544669,0.8787937963089337,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8787937963089337
227500,44.009168302388325,0.8801833660477665,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8801833660477665
228000,44.10368872395154,0.8820737744790308,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8820737744790308
228500,44.21514382930251,0.8843028765860502,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8843028765860502
229000,44.324751260845005,0.8864950252169002,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8864950252169002
229500,44.42795482253263,0.8885590964506526,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8885590964506526
230000,44.52580328286226,0.8905160656572453,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8905160656572453
230500,44.61980457316663,0.8923960914633325,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8923960914633325
231000,44.708248968074834,0.8941649793614966,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8941649793614966
231500,44.79780185031159,0.8959560370062317,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8959560370062317
232000,44.88501201141419,0.8977002402282838,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8977002402282838
232500,44.967374830978045,0.8993474966195609,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.8993474966195609
233000,45.03888933880928,0.9007777867761856,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9007777867761856
233500,45.12042710628451,0.9024085421256902,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9024085421256902
234000,45.19245311716756,0.9038490623433512,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9038490623433512
234500,45.28557779162228,0.9057115558324456,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9057115558324456
235000,45.37466637268864,0.9074933274537728,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9074933274537728
235500,45.46601295353805,0.909320259070761,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.909320259070761
236000,45.55894365139314,0.9111788730278628,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9111788730278628
236500,45.641115879595766,0.9128223175919152,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9128223175919152
237000,45.72596401197888,0.9145192802395776,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9145192802395776
237500,45.80895962135343,0.9161791924270686,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9161791924270686
238000,45.88853072749264,0.9177706145498528,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9177706145498528
238500,45.95909403279915,0.919181880655983,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.919181880655983
239000,46.0254520659432,0.920509041318864,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.920509041318864
239500,46.09887542725341,0.9219775085450682,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9219775085450682
240000,46.1734602604455,0.92346920520891,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.92346920520891
240500,46.24852279955123,0.9249704559910248,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9249704559910248
241000,46.31910714511896,0.9263821429023792,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9263821429023792
241500,46.38525649007746,0.9277051298015492,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9277051298015492
242000,46.448406568532015,0.9289681313706404,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9289681313706404
242500,46.51489958781554,0.9302979917563108,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9302979917563108
243000,46.57837048425584,0.9315674096851168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9315674096851168
243500,46.64055012819463,0.9328110025638924,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9328110025638924
244000,46.70321860245853,0.9340643720491706,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9340643720491706
244500,46.767824848362906,0.935356496967258,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.935356496967258
245000,46.825265776216256,0.9365053155243253,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9365053155243253
245500,46.87631220546079,0.9375262441092156,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9375262441092156
246000,46.93153351247634,0.9386306702495268,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9386306702495268
246500,47.01024548140154,0.9402049096280308,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9402049096280308
247000,47.08090852133903,0.9416181704267806,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9416181704267806
247500,47.15406979989231,0.9430813959978462,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9430813959978462
248000,47.22206708531833,0.9444413417063666,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9444413417063666
248500,47.29320246127139,0.945864049225428,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.945864049225428
249000,47.35329835852746,0.9470659671705492,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9470659671705492
249500,47.41698146267305,0.948339629253461,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.948339629253461
250000,47.48682902171839,0.9497365804343676,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9497365804343676
250500,47.545286773830384,0.9509057354766076,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9509057354766076
251000,47.60354765631421,0.9520709531262842,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9520709531262842
251500,47.66256028381645,0.953251205676329,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.953251205676329
252000,47.7339803389675,0.95467960677935,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.95467960677935
252500,47.81161570962396,0.9562323141924792,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9562323141924792
253000,47.88364756794728,0.9576729513589456,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9576729513589456
253500,47.95569146792781,0.9591138293585562,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9591138293585562
254000,48.023458887011614,0.9604691777402324,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9604691777402324
254500,48.0904737699895,0.96180947539979,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.96180947539979
255000,48.15447287635365,0.963089457527073,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.963089457527073
255500,48.21803405545727,0.9643606811091452,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9643606811091452
256000,48.27386306284361,0.9654772612568722,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9654772612568722
256500,48.33131728657085,0.9666263457314168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9666263457314168
257000,48.38258326224316,0.9676516652448632,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9676516652448632
257500,48.43699650039586,0.9687399300079172,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9687399300079172
258000,48.501377417894,0.97002754835788,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.97002754835788
258500,48.56754921917113,0.9713509843834224,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9713509843834224
259000,48.63034152320646,0.9726068304641292,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9726068304641292
259500,48.70060816365365,0.9740121632730728,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9740121632730728
260000,48.75743091035398,0.9751486182070797,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9751486182070797
260500,48.81558099918351,0.9763116199836702,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9763116199836702
261000,48.87252869933235,0.977450573986647,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.977450573986647
261500,48.93291595047445,0.9786583190094892,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9786583190094892
262000,48.98852273038512,0.9797704546077024,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9797704546077024
262500,49.04040592490093,0.9808081184980186,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9808081184980186
263000,49.09108528606132,0.9818217057212264,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9818217057212264
263500,49.1418109631476,0.982836219262952,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.982836219262952
264000,49.20592407431885,0.9841184814863768,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9841184814863768
264500,49.2684810620893,0.985369621241786,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.985369621241786
265000,49.32746438885595,0.986549287777119,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.986549287777119
265500,49.38411983235287,0.9876823966470576,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9876823966470576
266000,49.43817634892938,0.9887635269785876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9887635269785876
266500,49.49619133681091,0.989923826736218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.989923826736218
267000,49.54931371575866,0.9909862743151732,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9909862743151732
267500,49.599042465905406,0.991980849318108,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.991980849318108
268000,49.64979716844342,0.9929959433688684,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9929959433688684
268500,49.69614249021671,0.9939228498043342,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9939228498043342
269000,49.74139615167205,0.994827923033441,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.994827923033441
269500,49.78729262681893,0.9957458525363786,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9957458525363786
270000,49.83903840262774,0.9967807680525548,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9967807680525548
270500,49.90405235368176,0.9980810470736352,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.9980810470736352
271000,49.962396385509805,0.999247927710196,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,0.999247927710196
271500,50.02055837629459,1.0004111675258918,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0004111675258918
272000,50.074433308188446,1.001488666163769,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.001488666163769
272500,50.12968602947969,1.0025937205895938,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0025937205895938
273000,50.188557371687686,1.0037711474337536,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0037711474337536
273500,50.2404459968125,1.00480891993625,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.00480891993625
274000,50.29123137302996,1.005824627460599,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.005824627460599
274500,50.3379813095085,1.00675962619017,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.00675962619017
275000,50.38227121533449,1.00764542430669,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.00764542430669
275500,50.42873416080734,1.0085746832161469,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0085746832161469
276000,50.52923516981576,1.0105847033963151,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0105847033963151
276500,50.66380723464748,1.0132761446929497,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0132761446929497
277000,50.80018838314831,1.0160037676629663,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0160037676629663
277500,50.92697072953139,1.018539414590628,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.018539414590628
278000,51.04794051880488,1.0209588103760976,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0209588103760976
278500,51.16663894988071,1.023332778997614,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.023332778997614
279000,51.27850274115169,1.0255700548230338,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0255700548230338
279500,51.39510194701012,1.0279020389402025,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0279020389402025
280000,51.500195911258864,1.0300039182251772,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0300039182251772
280500,51.605820170187975,1.0321164034037595,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0321164034037595
281000,51.7023910822472,1.034047821644944,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.034047821644944
281500,51.808370544759896,1.036167410895198,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.036167410895198
282000,51.91164242951845,1.0382328485903691,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0382328485903691
282500,52.027365933264505,1.04054731866529,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.04054731866529
283000,52.13958111054095,1.042791622210819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.042791622210819
283500,52.254706110345566,1.0450941222069112,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0450941222069112
284000,52.35704536039624,1.0471409072079247,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0471409072079247
284500,52.45841853474938,1.0491683706949877,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0491683706949877
285000,52.5574670102984,1.051149340205968,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.051149340205968
285500,52.656700647830014,1.0531340129566005,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0531340129566005
286000,52.75321541778104,1.0550643083556208,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0550643083556208
286500,52.846970682356506,1.0569394136471302,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0569394136471302
287000,52.94476119060877,1.0588952238121754,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0588952238121754
287500,53.03326358666492,1.0606652717332985,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0606652717332985
288000,53.117506963206175,1.0623501392641237,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0623501392641237
288500,53.2073431548986,1.0641468630979718,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0641468630979718
289000,53.28405465574269,1.065681093114854,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.065681093114854
289500,53.3702747158956,1.067405494317912,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.067405494317912
290000,53.454320182187935,1.0690864036437586,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0690864036437586
290500,53.52819458985538,1.0705638917971076,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0705638917971076
291000,53.606700031221976,1.0721340006244395,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0721340006244395
291500,53.68180787097412,1.0736361574194824,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0736361574194824
292000,53.75115710606267,1.0750231421212535,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0750231421212535
292500,53.81845245646547,1.0763690491293094,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0763690491293094
293000,53.88178121785224,1.0776356243570449,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0776356243570449
293500,53.94650300644784,1.0789300601289569,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0789300601289569
294000,54.01197867097761,1.0802395734195522,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0802395734195522
294500,54.07438308153029,1.081487661630606,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.081487661630606
295000,54.13277049725188,1.0826554099450376,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0826554099450376
295500,54.19002276083084,1.0838004552166167,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0838004552166167
296000,54.24848625211397,1.0849697250422794,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0849697250422794
296500,54.30503879203234,1.086100775840647,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.086100775840647
297000,54.365405742024855,1.087308114840497,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.087308114840497
297500,54.42599650732679,1.0885199301465358,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0885199301465358
298000,54.48023334395141,1.0896046668790282,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0896046668790282
298500,54.53475296363855,1.090695059272771,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.090695059272771
299000,54.585332891245656,1.091706657824913,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.091706657824913
299500,54.63398513836071,1.0926797027672142,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0926797027672142
299999,54.68009058185017,1.0936018116370034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.01,False,1.0936018116370034


==> results/multiblock/streaming/covid19/laplace_vs_hybrid/budget_utilization.csv <==
block,budget,mechanism,zipf_k,initial_budget,key,total_tasks,learning_rate,warmup,planner,heuristic
0,0.15831576113219903,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
1,0.3094319645560617,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
2,0.2028636727558446,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
3,0.19868529257569278,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
4,0.15969925766649062,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
5,0.1604310236431985,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
6,0.17160432948248072,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
7,0.18357559082737573,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
8,0.13772144802867992,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
9,0.14991089032635507,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
10,0.15732041089520266,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
11,0.15638695668637226,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
12,0.14332017007165554,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
13,0.1322224382051953,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
14,0.15943496163336057,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
15,0.1654827815971931,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
16,0.11904926628812085,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
17,0.11672797197329032,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
18,0.1295193503448484,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
19,0.1336183023772346,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
20,0.11788358800554555,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
21,0.15255429987955615,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
22,0.13933168357558223,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
23,0.16566088050588768,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
24,0.14830290707405602,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
25,0.11887190162513228,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
26,0.14096298776824234,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
27,0.14306796586086534,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
28,0.14542201519137699,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
29,0.12446100674202398,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
30,0.1427856876595932,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
31,0.1473988048729069,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
32,0.08838087337827538,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
33,0.08843372472552957,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
34,0.12209049599578314,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
35,0.10712104984759918,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
36,0.09933156699064405,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
37,0.12692257332566648,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
38,0.12539114282055586,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
39,0.11709602914556605,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
40,0.08896465415390686,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
41,0.0891807329902008,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
42,0.10534152365664973,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
43,0.12701094752694786,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
44,0.09770944143156157,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
45,0.09858776406565539,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
46,0.13278323631760358,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
47,0.13106593687636092,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
48,0.03569631999161338,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
49,0.05336148683498898,Hybrid+TreeCache,0.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
0,0.10912701922754486,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
1,0.20672014575796283,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
2,0.1291339707357686,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
3,0.15829839091836106,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
4,0.11826594859095607,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
5,0.13090370371960347,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
6,0.12090440267752989,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
7,0.12030648158119384,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
8,0.1072695834817452,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
9,0.10162624118025398,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
10,0.11635453997765843,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
11,0.10247882010401632,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
12,0.1006826860042569,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
13,0.09304697849611898,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
14,0.10596239980923627,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
15,0.10095465168455853,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
16,0.09235612802082827,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
17,0.08339329374044091,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
18,0.08990133395198541,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
19,0.0953299589242107,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
20,0.08073310569039727,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
21,0.0913404991535458,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
22,0.10176721109056253,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
23,0.1050225920238379,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
24,0.0858623760622681,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
25,0.0816906937497599,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
26,0.08843330878208455,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
27,0.0906792828434888,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
28,0.09757351971616046,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
29,0.0862836378689309,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
30,0.09306567500061469,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
31,0.10365597738344334,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
32,0.08878092157616635,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
33,0.07924056796994883,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
34,0.08987337512442117,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
35,0.0829247468081018,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
36,0.07375376123305699,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
37,0.07722867178229365,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
38,0.08912360549629383,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
39,0.08181695425369284,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
40,0.06658121665128469,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
41,0.05920237054459143,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
42,0.07508072888977324,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
43,0.07390683547590626,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
44,0.0711632448883357,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
45,0.07615391767824065,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
46,0.07605294439734678,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
47,0.08386463995831761,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
48,0.04051414827771538,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
49,0.040585134318236626,Hybrid+TreeCache,1.0,10,Hybrid+TreeCache+bin_visits:100-5+lr0:2_50:0.5_100:0.1+warmup,300000,0:2_50:0.5_100:0.1,True,MinCuts,bin_visits:100-5
0,0.1597912036269733,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
1,1.001585838853634,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
2,1.051095751017149,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
3,1.0888641703749418,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
4,1.0897806920981772,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
5,1.12225335957673,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
6,1.12371054894035,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
7,1.118836326318558,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
8,1.1098049815693294,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
9,1.1126346738971389,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
10,1.0962302820373786,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
11,1.0889528725066757,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
12,1.0929151895765177,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
13,1.0815623423401828,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
14,1.058847226174171,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
15,1.0461886459079768,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
16,1.033589765999423,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
17,1.0189366961511102,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
18,0.9980895689234384,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
19,0.9926795649094853,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
20,0.9653895058001964,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
21,0.9580474359324729,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
22,0.9343443404225305,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
23,0.9217859830198698,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
24,0.904387664530363,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
25,0.8778120793368576,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
26,0.8568294760731465,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
27,0.8412335359311669,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
28,0.8332183336440071,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
29,0.8058771745541069,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
30,0.7858323103456524,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
31,0.7750930372476947,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
32,0.7483817839208236,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
33,0.7254867569576895,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
34,0.6970128056009202,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
35,0.67545012866516,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
36,0.6566383321010463,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
37,0.6285135042827559,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
38,0.6103973673607754,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
39,0.5814262549510527,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
40,0.546441284265919,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
41,0.5245933724529781,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
42,0.48965085148469,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
43,0.45818784623613595,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
44,0.4254804065699247,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
45,0.39843443372718745,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
46,0.35655879944832236,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
47,0.3234437307161073,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
48,0.29374343642167666,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
49,0.3839691907835032,Laplace+Cache,0.0,10,Laplace+Cache,300000,,,NoCuts,
0,0.10633734630761893,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
1,0.5202194432410767,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
2,0.5762718928205715,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
3,0.612603440078697,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
4,0.6356572833404073,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
5,0.6656863994547741,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
6,0.6723055653078838,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
7,0.6859015922025797,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
8,0.6926079062690444,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
9,0.7038680206171364,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
10,0.6992585612968654,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
11,0.7113177956171501,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
12,0.7104410872063163,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
13,0.7129574421473048,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
14,0.6983021872860604,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
15,0.6981397607452244,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
16,0.6936438675396559,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
17,0.6857880670859018,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
18,0.6815851579967802,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
19,0.6754076153349882,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
20,0.6628740982700023,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
21,0.6591064016306483,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
22,0.6423989007427497,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
23,0.6398552014651671,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
24,0.6325292317686948,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
25,0.6162009886596085,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
26,0.6033950047690624,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
27,0.5854460598620381,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
28,0.5832997888065812,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
29,0.5659622362075964,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
30,0.5517295301641596,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
31,0.5423827091132338,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
32,0.5314914159648758,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
33,0.5108451503797404,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
34,0.4955545280938818,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
35,0.4813133279476265,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
36,0.4634317077991099,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
37,0.44480722978509846,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
38,0.42827292963592534,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
39,0.41044986728745414,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
40,0.3863877482628073,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
41,0.3677197925946203,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
42,0.34371883775223644,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
43,0.3244598108150605,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
44,0.29850970402399213,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
45,0.27473020036558893,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
46,0.24483223270291177,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
47,0.2186653408810617,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
48,0.19507816605734085,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
49,0.2262586122830026,Laplace+Cache,1.0,10,Laplace+Cache,300000,,,NoCuts,
0,0.17732184157232744,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
1,1.0319277230726094,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
2,1.1048825407825937,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
3,1.1561248026052482,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
4,1.1436279385994457,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
5,1.1916672020116295,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
6,1.20228867569989,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
7,1.1991272930405845,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
8,1.1681610769144921,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
9,1.183578081639867,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
10,1.1727841378225712,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
11,1.1677613515290837,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
12,1.161926627032205,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
13,1.1564833358694386,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
14,1.1348812466248805,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
15,1.1165832182587785,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
16,1.1252567293791387,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
17,1.1185098592205716,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
18,1.1006466066110168,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
19,1.093406588716718,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
20,1.0664634808016196,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
21,1.0594537080576139,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
22,1.034208210730613,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
23,1.0148979587390894,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
24,1.0057214438874826,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
25,0.98115984577489,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
26,0.9598557235016756,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
27,0.9374965512685929,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
28,0.9332454276272877,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
29,0.9020677210539585,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
30,0.8776079591941048,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
31,0.8549167055596829,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
32,0.8528254184824711,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
33,0.8285209953228634,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
34,0.7984554973193276,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
35,0.7684166201033698,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
36,0.756589635466181,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
37,0.7215304360909354,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
38,0.6973534846114529,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
39,0.6555049822490506,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
40,0.647699325338813,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
41,0.6180743610740116,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
42,0.576510361698924,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
43,0.5318491776900736,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
44,0.5034070197200773,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
45,0.4649785109282334,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
46,0.4124750862342115,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
47,0.3625098410569194,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
48,0.32600939957397657,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
49,0.4041809017433273,Laplace+TreeCache,0.0,10,Laplace+TreeCache,300000,,,MinCuts,
0,0.09738213080883007,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
1,0.46965699779276804,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
2,0.5102230658713083,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
3,0.5240538009120286,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
4,0.5261286918494363,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
5,0.5465492644397152,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
6,0.5413497881099705,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
7,0.5430079165521526,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
8,0.5369297778480622,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
9,0.5460361424048195,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
10,0.5368421223287427,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
11,0.5453558471397351,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
12,0.5365658958148103,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
13,0.5386118189227886,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
14,0.5215651716456939,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
15,0.5170386900055881,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
16,0.5183243670301199,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
17,0.5133484651168416,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
18,0.508411287641529,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
19,0.5015165530734631,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
20,0.48880030879381664,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
21,0.4871414474597664,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
22,0.47359142902966767,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
23,0.4694476663852942,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
24,0.4674036427895487,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
25,0.454776749383198,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
26,0.44603315037984714,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
27,0.4292460269896967,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
28,0.4326443198348837,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
29,0.4184214514066742,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
30,0.4069815589064998,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
31,0.3984786420915736,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
32,0.4000879081554096,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
33,0.38606578346607634,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
34,0.37608819039578734,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
35,0.36519243636400134,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
36,0.3577052164751322,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
37,0.3422187598932904,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
38,0.33244749703448484,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
39,0.31718898264403705,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
40,0.3117170173162105,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
41,0.29928006935550044,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
42,0.2824708126121358,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
43,0.2667755452547276,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
44,0.2554694406417539,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
45,0.23734662823160235,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
46,0.21577265771354703,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
47,0.1935027154326292,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
48,0.17201488096434225,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,
49,0.21371765022787415,Laplace+TreeCache,1.0,10,Laplace+TreeCache,300000,,,MinCuts,


==> results/multiblock/streaming/covid19/laplace_vs_hybrid/budget_utilization_zipf_0.0.csv <==
block,Hybrid+TreeCache,Laplace+Cache,Laplace+TreeCache
0,0.33494506492810316,0.5013850384057204,0.5520877277762573
1,0.6912107577144528,1.291434004360399,1.3983493202252877
2,0.496334885493134,1.2765213928703112,1.4143541188088147
3,0.5926195850455329,1.260043207878919,1.4115184100719187
4,0.45634422841907885,1.2414406391893174,1.3985057674873875
5,0.5120970984519033,1.2378750935720557,1.4116035774440778
6,0.49399099310710604,1.2274619483455371,1.396545722158077
7,0.5723508435952738,1.2068326804355767,1.3635597697028476
8,0.4281875897895233,1.1978616998338811,1.3934101297510697
9,0.4907191182559867,1.1830930000509632,1.388737087345378
10,0.49095220621265945,1.1650705647282802,1.3646733851986266
11,0.5522884880636116,1.146336063258131,1.333750742225515
12,0.44911463863109446,1.1275790618677703,1.305990761874984
13,0.5026667841392687,1.1039307925288266,1.2821156676267051
14,0.5041082633381269,1.0897008329792097,1.2568264437769106
15,0.5522570024398092,1.0662580669572304,1.2141094412076257
16,0.4018458516715082,1.0543320684097957,1.3344648270007848
17,0.44085345932114883,1.0329043379609768,1.3179419920525266
18,0.47767174317814565,1.0156017600642322,1.2952923985798126
19,0.5159013313726479,0.9925104921440511,1.260418779127244
20,0.4162980345731242,0.9754604580851574,1.236842875352341
21,0.4513165858372439,0.9519740616740808,1.2095852941792327
22,0.47314672874134445,0.9351148810408514,1.1810254040951342
23,0.5308914332761177,0.9148154708329628,1.1413817794679595
24,0.38300800896423226,0.8925065123891258,1.1428732908581836
25,0.41737733910404984,0.8685558187762012,1.1142749175164592
26,0.4614133266991285,0.844543020922341,1.0820141802441139
27,0.4823494782383335,0.8236205029625516,1.0443522939098617
28,0.402794447263334,0.8029134137892981,1.0234794147496746
29,0.43804505225699764,0.7813380226537472,0.990851776588439
30,0.4631553508063977,0.7564287404704295,0.9529892400584057
31,0.49149719343105147,0.7321553928458009,0.9060572124402899
32,0.33246430603172605,0.7014508399291675,0.957438140445106
33,0.34693124626000227,0.6791320471623266,0.9282353862450456
34,0.3698961247737653,0.6519151651955042,0.8925367637117176
35,0.3891696525684587,0.623369395258532,0.846280245131414
36,0.3574829152441854,0.6003166407529648,0.8254392187752622
37,0.3776159977785145,0.5763100366953662,0.7879801822981616
38,0.38701554030842367,0.5455929581298768,0.7424886982018286
39,0.42151474650993137,0.5185395974177975,0.6917587834986936
40,0.2941633179056726,0.48264931413375933,0.6818754810941225
41,0.3046299932506429,0.45370372761637867,0.6386956699671167
42,0.33569818330995993,0.418627632467949,0.5903614493464904
43,0.3449882354427416,0.3862990221463871,0.5345247983651014
44,0.29950729693204003,0.34868647309615497,0.4942275493915016
45,0.29662566542921276,0.3139312178947744,0.43795795071266674
46,0.31452811923191426,0.2727568790919932,0.3777189615004204
47,0.32046361295231307,0.2370037281637849,0.31268194314916364
48,0.13696519603356982,0.1914328518993731,0.2546392610738799
49,0.11550733206239272,0.1497354917885545,0.18893791994721454


==> results/multiblock/streaming/covid19/laplace_vs_hybrid/budget_utilization_zipf_1.0.csv <==
block,Hybrid+TreeCache,Laplace+Cache,Laplace+TreeCache
0,0.3256147128536995,0.2755115269930517,0.263262854723342
1,0.6634834633274558,0.691612772528261,0.632698592477368
2,0.48985421928181694,0.7316745172122499,0.6634416923115776
3,0.5359960693306896,0.7503805732380169,0.6410152088139025
4,0.4494850752499193,0.7662429279910121,0.6744409789051957
5,0.47059907712497306,0.7773199734886962,0.6556760313632921
6,0.4728085868441543,0.7842076955557147,0.6534862261485195
7,0.4980854535751771,0.7833585042559044,0.6230661845542667
8,0.4108299176408359,0.787044380681861,0.6732825858679341
9,0.43266654977960783,0.7867141742489228,0.6575942320844455
10,0.4412982292257652,0.7848970835331652,0.6517040035316928
11,0.47346277302558804,0.7820460675182375,0.6258618256569353
12,0.40270319392369913,0.7764523165601709,0.6332804342022484
13,0.4266581057861263,0.7645310193213621,0.6083658416100821
14,0.4358103490735381,0.7551671094076369,0.5934534948630432
15,0.4671906435469033,0.7442838119908313,0.5622406587318469
16,0.37712922880572286,0.7413537379165476,0.6443493544791306
17,0.38621497179423514,0.7314029931169426,0.6252518747237712
18,0.40724032075430117,0.7228004543257285,0.6159491353265327
19,0.43986456033518273,0.7089481571386003,0.5874564491688563
20,0.3873435847684643,0.6986109818155573,0.5919452248558343
21,0.40583124140271565,0.6844679310085997,0.5688413143176962
22,0.4462623855218588,0.6735939983979691,0.5562730867541994
23,0.4568442428455821,0.6620899715347477,0.5296641142142082
24,0.36219180098951753,0.648817179279213,0.5563030950589276
25,0.3647138579381082,0.6332710197214215,0.5343129378892666
26,0.4013035228696946,0.6189949471368994,0.5222618057763082
27,0.4088301081989254,0.6028434533335787,0.49372254329704823
28,0.36908268692451607,0.5884275306539362,0.493939646722108
29,0.3720521015524021,0.5737398053267171,0.47158891222529675
30,0.3973395327371261,0.5587081651269603,0.4580339333719987
31,0.4122128618606329,0.5423409156111365,0.43072763941918524
32,0.3119474897884249,0.5218712631066396,0.472987926172296
33,0.30759129350169623,0.5047972092769459,0.4525859431186454
34,0.3247994853177314,0.4847900869617927,0.4363306414482988
35,0.3353353573787743,0.4636075947408216,0.40571539919027977
36,0.3060495699228927,0.44789347562932136,0.4074646991611104
37,0.32090876217654163,0.42989956209251545,0.38401613830476933
38,0.33767464037798867,0.4076685124562598,0.36563041575927
39,0.34292207782056217,0.3867082472497234,0.3359128133706335
40,0.26615964857483654,0.36353890998266003,0.3544839361906984
41,0.2784063978223852,0.3403192035091056,0.3273801419245572
42,0.28945795972909494,0.31421926550294543,0.30665056794922485
43,0.29668381437539537,0.28902842871142376,0.27446880402014706
44,0.2772975736545664,0.25980118054670065,0.26505457964320733
45,0.25545340274669925,0.23305016995903038,0.23437679627024188
46,0.2705521235148467,0.2035913680021828,0.21085597073673945
47,0.2534790441251822,0.17361116834986845,0.17352838535896886
48,0.11573885400754769,0.13878678082217988,0.1443832761245165
49,0.0889358516510459,0.10661328298274242,0.109103379678686


==> results/multiblock/streaming/covid19/laplace_vs_hybrid/cumulative_budget_utilization.csv <==
task,sum_budget_across_blocks,average_budget_across_blocks,mechanism,zipf_k,key,learning_rate,warmup,planner,heuristic,tau,external_update_on_cached_results,cumulative_budget
0,0.00013698633814260996,2.739726762852199e-06,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,2.739726762852199e-06
500,0.06849316907130526,0.0013698633814261051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0013698633814261051
1000,0.13784463069293337,0.0027568926138586674,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0027568926138586674
1500,0.21042370317117887,0.004208474063423577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004208474063423577
2000,0.22131409044103068,0.004426281808820614,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004426281808820614
2500,0.22131409044103068,0.004426281808820614,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004426281808820614
3000,0.22131409044103068,0.004426281808820614,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004426281808820614
3500,0.2253979856672252,0.004507959713344504,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004507959713344504
4000,0.22675928407595666,0.004535185681519133,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004535185681519133
4500,0.22675928407595666,0.004535185681519133,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004535185681519133
5000,0.23084317930215115,0.004616863586043023,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004616863586043023
5500,0.23220447771088265,0.004644089554217653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004644089554217653
6000,0.23220447771088265,0.004644089554217653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004644089554217653
6500,0.3021673258702025,0.00604334651740405,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00604334651740405
7000,0.33209962029309803,0.006641992405861961,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006641992405861961
7500,0.3361835155192925,0.00672367031038585,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00672367031038585
8000,0.3361835155192925,0.00672367031038585,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00672367031038585
8500,0.3361835155192925,0.00672367031038585,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00672367031038585
9000,0.3361835155192925,0.00672367031038585,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00672367031038585
9500,0.33890611233675544,0.006778122246735109,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006778122246735109
10000,0.34162870915421845,0.006832574183084369,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006832574183084369
10500,0.34162870915421845,0.006832574183084369,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006832574183084369
11000,0.34162870915421845,0.006832574183084369,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006832574183084369
11500,0.34162870915421845,0.006832574183084369,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006832574183084369
12000,0.34299000756294995,0.006859800151258999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006859800151258999
12500,0.4052471419305539,0.008104942838611079,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.008104942838611079
13000,0.47654584493335506,0.009530916898667101,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.009530916898667101
13500,0.5610501651876595,0.01122100330375319,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01122100330375319
14000,0.604761863060601,0.012095237261212019,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.012095237261212019
14500,0.6381112412262485,0.01276222482452497,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01276222482452497
15000,0.6713303483883755,0.01342660696776751,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01342660696776751
15500,0.680859437249496,0.013617188744989921,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013617188744989921
16000,0.6890272277018853,0.013780544554037705,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013780544554037705
16500,0.6947738853442811,0.013895477706885621,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013895477706885621
17000,0.697496482161744,0.01394992964323488,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01394992964323488
17500,0.6988577805704754,0.013977155611409508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013977155611409508
18000,0.6988577805704754,0.013977155611409508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013977155611409508
18500,0.7661122230825469,0.015322244461650938,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.015322244461650938
19000,0.8095302578210882,0.016190605156421765,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016190605156421765
19500,0.8207221090984101,0.016414442181968202,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016414442181968202
20000,0.823782290961232,0.01647564581922464,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01647564581922464
20500,0.8285052352402552,0.016570104704805105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016570104704805105
21000,0.8285052352402552,0.016570104704805105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016570104704805105
21500,0.8300172656527216,0.016600345313054432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016600345313054432
22000,0.8341011608789161,0.01668202321757832,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01668202321757832
22500,0.8384865201125805,0.01676973040225161,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01676973040225161
23000,0.844269298792865,0.0168853859758573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0168853859758573
23500,0.844570762800335,0.016891415256006702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016891415256006702
24000,0.8662107424319846,0.01732421484863969,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01732421484863969
24500,0.9427142894716177,0.018854285789432355,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.018854285789432355
25000,0.97790047806506,0.0195580095613012,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0195580095613012
25500,1.0030792812843208,0.020061585625686416,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.020061585625686416
26000,1.022899475451527,0.02045798950903054,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02045798950903054
26500,1.0382920655105585,0.02076584131021117,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02076584131021117
27000,1.053255668403222,0.02106511336806444,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02106511336806444
27500,1.069952986341919,0.02139905972683838,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02139905972683838
28000,1.085530196852905,0.0217106039370581,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0217106039370581
28500,1.0896140920790995,0.021792281841581992,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.021792281841581992
29000,1.0944516473239687,0.021889032946479373,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.021889032946479373
29500,1.0998968409588947,0.021997936819177895,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.021997936819177895
30000,1.1383187307521356,0.022766374615042714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.022766374615042714
30500,1.2027142959669304,0.024054285919338607,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024054285919338607
31000,1.2069489231968595,0.02413897846393719,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02413897846393719
31500,1.2101598370634163,0.024203196741268328,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024203196741268328
32000,1.2101598370634163,0.024203196741268328,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024203196741268328
32500,1.2101598370634163,0.024203196741268328,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024203196741268328
33000,1.2101598370634163,0.024203196741268328,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024203196741268328
33500,1.2117079885137716,0.024234159770275432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024234159770275432
34000,1.2117079885137716,0.024234159770275432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024234159770275432
34500,1.2117079885137716,0.024234159770275432,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024234159770275432
35000,1.2134429930057506,0.024268859860115014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024268859860115014
35500,1.2171783449592897,0.024343566899185792,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024343566899185792
36000,1.2409816740344728,0.024819633480689454,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024819633480689454
36500,1.3122808401577446,0.026245616803154893,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.026245616803154893
37000,1.3841941514592895,0.02768388302918579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02768388302918579
37500,1.4421736832326686,0.028843473664653372,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.028843473664653372
38000,1.4855540669807448,0.029711081339614896,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.029711081339614896
38500,1.5111153555887604,0.030222307111775207,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.030222307111775207
39000,1.5325215988604755,0.03065043197720951,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03065043197720951
39500,1.5547014363870881,0.031094028727741762,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.031094028727741762
40000,1.577187983348077,0.03154375966696154,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03154375966696154
40500,1.5936948104817759,0.031873896209635516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.031873896209635516
41000,1.6108883657192883,0.03221776731438577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03221776731438577
41500,1.6180807018482533,0.03236161403696507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03236161403696507
42000,1.655507160652835,0.0331101432130567,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0331101432130567
42500,1.7293479027877097,0.034586958055754194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.034586958055754194
43000,1.742090645072211,0.03484181290144422,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03484181290144422
43500,1.7490451295627794,0.03498090259125559,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03498090259125559
44000,1.753620447470572,0.035072408949411445,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035072408949411445
44500,1.7549817458793036,0.035099634917586074,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035099634917586074
45000,1.7595539581545923,0.035191079163091846,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035191079163091846
45500,1.7662379866376112,0.035324759732752224,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035324759732752224
46000,1.767599285046343,0.03535198570092686,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03535198570092686
46500,1.7718339122762725,0.03543667824552545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03543667824552545
47000,1.7748579731012055,0.035497159462024114,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035497159462024114
47500,1.7823819675384787,0.035647639350769575,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035647639350769575
48000,1.8134568921724323,0.036269137843448644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.036269137843448644
48500,1.8894350130441868,0.03778870026088374,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03778870026088374
49000,1.9062742445303467,0.03812548489060694,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03812548489060694
49500,1.9194319100980362,0.03838863820196072,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03838863820196072
50000,1.9322127261687374,0.03864425452337475,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03864425452337475
50500,1.9403001008120495,0.03880600201624099,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03880600201624099
51000,1.9503379562134404,0.039006759124268806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.039006759124268806
51500,1.961827678672031,0.03923655357344062,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03923655357344062
52000,1.9710388661613587,0.03942077732322717,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03942077732322717
52500,1.9773677290471035,0.03954735458094207,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03954735458094207
53000,1.9861400353811285,0.03972280070762257,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03972280070762257
53500,1.996694960524108,0.03993389921048216,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03993389921048216
54000,2.035872465608973,0.04071744931217946,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04071744931217946
54500,2.1085012637877676,0.04217002527575535,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04217002527575535
55000,2.1182929560616452,0.042365859121232904,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.042365859121232904
55500,2.1266475995556577,0.042532951991113156,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.042532951991113156
56000,2.132617231277566,0.04265234462555132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04265234462555132
56500,2.1342799936937675,0.04268559987387535,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04268559987387535
57000,2.1373451033080513,0.042746902066161024,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.042746902066161024
57500,2.139646914777081,0.04279293829554162,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04279293829554162
58000,2.1440656450080486,0.04288131290016097,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04288131290016097
58500,2.145951381503763,0.04291902763007526,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04291902763007526
59000,2.1494637593777894,0.04298927518755579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04298927518755579
59500,2.1494637593777894,0.04298927518755579,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04298927518755579
60000,2.1904196612677764,0.04380839322535553,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04380839322535553
60500,2.2777844498258992,0.04555568899651798,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04555568899651798
61000,2.309695898620984,0.04619391797241968,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04619391797241968
61500,2.3333221640119977,0.04666644328023995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04666644328023995
62000,2.353827374727941,0.04707654749455882,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04707654749455882
62500,2.3765218807809187,0.04753043761561838,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04753043761561838
63000,2.3933004987180446,0.04786600997436089,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04786600997436089
63500,2.402530181756173,0.04805060363512346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04805060363512346
64000,2.4161735093236,0.048323470186472,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.048323470186472
64500,2.426287166425451,0.04852574332850902,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04852574332850902
65000,2.4365354468680622,0.04873070893736124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04873070893736124
65500,2.4452190906379023,0.048904381812758045,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.048904381812758045
66000,2.4862901258182455,0.04972580251636491,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04972580251636491
66500,2.5522611407636413,0.05104522281527282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05104522281527282
67000,2.5652617760857828,0.051305235521715654,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051305235521715654
67500,2.5722504107959474,0.05144500821591895,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05144500821591895
68000,2.5752744716208804,0.05150548943241761,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05150548943241761
68500,2.576786502033347,0.051535730040666944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051535730040666944
69000,2.5800397482028017,0.051600794964056035,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051600794964056035
69500,2.5846150661105947,0.05169230132221189,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05169230132221189
70000,2.5873376629280576,0.05174675325856115,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05174675325856115
70500,2.5900602597455205,0.05180120519491041,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05180120519491041
71000,2.591421558154252,0.05182843116308504,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05182843116308504
71500,2.596387172877795,0.0519277434575559,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0519277434575559
72000,2.6075730725427038,0.05215146145085407,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05215146145085407
72500,2.7014032993631085,0.05402806598726217,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05402806598726217
73000,2.7257160403140515,0.054514320806281026,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.054514320806281026
73500,2.7324724218454266,0.05464944843690853,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05464944843690853
74000,2.7375822180874905,0.05475164436174981,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05475164436174981
74500,2.7427791339642154,0.05485558267928431,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05485558267928431
75000,2.7501730119441192,0.05500346023888238,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05500346023888238
75500,2.7567927635382565,0.05513585527076513,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05513585527076513
76000,2.766863334833243,0.05533726669666486,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05533726669666486
76500,2.7742774137275656,0.055485548274551315,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.055485548274551315
77000,2.7774280995048457,0.05554856199009692,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05554856199009692
77500,2.7809897442965537,0.05561979488593107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05561979488593107
78000,2.7991156598396425,0.05598231319679285,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05598231319679285
78500,2.884036242224514,0.05768072484449028,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05768072484449028
79000,2.9075478595382935,0.05815095719076587,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05815095719076587
79500,2.9161148542818243,0.058322297085636486,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.058322297085636486
80000,2.926232740032534,0.05852465480065068,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05852465480065068
80500,2.9443206049667134,0.05888641209933427,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05888641209933427
81000,2.94990710985514,0.0589981421971028,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0589981421971028
81500,2.95720231112698,0.0591440462225396,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0591440462225396
82000,2.9609015420426306,0.059218030840852615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.059218030840852615
82500,2.9622628404513622,0.059245256809027244,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.059245256809027244
83000,2.967708034086288,0.05935416068172576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05935416068172576
83500,2.9680094980937577,0.05936018996187516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05936018996187516
84000,2.9770320731282913,0.059540641462565824,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.059540641462565824
84500,3.053570240705313,0.061071404814106264,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.061071404814106264
85000,3.131956480810636,0.06263912961621272,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06263912961621272
85500,3.1989409219981755,0.0639788184399635,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0639788184399635
86000,3.2383259385998957,0.06476651877199792,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06476651877199792
86500,3.2776047103027253,0.06555209420605451,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06555209420605451
87000,3.2995588607091686,0.06599117721418338,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06599117721418338
87500,3.3248741353387947,0.0664974827067759,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0664974827067759
88000,3.3482616677373995,0.066965233354748,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.066965233354748
88500,3.3730775995280573,0.06746155199056114,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06746155199056114
89000,3.3897029599102586,0.06779405919820518,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06779405919820518
89500,3.406766297369221,0.06813532594738442,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06813532594738442
90000,3.416757735080937,0.06833515470161874,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06833515470161874
90500,3.4933900418942003,0.069867800837884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.069867800837884
91000,3.542370982395088,0.07084741964790175,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07084741964790175
91500,3.5663096119854063,0.07132619223970812,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07132619223970812
92000,3.582343528979285,0.0716468705795857,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0716468705795857
92500,3.5916983339610877,0.07183396667922176,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07183396667922176
93000,3.60014874692048,0.0720029749384096,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0720029749384096
93500,3.6112876064777377,0.07222575212955476,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07222575212955476
94000,3.6188383377898354,0.07237676675579671,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07237676675579671
94500,3.625183213072055,0.0725036642614411,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0725036642614411
95000,3.6274489035031956,0.07254897807006391,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07254897807006391
95500,3.6308399737803723,0.07261679947560745,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07261679947560745
96000,3.632352004192839,0.07264704008385678,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07264704008385678
96500,3.7139741587334996,0.07427948317467,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07427948317467
97000,3.7619387558384463,0.07523877511676892,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07523877511676892
97500,3.7730468070268937,0.07546093614053788,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07546093614053788
98000,3.789640078815061,0.07579280157630122,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07579280157630122
98500,3.79751871010439,0.0759503742020878,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0759503742020878
99000,3.803400557671828,0.07606801115343656,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07606801115343656
99500,3.806291016438416,0.07612582032876831,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07612582032876831
100000,3.8104006065826947,0.0762080121316539,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0762080121316539
100500,3.8136882786981174,0.07627376557396234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07627376557396234
101000,3.8211968323778773,0.07642393664755755,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07642393664755755
101500,3.829938263100921,0.07659876526201842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07659876526201842
102000,3.846089356664891,0.07692178713329782,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07692178713329782
102500,3.933890935366473,0.07867781870732946,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07867781870732946
103000,3.9506640965083077,0.07901328193016616,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07901328193016616
103500,3.972200590069339,0.07944401180138679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07944401180138679
104000,3.984121012012689,0.07968242024025378,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07968242024025378
104500,3.995487556024577,0.07990975112049153,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07990975112049153
105000,4.000315690519213,0.08000631381038426,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08000631381038426
105500,4.004881808230003,0.08009763616460006,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08009763616460006
106000,4.007293520289762,0.08014587040579524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08014587040579524
106500,4.009432127091256,0.08018864254182512,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08018864254182512
107000,4.0155921096663825,0.08031184219332765,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08031184219332765
107500,4.015893573673853,0.08031787147347705,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08031787147347705
108000,4.017236416041874,0.08034472832083749,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08034472832083749
108500,4.107263274958671,0.0821452654991734,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0821452654991734
109000,4.164185906793226,0.08328371813586452,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08328371813586452
109500,4.1793959123106825,0.08358791824621364,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08358791824621364
110000,4.197489301295683,0.08394978602591366,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08394978602591366
110500,4.2137417982878995,0.084274835965758,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.084274835965758
111000,4.226643561760255,0.0845328712352051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0845328712352051
111500,4.241076282003569,0.08482152564007137,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08482152564007137
112000,4.256950978236065,0.08513901956472131,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08513901956472131
112500,4.269592514697729,0.08539185029395459,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08539185029395459
113000,4.283583980304594,0.08567167960609189,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08567167960609189
113500,4.294253373034681,0.08588506746069362,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08588506746069362
114000,4.3032318643525915,0.08606463728705183,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08606463728705183
114500,4.376792252844452,0.08753584505688904,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08753584505688904
115000,4.42413409344979,0.0884826818689958,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0884826818689958
115500,4.43547228286955,0.088709445657391,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.088709445657391
116000,4.4509564659330145,0.0890191293186603,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0890191293186603
116500,4.46416787844044,0.0892833575688088,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0892833575688088
117000,4.469448208946281,0.08938896417892561,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08938896417892561
117500,4.4777526002770545,0.08955505200554109,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08955505200554109
118000,4.481520900370429,0.08963041800740858,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08963041800740858
118500,4.489256879981541,0.08978513759963082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08978513759963082
119000,4.49530029125629,0.0899060058251258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0899060058251258
119500,4.5012274868225814,0.09002454973645163,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09002454973645163
120000,4.521215130157832,0.09042430260315663,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09042430260315663
120500,4.615595089298606,0.09231190178597211,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09231190178597211
121000,4.631375919641847,0.09262751839283695,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09262751839283695
121500,4.639971799054053,0.09279943598108106,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09279943598108106
122000,4.646821345556315,0.0929364269111263,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0929364269111263
122500,4.65334768985984,0.09306695379719679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09306695379719679
123000,4.6569230803171395,0.09313846160634279,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09313846160634279
123500,4.66216123319064,0.09324322466381281,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09324322466381281
124000,4.665873609986083,0.09331747219972167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09331747219972167
124500,4.6680653913963654,0.09336130782792731,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09336130782792731
125000,4.671079090835502,0.09342158181671005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09342158181671005
125500,4.675193861672679,0.09350387723345359,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09350387723345359
126000,4.69981509438375,0.093996301887675,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.093996301887675
126500,4.7856516222254575,0.09571303244450916,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09571303244450916
127000,4.798174752531617,0.09596349505063234,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09596349505063234
127500,4.803002887026253,0.09606005774052505,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09606005774052505
128000,4.812734737048978,0.09625469474097956,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09625469474097956
128500,4.822721107373596,0.09645442214747192,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09645442214747192
129000,4.832818920288803,0.09665637840577607,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09665637840577607
129500,4.835417485390186,0.09670834970780373,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09670834970780373
130000,4.83888432147609,0.09677768642952181,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09677768642952181
130500,4.843673595376013,0.09687347190752027,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09687347190752027
131000,4.848389858461628,0.09696779716923257,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09696779716923257
131500,4.851521080320466,0.09703042160640932,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09703042160640932
132000,4.879595542393467,0.09759191084786935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09759191084786935
132500,4.959383446240679,0.09918766892481358,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09918766892481358
133000,5.015109109377957,0.10030218218755914,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10030218218755914
133500,5.0496316581667795,0.1009926331633356,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1009926331633356
134000,5.0775004370266075,0.10155000874053215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10155000874053215
134500,5.106648821188889,0.10213297642377778,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10213297642377778
135000,5.131696397579196,0.10263392795158392,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10263392795158392
135500,5.156393627495799,0.10312787254991598,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10312787254991598
136000,5.17605081968103,0.1035210163936206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1035210163936206
136500,5.196065719897411,0.10392131439794822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10392131439794822
137000,5.210190317244841,0.10420380634489682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10420380634489682
137500,5.219305794900896,0.10438611589801791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10438611589801791
138000,5.244899750211689,0.10489799500423379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10489799500423379
138500,5.337979178193033,0.10675958356386066,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10675958356386066
139000,5.355930338396108,0.10711860676792216,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10711860676792216
139500,5.363970748816915,0.1072794149763383,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1072794149763383
140000,5.378213361206825,0.1075642672241365,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1075642672241365
140500,5.386532192634517,0.10773064385269034,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10773064385269034
141000,5.395891707991436,0.10791783415982872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10791783415982872
141500,5.40238731527739,0.1080477463055478,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1080477463055478
142000,5.411787662047314,0.10823575324094628,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10823575324094628
142500,5.417486038344764,0.10834972076689528,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10834972076689528
143000,5.422045481554317,0.10844090963108634,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10844090963108634
143500,5.425248336730256,0.10850496673460512,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10850496673460512
144000,5.44569027826392,0.10891380556527841,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10891380556527841
144500,5.529053171261232,0.11058106342522464,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11058106342522464
145000,5.5609924338811405,0.11121984867762282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11121984867762282
145500,5.569446681314096,0.11138893362628192,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11138893362628192
146000,5.57485578253791,0.1114971156507582,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1114971156507582
146500,5.584550022960249,0.11169100045920498,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11169100045920498
147000,5.5921730012614095,0.11184346002522819,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11184346002522819
147500,5.5993803730440534,0.11198760746088107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11198760746088107
148000,5.603796607888699,0.11207593215777399,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11207593215777399
148500,5.609624037014477,0.11219248074028954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11219248074028954
149000,5.612651482119206,0.11225302964238412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11225302964238412
149500,5.614857009195081,0.11229714018390162,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11229714018390162
150000,5.634229013611202,0.11268458027222404,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11268458027222404
150500,5.7286433742911225,0.11457286748582245,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11457286748582245
151000,5.749463256792997,0.11498926513585994,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11498926513585994
151500,5.759273430684057,0.11518546861368113,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11518546861368113
152000,5.765247463549732,0.11530494927099465,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11530494927099465
152500,5.768568278007019,0.11537136556014038,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11537136556014038
153000,5.781134775381867,0.11562269550763733,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11562269550763733
153500,5.786113641880237,0.11572227283760475,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11572227283760475
154000,5.789128281954937,0.11578256563909874,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11578256563909874
154500,5.794382834303211,0.11588765668606422,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11588765668606422
155000,5.799060236794112,0.11598120473588225,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11598120473588225
155500,5.80704134321608,0.1161408268643216,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1161408268643216
156000,5.823776397323645,0.1164755279464729,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1164755279464729
156500,5.904237057897578,0.11808474115795155,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11808474115795155
157000,5.954436532164434,0.11908873064328868,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11908873064328868
157500,5.974212664930618,0.11948425329861236,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11948425329861236
158000,5.991106607339303,0.11982213214678605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11982213214678605
158500,6.000628929190483,0.12001257858380965,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12001257858380965
159000,6.012007801885936,0.12024015603771872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12024015603771872
159500,6.026951731379311,0.12053903462758622,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12053903462758622
160000,6.03758399621134,0.12075167992422679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12075167992422679
160500,6.052293844882742,0.12104587689765484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12104587689765484
161000,6.061176586859287,0.12122353173718574,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12122353173718574
161500,6.07266724995344,0.1214533449990688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1214533449990688
162000,6.105414018863084,0.12210828037726168,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12210828037726168
162500,6.195755269278358,0.12391510538556716,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12391510538556716
163000,6.214799812190663,0.12429599624381327,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12429599624381327
163500,6.231286198557122,0.12462572397114244,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12462572397114244
164000,6.243467283773314,0.12486934567546629,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12486934567546629
164500,6.248939177695896,0.12497878355391792,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12497878355391792
165000,6.254525682584323,0.12509051365168647,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12509051365168647
165500,6.2625694413206325,0.12525138882641265,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12525138882641265
166000,6.265433349391596,0.12530866698783194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12530866698783194
166500,6.268034654049805,0.1253606930809961,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1253606930809961
167000,6.275560735803129,0.12551121471606258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12551121471606258
167500,6.2819079740827295,0.12563815948165458,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12563815948165458
168000,6.311948849430751,0.12623897698861503,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12623897698861503
168500,6.403508922563983,0.12807017845127966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12807017845127966
169000,6.421182129179191,0.12842364258358382,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12842364258358382
169500,6.428289406799787,0.12856578813599573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12856578813599573
170000,6.43419921601619,0.1286839843203238,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1286839843203238
170500,6.4398487982219015,0.12879697596443804,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12879697596443804
171000,6.444548041033308,0.12889096082066615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12889096082066615
171500,6.449604347896774,0.1289920869579355,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1289920869579355
172000,6.455101245541475,0.1291020249108295,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1291020249108295
172500,6.462267568534769,0.12924535137069537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12924535137069537
173000,6.467012745313389,0.12934025490626777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12934025490626777
173500,6.469245763720448,0.12938491527440896,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12938491527440896
174000,6.500528076538826,0.13001056153077653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13001056153077653
174500,6.592783498440446,0.13185566996880893,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13185566996880893
175000,6.600827257176755,0.1320165451435351,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1320165451435351
175500,6.60741169727099,0.1321482339454198,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1321482339454198
176000,6.614569813114052,0.13229139626228104,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13229139626228104
176500,6.618192091578808,0.13236384183157615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13236384183157615
177000,6.624799991177324,0.13249599982354648,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13249599982354648
177500,6.62932666166449,0.1325865332332898,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1325865332332898
178000,6.635322993674054,0.13270645987348106,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13270645987348106
178500,6.640475847962889,0.13280951695925777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13280951695925777
179000,6.645082602636859,0.13290165205273718,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13290165205273718
179500,6.654996921508073,0.13309993843016146,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13309993843016146
180000,6.693117885862114,0.13386235771724228,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13386235771724228
180500,6.7737950543244585,0.13547590108648916,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13547590108648916
181000,6.860183768138594,0.13720367536277187,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13720367536277187
181500,6.936672873246321,0.13873345746492644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13873345746492644
182000,6.985617291054523,0.13971234582109046,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13971234582109046
182500,7.026878095330647,0.14053756190661296,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14053756190661296
183000,7.065019036898381,0.1413003807379676,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1413003807379676
183500,7.097390284601356,0.1419478056920271,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1419478056920271
184000,7.125306652458377,0.14250613304916754,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14250613304916754
184500,7.149649489125206,0.14299298978250413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14299298978250413
185000,7.172622156923299,0.14345244313846597,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14345244313846597
185500,7.187169663545961,0.14374339327091923,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14374339327091923
186000,7.223626741738212,0.14447253483476424,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14447253483476424
186500,7.321680433030122,0.14643360866060243,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14643360866060243
187000,7.343008621496172,0.14686017242992344,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14686017242992344
187500,7.365959816356036,0.14731919632712073,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14731919632712073
188000,7.377160496740112,0.14754320993480224,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14754320993480224
188500,7.39026798377924,0.1478053596755848,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1478053596755848
189000,7.405584567888157,0.14811169135776314,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14811169135776314
189500,7.415041488131446,0.14830082976262893,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14830082976262893
190000,7.42900294850947,0.1485800589701894,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1485800589701894
190500,7.442148823047858,0.14884297646095715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14884297646095715
191000,7.4462185871487,0.14892437174297402,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14892437174297402
191500,7.450439083253277,0.14900878166506554,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14900878166506554
192000,7.4841665884989,0.149683331769978,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.149683331769978
192500,7.578553365255709,0.15157106730511416,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15157106730511416
193000,7.597446423440833,0.15194892846881666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15194892846881666
193500,7.615658100583889,0.15231316201167777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15231316201167777
194000,7.627595306170402,0.15255190612340805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15255190612340805
194500,7.637609885484784,0.15275219770969567,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15275219770969567
195000,7.647825426661142,0.15295650853322285,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15295650853322285
195500,7.657606799978236,0.15315213599956473,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15315213599956473
196000,7.6671044977503575,0.15334208995500714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15334208995500714
196500,7.673461857336858,0.15346923714673716,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15346923714673716
197000,7.682204228695461,0.1536440845739092,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1536440845739092
197500,7.687739605519096,0.15375479211038193,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15375479211038193
198000,7.707704229609681,0.15415408459219362,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15415408459219362
198500,7.800889020069331,0.1560177804013866,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1560177804013866
199000,7.830017142337588,0.15660034284675176,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15660034284675176
199500,7.836583020881029,0.1567316604176206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1567316604176206
200000,7.850124367267476,0.15700248734534952,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15700248734534952
200500,7.8605851830170534,0.15721170366034107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15721170366034107
201000,7.8657333033045145,0.1573146660660903,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1573146660660903
201500,7.86924097080342,0.1573848194160684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1573848194160684
202000,7.878245311859766,0.15756490623719532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15756490623719532
202500,7.880882737555862,0.15761765475111725,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15761765475111725
203000,7.889071749182256,0.15778143498364514,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15778143498364514
203500,7.8913688502761685,0.15782737700552338,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15782737700552338
204000,7.916297015778347,0.15832594031556693,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15832594031556693
204500,8.01024087591062,0.1602048175182124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1602048175182124
205000,8.036694985848047,0.16073389971696095,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16073389971696095
205500,8.052258909691453,0.16104517819382905,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16104517819382905
206000,8.062162656141213,0.16124325312282425,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16124325312282425
206500,8.069877043528242,0.16139754087056485,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16139754087056485
207000,8.077600833319886,0.16155201666639774,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16155201666639774
207500,8.087653066088542,0.16175306132177084,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16175306132177084
208000,8.094797715420064,0.16189595430840129,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16189595430840129
208500,8.101569790382626,0.16203139580765252,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16203139580765252
209000,8.10651282589549,0.1621302565179098,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1621302565179098
209500,8.112628730885273,0.16225257461770545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16225257461770545
210000,8.149164777814631,0.16298329555629262,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16298329555629262
210500,8.248782768413449,0.16497565536826897,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16497565536826897
211000,8.266814932749119,0.16533629865498237,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16533629865498237
211500,8.284091063584972,0.16568182127169945,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16568182127169945
212000,8.295921964198728,0.16591843928397457,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16591843928397457
212500,8.305570447858754,0.16611140895717508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16611140895717508
213000,8.315234338181842,0.16630468676363683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16630468676363683
213500,8.32703279381054,0.1665406558762108,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1665406558762108
214000,8.338600724935857,0.16677201449871715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16677201449871715
214500,8.343526264316864,0.16687052528633728,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16687052528633728
215000,8.350004665523342,0.16700009331046684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16700009331046684
215500,8.356302461540375,0.1671260492308075,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1671260492308075
216000,8.395818848338529,0.16791637696677056,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16791637696677056
216500,8.487143775710104,0.16974287551420209,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16974287551420209
217000,8.499641259777286,0.16999282519554573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16999282519554573
217500,8.509619518841344,0.17019239037682687,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17019239037682687
218000,8.52114188938493,0.1704228377876986,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1704228377876986
218500,8.529366329234705,0.1705873265846941,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1705873265846941
219000,8.534938304163447,0.17069876608326895,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17069876608326895
219500,8.543091336600607,0.17086182673201214,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17086182673201214
220000,8.547667338739464,0.17095334677478927,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17095334677478927
220500,8.553066791373832,0.17106133582747662,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17106133582747662
221000,8.561906938669486,0.17123813877338973,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17123813877338973
221500,8.566359700135791,0.17132719400271582,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17132719400271582
222000,8.601488692920455,0.1720297738584091,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1720297738584091
222500,8.702133759626422,0.17404267519252845,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17404267519252845
223000,8.71945877711686,0.17438917554233718,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17438917554233718
223500,8.72993594064241,0.1745987188128482,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1745987188128482
224000,8.738639468379,0.17477278936758,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17477278936758
224500,8.741503376449964,0.1748300675289993,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1748300675289993
225000,8.744668748528401,0.174893374970568,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.174893374970568
225500,8.749346151019301,0.17498692302038601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17498692302038601
226000,8.75405967454809,0.1750811934909618,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1750811934909618
226500,8.758430902656404,0.17516861805312808,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17516861805312808
227000,8.765766405531817,0.17531532811063635,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17531532811063635
227500,8.770775145215897,0.17541550290431793,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17541550290431793
228000,8.804933870100665,0.17609867740201332,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17609867740201332
228500,8.901129668976695,0.1780225933795339,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1780225933795339
229000,8.948593936595557,0.17897187873191114,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17897187873191114
229500,8.974775052945006,0.1794955010589001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1794955010589001
230000,8.994844512217275,0.17989689024434552,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17989689024434552
230500,9.019940193318856,0.18039880386637713,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18039880386637713
231000,9.04125171998678,0.1808250343997356,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1808250343997356
231500,9.056505083519715,0.1811301016703943,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1811301016703943
232000,9.072604648642287,0.18145209297284573,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18145209297284573
232500,9.09400814379872,0.1818801628759744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1818801628759744
233000,9.107000057400754,0.18214000114801507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18214000114801507
233500,9.128695695772315,0.1825739139154463,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1825739139154463
234000,9.149686103057045,0.1829937220611409,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1829937220611409
234500,9.250458003280041,0.18500916006560084,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18500916006560084
235000,9.2844456038932,0.185688912077864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.185688912077864
235500,9.300044139896569,0.18600088279793137,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18600088279793137
236000,9.312807841415719,0.18625615682831437,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18625615682831437
236500,9.334676063396829,0.1866935212679366,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1866935212679366
237000,9.350188305950631,0.18700376611901262,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18700376611901262
237500,9.360435600571565,0.1872087120114313,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1872087120114313
238000,9.372749845636333,0.18745499691272666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18745499691272666
238500,9.382559458352583,0.18765118916705167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18765118916705167
239000,9.393539656941247,0.18787079313882493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18787079313882493
239500,9.399162282867563,0.18798324565735125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18798324565735125
240000,9.423152652459086,0.1884630530491817,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1884630530491817
240500,9.519862702744287,0.19039725405488575,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19039725405488575
241000,9.553411379832525,0.19106822759665051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19106822759665051
241500,9.564191214705769,0.1912838242941154,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1912838242941154
242000,9.571998963153955,0.1914399792630791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1914399792630791
242500,9.582348926058968,0.19164697852117935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19164697852117935
243000,9.586779376886987,0.19173558753773975,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19173558753773975
243500,9.59471310556455,0.191894262111291,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.191894262111291
244000,9.599965474421424,0.19199930948842847,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19199930948842847
244500,9.605615056627133,0.19211230113254266,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19211230113254266
245000,9.612169095589264,0.19224338191178528,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19224338191178528
245500,9.615808568733419,0.1923161713746684,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1923161713746684
246000,9.630989138189335,0.1926197827637867,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1926197827637867
246500,9.721238623975058,0.19442477247950116,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19442477247950116
247000,9.75777688809372,0.1951555377618744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1951555377618744
247500,9.765527768139249,0.19531055536278497,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19531055536278497
248000,9.775650488374954,0.19551300976749908,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19551300976749908
248500,9.780837103181447,0.19561674206362895,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19561674206362895
249000,9.787935638482342,0.19575871276964685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19575871276964685
249500,9.793522143370769,0.19587044286741537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19587044286741537
250000,9.798616688445213,0.19597233376890424,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19597233376890424
250500,9.804353925337377,0.19608707850674756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19608707850674756
251000,9.806916369400872,0.19613832738801742,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19613832738801742
251500,9.810946048286905,0.1962189209657381,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1962189209657381
252000,9.840262461278463,0.19680524922556927,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19680524922556927
252500,9.942980769297199,0.198859615385944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.198859615385944
253000,9.970850059370047,0.19941700118740094,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19941700118740094
253500,9.978405294527482,0.19956810589054963,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19956810589054963
254000,9.984992375578903,0.19969984751157807,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19969984751157807
254500,9.991441573093942,0.19982883146187885,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19982883146187885
255000,10.000187551099652,0.20000375102199303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20000375102199303
255500,10.006175563701403,0.20012351127402805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20012351127402805
256000,10.010381537212496,0.2002076307442499,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2002076307442499
256500,10.01667080434087,0.20033341608681743,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20033341608681743
257000,10.025986787271306,0.20051973574542611,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20051973574542611
257500,10.03458573039887,0.2006917146079774,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2006917146079774
258000,10.074216901274635,0.2014843380254927,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2014843380254927
258500,10.170448179818498,0.20340896359636995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20340896359636995
259000,10.180472340380065,0.20360944680760132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20360944680760132
259500,10.190236405325507,0.20380472810651015,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20380472810651015
260000,10.199150143925273,0.20398300287850546,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20398300287850546
260500,10.206921348050985,0.2041384269610197,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2041384269610197
261000,10.217659299106831,0.20435318598213661,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20435318598213661
261500,10.225602651460589,0.20451205302921177,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20451205302921177
262000,10.231772138727658,0.20463544277455317,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20463544277455317
262500,10.240765683878061,0.20481531367756123,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20481531367756123
263000,10.252278813099528,0.20504557626199055,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20504557626199055
263500,10.258571130002911,0.20517142260005822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20517142260005822
264000,10.315876887358419,0.20631753774716838,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20631753774716838
264500,10.412107328602078,0.20824214657204154,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20824214657204154
265000,10.419927596610822,0.20839855193221646,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20839855193221646
265500,10.423005378736814,0.2084601075747363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2084601075747363
266000,10.433271292336972,0.20866542584673944,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20866542584673944
266500,10.443809202784612,0.20887618405569225,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20887618405569225
267000,10.453976928429439,0.20907953856858877,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20907953856858877
267500,10.460155215389435,0.20920310430778868,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20920310430778868
268000,10.463342492522383,0.20926684985044766,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20926684985044766
268500,10.467077715007903,0.20934155430015808,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20934155430015808
269000,10.469653434419211,0.20939306868838423,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20939306868838423
269500,10.472777099183086,0.2094555419836617,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2094555419836617
270000,10.510451503669584,0.21020903007339167,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21020903007339167
270500,10.60431709459682,0.2120863418919364,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2120863418919364
271000,10.611482802617129,0.21222965605234256,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21222965605234256
271500,10.61683811475557,0.2123367622951114,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2123367622951114
272000,10.624565519709803,0.21249131039419605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21249131039419605
272500,10.630074303408803,0.21260148606817605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21260148606817605
273000,10.634637094933858,0.21269274189867715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21269274189867715
273500,10.641994725352156,0.2128398945070431,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2128398945070431
274000,10.647364040948906,0.21294728081897812,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21294728081897812
274500,10.650986319413663,0.21301972638827327,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21301972638827327
275000,10.656441670258989,0.21312883340517977,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21312883340517977
275500,10.659154846326219,0.21318309692652437,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21318309692652437
276000,10.711425213382206,0.21422850426764412,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21422850426764412
276500,10.797588743649426,0.21595177487298853,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21595177487298853
277000,10.8714214923733,0.217428429847466,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.217428429847466
277500,10.901629904950768,0.21803259809901537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21803259809901537
278000,10.929744096019268,0.21859488192038537,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21859488192038537
278500,10.963234089276257,0.21926468178552516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21926468178552516
279000,10.995198589574377,0.21990397179148755,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21990397179148755
279500,11.019214507841943,0.22038429015683886,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22038429015683886
280000,11.039548564044772,0.22079097128089542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22079097128089542
280500,11.060619975367343,0.22121239950734686,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22121239950734686
281000,11.075934921977572,0.22151869843955144,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22151869843955144
281500,11.09939662920166,0.2219879325840332,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2219879325840332
282000,11.141777810219844,0.22283555620439688,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22283555620439688
282500,11.24542941031003,0.22490858820620058,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22490858820620058
283000,11.28039344299576,0.22560786885991518,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22560786885991518
283500,11.291375524278138,0.22582751048556277,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22582751048556277
284000,11.308613361352153,0.22617226722704306,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22617226722704306
284500,11.313267309911398,0.22626534619822794,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22626534619822794
285000,11.330770522200641,0.22661541044401282,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22661541044401282
285500,11.341917959921282,0.22683835919842565,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22683835919842565
286000,11.349637729436846,0.22699275458873694,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22699275458873694
286500,11.3623759349214,0.22724751869842802,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22724751869842802
287000,11.375711313772575,0.2275142262754515,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2275142262754515
287500,11.383551013387784,0.22767102026775568,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22767102026775568
288000,11.413276215855728,0.22826552431711455,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22826552431711455
288500,11.517605895361598,0.23035211790723195,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23035211790723195
289000,11.534545054899654,0.2306909010979931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2306909010979931
289500,11.544677269830833,0.23089354539661666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23089354539661666
290000,11.552770830536614,0.23105541661073228,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23105541661073228
290500,11.560655331254345,0.2312131066250869,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2312131066250869
291000,11.571820548596564,0.2314364109719313,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2314364109719313
291500,11.576136323724727,0.23152272647449454,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23152272647449454
292000,11.584859833458854,0.23169719666917707,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23169719666917707
292500,11.592417387265566,0.23184834774531132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23184834774531132
293000,11.600888482847031,0.23201776965694063,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23201776965694063
293500,11.605741189735593,0.23211482379471185,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23211482379471185
294000,11.610470833679106,0.2322094166735821,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2322094166735821
294500,11.61389596245045,0.23227791924900898,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23227791924900898
295000,11.619961684363487,0.23239923368726972,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23239923368726972
295500,11.62344650617232,0.23246893012344638,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23246893012344638
296000,11.625898984911075,0.2325179796982215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2325179796982215
296500,11.628691788252011,0.23257383576504023,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23257383576504023
297000,11.634627993412744,0.23269255986825488,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23269255986825488
297500,11.636915994482171,0.23273831988964344,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23273831988964344
298000,11.641264065219568,0.23282528130439137,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23282528130439137
298500,11.644018007965794,0.23288036015931587,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23288036015931587
299000,11.64666245570506,0.2329332491141012,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2329332491141012
299500,11.649649134130794,0.23299298268261587,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.23299298268261587
299999,11.6531225866761,0.233062451733522,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.233062451733522
0,0.00013698633814260996,2.739726762852199e-06,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,2.739726762852199e-06
500,0.046849327644772606,0.0009369865528954521,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0009369865528954521
1000,0.08410961161956296,0.0016821922323912591,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0016821922323912591
1500,0.12176800714973923,0.0024353601429947845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0024353601429947845
2000,0.16617722240105812,0.003323544448021162,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.003323544448021162
2500,0.20829187656975973,0.004165837531395195,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004165837531395195
3000,0.23497846436451375,0.004699569287290275,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004699569287290275
3500,0.24314625481690266,0.004862925096338054,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.004862925096338054
4000,0.25403664208675447,0.00508073284173509,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00508073284173509
4500,0.26492702935660634,0.005298540587132127,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.005298540587132127
5000,0.2662883277653378,0.0053257665553067554,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0053257665553067554
5500,0.27037222299153224,0.005407444459830645,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.005407444459830645
6000,0.2717335214002637,0.0054346704280052735,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0054346704280052735
6500,0.31529036730186116,0.006305807346037223,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.006305807346037223
7000,0.358958310094312,0.00717916620188624,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.00717916620188624
7500,0.3801314462439593,0.0076026289248791856,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0076026289248791856
8000,0.38421534147015374,0.007684306829403075,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007684306829403075
8500,0.38860070070381814,0.007772014014076362,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007772014014076362
9000,0.3899619991125496,0.007799239982250992,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007799239982250992
9500,0.3899619991125496,0.007799239982250992,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007799239982250992
10000,0.3899619991125496,0.007799239982250992,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007799239982250992
10500,0.39147402952501614,0.007829480590500322,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007829480590500322
11000,0.39147402952501614,0.007829480590500322,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007829480590500322
11500,0.39147402952501614,0.007829480590500322,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007829480590500322
12000,0.39147402952501614,0.007829480590500322,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.007829480590500322
12500,0.441699062234116,0.008833981244682319,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.008833981244682319
13000,0.4855929653265909,0.009711859306531819,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.009711859306531819
13500,0.5292275396149234,0.010584550792298468,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.010584550792298468
14000,0.5697845590743861,0.011395691181487722,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.011395691181487722
14500,0.6014934854621197,0.012029869709242393,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.012029869709242393
15000,0.6218209679740835,0.012436419359481669,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.012436419359481669
15500,0.64065534643207,0.0128131069286414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0128131069286414
16000,0.6592340985832976,0.013184681971665953,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013184681971665953
16500,0.6867597343522966,0.013735194687045933,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.013735194687045933
17000,0.7016055954828954,0.014032111909657908,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.014032111909657908
17500,0.7124959827527476,0.014249919655054953,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.014249919655054953
18000,0.7179411763876736,0.014358823527753473,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.014358823527753473
18500,0.7612121852185177,0.015224243704370356,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.015224243704370356
19000,0.802271807567671,0.01604543615135342,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01604543615135342
19500,0.8201645104792703,0.016403290209585406,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016403290209585406
20000,0.8287844969428643,0.016575689938857285,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016575689938857285
20500,0.8315070937603273,0.016630141875206547,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016630141875206547
21000,0.8328683921690587,0.016657367843381173,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016657367843381173
21500,0.8342296905777902,0.016684593811555803,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016684593811555803
22000,0.8342296905777902,0.016684593811555803,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016684593811555803
22500,0.8355909889865217,0.016711819779730436,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016711819779730436
23000,0.8369522873952532,0.016739045747905065,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016739045747905065
23500,0.8396748842127162,0.016793497684254324,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.016793497684254324
24000,0.8570123640640116,0.017140247281280233,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.017140247281280233
24500,0.9082891293221549,0.018165782586443097,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.018165782586443097
25000,0.9526574963464421,0.019053149926928845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.019053149926928845
25500,0.976958425635799,0.01953916851271598,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01953916851271598
26000,0.9918471116298709,0.01983694223259742,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01983694223259742
26500,0.9981399182117365,0.01996279836423473,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.01996279836423473
27000,1.0048522487807248,0.020097044975614497,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.020097044975614497
27500,1.0160594335903355,0.020321188671806708,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.020321188671806708
28000,1.0278111794727196,0.020556223589454393,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.020556223589454393
28500,1.037913309050297,0.02075826618100594,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02075826618100594
29000,1.0529218514371217,0.021058437028742435,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.021058437028742435
29500,1.0680588151893944,0.021361176303787886,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.021361176303787886
30000,1.1019297457332822,0.022038594914665643,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.022038594914665643
30500,1.1562617118413572,0.023125234236827143,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.023125234236827143
31000,1.1928432633022343,0.023856865266044688,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.023856865266044688
31500,1.1943552937147008,0.023887105874294018,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.023887105874294018
32000,1.2028245481745596,0.024056490963491193,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024056490963491193
32500,1.2133840244209235,0.024267680488418472,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024267680488418472
33000,1.2152110432404741,0.024304220864809482,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024304220864809482
33500,1.2194456704704035,0.02438891340940807,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02438891340940807
34000,1.2222514627460528,0.024445029254921057,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024445029254921057
34500,1.2252755235709858,0.024505510471419717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024505510471419717
35000,1.2252755235709858,0.024505510471419717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024505510471419717
35500,1.2252755235709858,0.024505510471419717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.024505510471419717
36000,1.2470373329218414,0.02494074665843683,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02494074665843683
36500,1.3033811817379148,0.026067623634758296,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.026067623634758296
37000,1.3509811809998693,0.027019623619997386,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.027019623619997386
37500,1.3985279577478067,0.027970559154956134,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.027970559154956134
38000,1.4411830325110755,0.02882366065022151,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02882366065022151
38500,1.464987155369553,0.02929974310739106,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.02929974310739106
39000,1.4907314171655484,0.029814628343310966,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.029814628343310966
39500,1.514653577139901,0.03029307154279802,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03029307154279802
40000,1.5401573516322202,0.030803147032644404,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.030803147032644404
40500,1.5618359797135237,0.031236719594270476,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.031236719594270476
41000,1.5843531035659333,0.03168706207131867,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03168706207131867
41500,1.5987075898730274,0.03197415179746055,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03197415179746055
42000,1.6308714263884823,0.032617428527769644,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.032617428527769644
42500,1.683769148572186,0.03367538297144372,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03367538297144372
43000,1.7397386942418185,0.03479477388483637,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03479477388483637
43500,1.7636544463031751,0.035273088926063505,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035273088926063505
44000,1.7846296322538655,0.03569259264507731,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03569259264507731
44500,1.792491248323668,0.035849824966473355,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035849824966473355
45000,1.7989915659847389,0.035979831319694774,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.035979831319694774
45500,1.8062502540396013,0.03612500508079203,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03612500508079203
46000,1.8111278843722838,0.03622255768744567,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03622255768744567
46500,1.8124891827810155,0.03624978365562031,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03624978365562031
47000,1.8141902062377322,0.03628380412475465,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03628380412475465
47500,1.8184248334676616,0.03636849666935323,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03636849666935323
48000,1.8420754572126576,0.03684150914425315,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03684150914425315
48500,1.8902747751783489,0.037805495503566974,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.037805495503566974
49000,1.9363567478434096,0.03872713495686819,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03872713495686819
49500,1.944639799134184,0.03889279598268368,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03889279598268368
50000,1.9525730574939641,0.039051461149879285,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.039051461149879285
50500,1.9568196339763853,0.039136392679527704,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.039136392679527704
51000,1.9638025529418617,0.03927605105883723,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03927605105883723
51500,1.9695611598367493,0.039391223196734985,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.039391223196734985
52000,1.9760779471254242,0.039521558942508486,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.039521558942508486
52500,1.981316099998926,0.03962632199997852,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03962632199997852
53000,1.9854256901432046,0.03970851380286409,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03970851380286409
53500,1.9883024032441996,0.03976604806488399,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.03976604806488399
54000,2.0140419197177564,0.040280838394355124,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.040280838394355124
54500,2.0623678724529326,0.04124735744905865,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04124735744905865
55000,2.093219666204713,0.041864393324094265,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.041864393324094265
55500,2.111239741224068,0.04222479482448136,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04222479482448136
56000,2.1196948645585767,0.04239389729117153,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04239389729117153
56500,2.1264919358520005,0.04252983871704001,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04252983871704001
57000,2.1311740487180186,0.042623480974360375,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.042623480974360375
57500,2.135253233569096,0.04270506467138192,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04270506467138192
58000,2.13925820849747,0.042785164169949395,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.042785164169949395
58500,2.1397104045086746,0.042794208090173494,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.042794208090173494
59000,2.142734465333608,0.04285468930667216,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04285468930667216
59500,2.1493501656704224,0.04298700331340845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04298700331340845
60000,2.184274297783485,0.0436854859556697,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0436854859556697
60500,2.2415106069853263,0.044830212139706525,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.044830212139706525
61000,2.2914434407212534,0.04582886881442507,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04582886881442507
61500,2.3134245091523464,0.04626849018304693,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04626849018304693
62000,2.3320814952397932,0.04664162990479587,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04664162990479587
62500,2.344268330051771,0.046885366601035414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.046885366601035414
63000,2.3554476380704394,0.047108952761408786,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.047108952761408786
63500,2.3680640596029816,0.04736128119205963,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04736128119205963
64000,2.378599672927714,0.04757199345855428,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04757199345855428
64500,2.3912871567612703,0.047825743135225404,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.047825743135225404
65000,2.4046382010314153,0.04809276402062831,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.04809276402062831
65500,2.4225888005674,0.048451776011348,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.048451776011348
66000,2.4576828499137644,0.049153656998275286,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.049153656998275286
66500,2.514907509010266,0.050298150180205316,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.050298150180205316
67000,2.550454257578623,0.05100908515157246,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05100908515157246
67500,2.5662064813518857,0.051324129627037716,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051324129627037716
68000,2.57811774744143,0.0515623549488286,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0515623549488286
68500,2.584856985335768,0.051697139706715356,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.051697139706715356
69000,2.589503149319597,0.05179006298639194,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05179006298639194
69500,2.593280870163205,0.0518656174032641,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0518656174032641
70000,2.598118128540629,0.05196236257081258,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05196236257081258
70500,2.5994788273951634,0.05198957654790327,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05198957654790327
71000,2.6014324411317444,0.05202864882263489,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05202864882263489
71500,2.6014324411317444,0.05202864882263489,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05202864882263489
72000,2.609297526339367,0.05218595052678734,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05218595052678734
72500,2.658982609098174,0.05317965218196348,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05317965218196348
73000,2.7130433085241727,0.05426086617048345,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05426086617048345
73500,2.727099609514977,0.054541992190299544,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.054541992190299544
74000,2.7348305527670527,0.05469661105534105,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05469661105534105
74500,2.741426624919056,0.05482853249838113,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05482853249838113
75000,2.7486955940308917,0.054973911880617836,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.054973911880617836
75500,2.7558583785902435,0.05511716757180487,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05511716757180487
76000,2.7587350916912383,0.055174701833824766,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.055174701833824766
76500,2.7618857774685184,0.05523771554937037,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05523771554937037
77000,2.767762731134551,0.055355254622691016,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.055355254622691016
77500,2.76981752620669,0.0553963505241338,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0553963505241338
78000,2.7812370609980515,0.05562474121996103,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05562474121996103
78500,2.8287386652890696,0.056574773305781395,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.056574773305781395
79000,2.87898531990634,0.057579706398126804,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.057579706398126804
79500,2.891978561191529,0.057839571223830585,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.057839571223830585
80000,2.8974096237011047,0.057948192474022095,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.057948192474022095
80500,2.9047707624147554,0.05809541524829511,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05809541524829511
81000,2.912015319344268,0.05824030638688536,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05824030638688536
81500,2.917446381853843,0.058348927637076865,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.058348927637076865
82000,2.9222745163484793,0.058445490326969586,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.058445490326969586
82500,2.924083300393299,0.05848166600786598,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05848166600786598
83000,2.928497499917245,0.0585699499983449,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0585699499983449
83500,2.9301555519583298,0.05860311103916659,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.05860311103916659
84000,2.941393943406682,0.058827878868133635,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.058827878868133635
84500,3.0021071580888106,0.06004214316177621,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06004214316177621
85000,3.054765541859015,0.061095310837180304,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.061095310837180304
85500,3.1062588944645353,0.06212517788929071,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06212517788929071
86000,3.1588400924434064,0.06317680184886813,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06317680184886813
86500,3.203076109371593,0.06406152218743186,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06406152218743186
87000,3.240234886588769,0.06480469773177538,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06480469773177538
87500,3.2734533192257937,0.06546906638451587,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06546906638451587
88000,3.309038373211295,0.0661807674642259,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0661807674642259
88500,3.327826864042142,0.06655653728084283,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06655653728084283
89000,3.341988995888965,0.0668397799177793,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0668397799177793
89500,3.356122158209089,0.06712244316418178,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06712244316418178
90000,3.37035106987058,0.0674070213974116,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0674070213974116
90500,3.4197665702751654,0.0683953314055033,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0683953314055033
91000,3.4833253532774973,0.06966650706554994,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.06966650706554994
91500,3.514484870951791,0.07028969741903582,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07028969741903582
92000,3.5387803032732417,0.07077560606546483,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07077560606546483
92500,3.553845817015252,0.07107691634030504,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07107691634030504
93000,3.565609580367426,0.07131219160734852,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07131219160734852
93500,3.5828152914124796,0.0716563058282496,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0716563058282496
94000,3.6010223665994046,0.07202044733198809,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07202044733198809
94500,3.6123461083799944,0.07224692216759988,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07224692216759988
95000,3.621855156632254,0.07243710313264508,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07243710313264508
95500,3.6379862853298635,0.07275972570659726,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07275972570659726
96000,3.648254903084308,0.07296509806168616,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07296509806168616
96500,3.7020360469747096,0.0740407209394942,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0740407209394942
97000,3.7708744424744944,0.07541748884948989,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07541748884948989
97500,3.791892330774496,0.07583784661548992,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07583784661548992
98000,3.8025525108670983,0.07605105021734197,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07605105021734197
98500,3.8187319839334286,0.07637463967866857,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07637463967866857
99000,3.8277322059006638,0.07655464411801327,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07655464411801327
99500,3.8391445678164264,0.07678289135632853,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07678289135632853
100000,3.8488756688462678,0.07697751337692535,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07697751337692535
100500,3.8587729027801956,0.07717545805560391,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07717545805560391
101000,3.870778950329617,0.07741557900659234,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07741557900659234
101500,3.8815035338348216,0.07763007067669643,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07763007067669643
102000,3.897063800641059,0.07794127601282118,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07794127601282118
102500,3.943090571088659,0.07886181142177318,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07886181142177318
103000,3.99204288877875,0.079840857775575,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.079840857775575
103500,3.9992921560833787,0.07998584312166758,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.07998584312166758
104000,4.009716216216676,0.08019432432433352,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08019432432433352
104500,4.017422389907626,0.08034844779815252,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08034844779815252
105000,4.021496864383587,0.08042993728767174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08042993728767174
105500,4.024365482829668,0.08048730965659337,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08048730965659337
106000,4.033226921665498,0.08066453843330995,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08066453843330995
106500,4.041159749887017,0.08082319499774034,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08082319499774034
107000,4.044782028351773,0.08089564056703547,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08089564056703547
107500,4.055146850241434,0.08110293700482868,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08110293700482868
108000,4.061167095100357,0.08122334190200714,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08122334190200714
108500,4.112818937598276,0.08225637875196552,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08225637875196552
109000,4.166736899328514,0.08333473798657028,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08333473798657028
109500,4.204247767551005,0.08408495535102009,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08408495535102009
110000,4.219891866703786,0.08439783733407571,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08439783733407571
110500,4.232835936658214,0.08465671873316427,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08465671873316427
111000,4.244296791664141,0.08488593583328281,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08488593583328281
111500,4.254049661120216,0.08508099322240431,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08508099322240431
112000,4.2665908248263795,0.08533181649652759,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08533181649652759
112500,4.277016361903789,0.08554032723807578,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08554032723807578
113000,4.293245644505215,0.0858649128901043,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0858649128901043
113500,4.309250855917214,0.08618501711834428,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08618501711834428
114000,4.316148853690621,0.08632297707381242,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08632297707381242
114500,4.368016194697316,0.08736032389394632,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08736032389394632
115000,4.424305398509753,0.08848610797019506,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08848610797019506
115500,4.453272589666104,0.08906545179332208,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08906545179332208
116000,4.469003851620952,0.08938007703241904,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08938007703241904
116500,4.4784284435394826,0.08956856887078965,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08956856887078965
117000,4.491245252616479,0.08982490505232958,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.08982490505232958
117500,4.505563468212602,0.09011126936425203,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09011126936425203
118000,4.509525471725343,0.09019050943450686,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09019050943450686
118500,4.513444503822453,0.09026889007644906,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09026889007644906
119000,4.516006947885947,0.09032013895771893,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09032013895771893
119500,4.519172319964381,0.09038344639928762,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09038344639928762
120000,4.534156544161866,0.09068313088323732,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09068313088323732
120500,4.588253967448958,0.09176507934897916,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09176507934897916
121000,4.645847339952633,0.09291694679905266,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09291694679905266
121500,4.6660431503187025,0.09332086300637404,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09332086300637404
122000,4.677847243988559,0.09355694487977118,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09355694487977118
122500,4.6834356549612695,0.09366871309922539,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09366871309922539
123000,4.69331986439691,0.0938663972879382,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0938663972879382
123500,4.700235158498705,0.0940047031699741,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0940047031699741
124000,4.70508089871626,0.0941016179743252,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0941016179743252
124500,4.707190676450769,0.09414381352901538,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09414381352901538
125000,4.71016360921091,0.0942032721842182,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0942032721842182
125500,4.713273528309195,0.0942654705661839,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0942654705661839
126000,4.732663039082888,0.09465326078165776,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09465326078165776
126500,4.774229551760707,0.09548459103521414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09548459103521414
127000,4.826997634229475,0.0965399526845895,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.0965399526845895
127500,4.837532503320484,0.09675065006640969,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09675065006640969
128000,4.846273492818374,0.09692546985636748,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09692546985636748
128500,4.849749749654512,0.09699499499309024,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09699499499309024
129000,4.855638090800928,0.09711276181601855,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09711276181601855
129500,4.864630753423709,0.09729261506847418,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09729261506847418
130000,4.8714278247171325,0.09742855649434265,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09742855649434265
130500,4.874141000784362,0.09748282001568724,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09748282001568724
131000,4.880071941095892,0.09760143882191784,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09760143882191784
131500,4.884184676612367,0.09768369353224735,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09768369353224735
132000,4.906199260455793,0.09812398520911586,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09812398520911586
132500,4.956843902128726,0.09913687804257451,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.09913687804257451
133000,5.012709592237435,0.10025419184474871,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10025419184474871
133500,5.053907760630248,0.10107815521260496,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10107815521260496
134000,5.077781052477834,0.10155562104955669,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10155562104955669
134500,5.102756986812323,0.10205513973624646,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10205513973624646
135000,5.120832831068651,0.10241665662137303,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10241665662137303
135500,5.138788452496126,0.10277576904992251,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10277576904992251
136000,5.159041963758163,0.10318083927516326,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10318083927516326
136500,5.172517800403049,0.10345035600806098,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10345035600806098
137000,5.192965104394658,0.10385930208789317,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10385930208789317
137500,5.210891288860383,0.10421782577720766,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10421782577720766
138000,5.234808213399828,0.10469616426799655,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10469616426799655
138500,5.291351665854734,0.10582703331709467,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10582703331709467
139000,5.3505228066791855,0.1070104561335837,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1070104561335837
139500,5.380471128237905,0.1076094225647581,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1076094225647581
140000,5.404518402219698,0.10809036804439395,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10809036804439395
140500,5.417396274356847,0.10834792548713694,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10834792548713694
141000,5.437082838171952,0.10874165676343903,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10874165676343903
141500,5.44385568632021,0.1088771137264042,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1088771137264042
142000,5.454155463694802,0.10908310927389603,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10908310927389603
142500,5.461746502881067,0.10923493005762135,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10923493005762135
143000,5.468543574174491,0.10937087148348983,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10937087148348983
143500,5.469146502189431,0.10938293004378861,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10938293004378861
144000,5.4869475223023825,0.10973895044604765,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.10973895044604765
144500,5.5371583819293,0.11074316763858601,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11074316763858601
145000,5.595661272100709,0.11191322544201418,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11191322544201418
145500,5.614539771156291,0.11229079542312582,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11229079542312582
146000,5.627727012796388,0.11255454025592776,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11255454025592776
146500,5.633239608663956,0.11266479217327913,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11266479217327913
147000,5.642617109743804,0.11285234219487608,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11285234219487608
147500,5.6473897912582895,0.11294779582516579,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11294779582516579
148000,5.650348978352838,0.11300697956705676,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11300697956705676
148500,5.656345971937912,0.11312691943875824,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11312691943875824
149000,5.659910291784037,0.11319820583568074,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11319820583568074
149500,5.663127799804996,0.11326255599609991,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11326255599609991
150000,5.67884809244985,0.113576961848997,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.113576961848997
150500,5.727306891314913,0.11454613782629826,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11454613782629826
151000,5.7799419228885744,0.11559883845777148,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11559883845777148
151500,5.79293561066549,0.11585871221330979,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11585871221330979
152000,5.803482316019021,0.11606964632038043,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11606964632038043
152500,5.811284284725201,0.11622568569450403,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11622568569450403
153000,5.818271412212599,0.11636542824425199,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11636542824425199
153500,5.821738248298503,0.11643476496597006,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11643476496597006
154000,5.824451424365733,0.11648902848731466,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11648902848731466
154500,5.8297364652466905,0.11659472930493381,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11659472930493381
155000,5.835606238752019,0.1167121247750404,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1167121247750404
155500,5.83741502279684,0.1167483004559368,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1167483004559368
156000,5.85150336712668,0.1170300673425336,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1170300673425336
156500,5.903784607975941,0.11807569215951881,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11807569215951881
157000,5.9659466826409355,0.1193189336528187,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1193189336528187
157500,5.98404083759022,0.11968081675180439,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11968081675180439
158000,5.993680969606208,0.11987361939212417,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.11987361939212417
158500,6.003573412637312,0.12007146825274624,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12007146825274624
159000,6.012068921815001,0.12024137843630003,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12024137843630003
159500,6.01937658701714,0.1203875317403428,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1203875317403428
160000,6.02580929891227,0.1205161859782454,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1205161859782454
160500,6.032000268404776,0.12064000536809552,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12064000536809552
161000,6.038496984391096,0.12076993968782192,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12076993968782192
161500,6.048641830237013,0.12097283660474027,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12097283660474027
162000,6.073728822421495,0.1214745764484299,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1214745764484299
162500,6.120529705155638,0.12241059410311277,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12241059410311277
163000,6.176244710112463,0.12352489420224926,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12352489420224926
163500,6.193873339928618,0.12387746679857235,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12387746679857235
164000,6.206086671336684,0.12412173342673367,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12412173342673367
164500,6.21567852869055,0.124313570573811,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.124313570573811
165000,6.224272486174846,0.12448544972349693,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12448544972349693
165500,6.241174353428176,0.12482348706856351,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12482348706856351
166000,6.247019264849978,0.12494038529699956,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12494038529699956
166500,6.2561331264020135,0.12512266252804027,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12512266252804027
167000,6.26431765489423,0.1252863530978846,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1252863530978846
167500,6.267674332175241,0.12535348664350482,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12535348664350482
168000,6.2933572696674815,0.12586714539334964,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12586714539334964
168500,6.342015883038917,0.12684031766077833,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12684031766077833
169000,6.390565838546153,0.12781131677092306,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12781131677092306
169500,6.401706627671839,0.12803413255343676,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12803413255343676
170000,6.41114671516712,0.1282229343033424,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1282229343033424
170500,6.4177931618785005,0.12835586323757,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12835586323757
171000,6.423924828454441,0.1284784965690888,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1284784965690888
171500,6.428833535087438,0.12857667070174877,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12857667070174877
172000,6.436027261123329,0.1287205452224666,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1287205452224666
172500,6.44121608234514,0.1288243216469028,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1288243216469028
173000,6.451960350551758,0.12903920701103516,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.12903920701103516
173500,6.45925464864481,0.1291850929728962,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1291850929728962
174000,6.482071947998131,0.1296414389599626,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1296414389599626
174500,6.52697957026912,0.1305395914053824,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1305395914053824
175000,6.582544320960331,0.1316508864192066,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1316508864192066
175500,6.593687890892706,0.13187375781785413,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13187375781785413
176000,6.60169081821601,0.1320338163643202,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1320338163643202
176500,6.603951798272035,0.13207903596544068,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13207903596544068
177000,6.609765557245228,0.13219531114490457,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13219531114490457
177500,6.612930929323662,0.13225861858647325,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13225861858647325
178000,6.618200047588217,0.13236400095176434,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13236400095176434
178500,6.6302056426627995,0.132604112853256,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.132604112853256
179000,6.632466622718824,0.1326493324543765,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1326493324543765
179500,6.6348607566129205,0.1326972151322584,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1326972151322584
180000,6.675763207175028,0.13351526414350057,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13351526414350057
180500,6.73493448909623,0.1346986897819246,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1346986897819246
181000,6.785761504267845,0.1357152300853569,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1357152300853569
181500,6.849704613983134,0.13699409227966267,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13699409227966267
182000,6.903800216347751,0.13807600432695502,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13807600432695502
182500,6.933423514027258,0.13866847028054516,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13866847028054516
183000,6.963779113889182,0.13927558227778364,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13927558227778364
183500,6.984267136613013,0.13968534273226027,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.13968534273226027
184000,7.006058912403257,0.14012117824806514,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14012117824806514
184500,7.027956945908664,0.1405591389181733,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1405591389181733
185000,7.047644626534957,0.14095289253069915,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14095289253069915
185500,7.068995144088655,0.1413799028817731,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1413799028817731
186000,7.096656888351075,0.1419331377670215,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1419331377670215
186500,7.152312724525752,0.14304625449051503,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14304625449051503
187000,7.22309887735817,0.14446197754716342,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14446197754716342
187500,7.236881978904227,0.14473763957808455,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14473763957808455
188000,7.254318255752783,0.14508636511505565,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14508636511505565
188500,7.268793041174174,0.14537586082348347,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14537586082348347
189000,7.288376238274222,0.14576752476548444,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14576752476548444
189500,7.29684444856674,0.1459368889713348,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1459368889713348
190000,7.307207566053695,0.1461441513210739,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1461441513210739
190500,7.316667654519883,0.14633335309039766,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14633335309039766
191000,7.330164861501405,0.1466032972300281,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1466032972300281
191500,7.33674615449537,0.1467349230899074,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1467349230899074
192000,7.359495871504159,0.1471899174300832,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1471899174300832
192500,7.408422791004701,0.14816845582009402,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14816845582009402
193000,7.480264763000367,0.14960529526000735,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14960529526000735
193500,7.4950485753057015,0.14990097150611403,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.14990097150611403
194000,7.503985670355099,0.15007971340710197,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15007971340710197
194500,7.518065220752346,0.15036130441504691,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15036130441504691
195000,7.526540494568762,0.15053080989137524,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15053080989137524
195500,7.532202294198061,0.15064404588396121,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15064404588396121
196000,7.540828777519405,0.1508165755503881,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1508165755503881
196500,7.546398409641931,0.15092796819283863,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15092796819283863
197000,7.55480039424603,0.15109600788492059,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15109600788492059
197500,7.558157265007194,0.15116314530014388,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15116314530014388
198000,7.571818247029891,0.1514363649405978,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1514363649405978
198500,7.6224531311827395,0.1524490626236548,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1524490626236548
199000,7.687093201094572,0.15374186402189144,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15374186402189144
199500,7.695788345995241,0.15391576691990483,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15391576691990483
200000,7.707588333826802,0.15415176667653605,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15415176667653605
200500,7.717664873719071,0.15435329747438142,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15435329747438142
201000,7.725512358663526,0.15451024717327053,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15451024717327053
201500,7.733682233562085,0.1546736446712417,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1546736446712417
202000,7.737902729666666,0.1547580545933333,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1547580545933333
202500,7.7450316992772406,0.15490063398554482,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15490063398554482
203000,7.750466872607735,0.1550093374521547,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1550093374521547
203500,7.757448226570291,0.1551489645314058,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1551489645314058
204000,7.78224318743004,0.1556448637486008,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1556448637486008
204500,7.829317765290673,0.15658635530581347,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15658635530581347
205000,7.90113985034279,0.1580227970068558,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1580227970068558
205500,7.919918858088203,0.15839837716176405,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15839837716176405
206000,7.9289975724426105,0.1585799514488522,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1585799514488522
206500,7.9362823800572055,0.1587256476011441,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1587256476011441
207000,7.9429759025062685,0.15885951805012538,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15885951805012538
207500,7.948637850701813,0.15897275701403626,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15897275701403626
208000,7.954430936341257,0.15908861872682514,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15908861872682514
208500,7.96158034113438,0.1592316068226876,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1592316068226876
209000,7.972706468519567,0.15945412937039133,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15945412937039133
209500,7.982283778236557,0.15964567556473114,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.15964567556473114
210000,8.007724927374193,0.16015449854748387,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16015449854748387
210500,8.05897915860024,0.1611795831720048,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1611795831720048
211000,8.119630541650864,0.16239261083301726,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16239261083301726
211500,8.135155601574379,0.16270311203148757,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16270311203148757
212000,8.151792855943375,0.1630358571188675,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1630358571188675
212500,8.156774034600076,0.1631354806920015,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1631354806920015
213000,8.166574782476841,0.16333149564953683,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16333149564953683
213500,8.180475779670093,0.16360951559340187,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16360951559340187
214000,8.187908890899553,0.16375817781799107,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16375817781799107
214500,8.193331804223742,0.16386663608447485,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16386663608447485
215000,8.197408504799565,0.1639481700959913,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1639481700959913
215500,8.20498494984383,0.1640996989968766,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1640996989968766
216000,8.233274894514324,0.16466549789028648,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16466549789028648
216500,8.279488436692388,0.16558976873384776,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16558976873384776
217000,8.344954391050681,0.16689908782101362,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16689908782101362
217500,8.365758243802356,0.1673151648760471,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1673151648760471
218000,8.371755574077193,0.16743511148154386,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16743511148154386
218500,8.390101583851752,0.16780203167703506,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16780203167703506
219000,8.400904448961471,0.16801808897922943,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16801808897922943
219500,8.406387376547043,0.16812774753094087,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16812774753094087
220000,8.413207114952247,0.16826414229904493,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16826414229904493
220500,8.41644074504086,0.16832881490081722,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16832881490081722
221000,8.42310968074636,0.1684621936149272,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1684621936149272
221500,8.428270820636984,0.16856541641273967,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.16856541641273967
222000,8.452423211168945,0.1690484642233789,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1690484642233789
222500,8.494845279220035,0.1698969055844007,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1698969055844007
223000,8.555225059372631,0.17110450118745263,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17110450118745263
223500,8.560926946936803,0.17121853893873606,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17121853893873606
224000,8.566138977003456,0.17132277954006914,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17132277954006914
224500,8.570834614269087,0.17141669228538173,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17141669228538173
225000,8.576646746296111,0.17153293492592223,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17153293492592223
225500,8.58298235466371,0.1716596470932742,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1716596470932742
226000,8.588267395544667,0.17176534791089335,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17176534791089335
226500,8.593585987091023,0.17187171974182047,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17187171974182047
227000,8.596299163158251,0.17192598326316502,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17192598326316502
227500,8.601962190127711,0.17203924380255423,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17203924380255423
228000,8.631856019658596,0.17263712039317192,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17263712039317192
228500,8.684789766930503,0.17369579533861007,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17369579533861007
229000,8.755661142404122,0.17511322284808245,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17511322284808245
229500,8.786269557289103,0.17572539114578206,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17572539114578206
230000,8.799145582678545,0.17598291165357088,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17598291165357088
230500,8.811636811830558,0.17623273623661118,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17623273623661118
231000,8.823190102962133,0.17646380205924267,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17646380205924267
231500,8.839551273455264,0.17679102546910527,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17679102546910527
232000,8.852188358742652,0.17704376717485304,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17704376717485304
232500,8.865585476286164,0.17731170952572328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17731170952572328
233000,8.878431766716819,0.17756863533433637,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17756863533433637
233500,8.895627766653968,0.17791255533307937,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17791255533307937
234000,8.91762957498937,0.17835259149978738,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17835259149978738
234500,8.973170464373338,0.17946340928746676,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.17946340928746676
235000,9.054091584152525,0.1810818316830505,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1810818316830505
235500,9.06830023217766,0.18136600464355318,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18136600464355318
236000,9.084046098723086,0.1816809219744617,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1816809219744617
236500,9.099275313074505,0.1819855062614901,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1819855062614901
237000,9.110523074645348,0.18221046149290696,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18221046149290696
237500,9.124026794997183,0.18248053589994367,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18248053589994367
238000,9.131704851350339,0.18263409702700678,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18263409702700678
238500,9.142737965610376,0.18285475931220752,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18285475931220752
239000,9.150632548176084,0.18301265096352168,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18301265096352168
239500,9.158237737256188,0.18316475474512375,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18316475474512375
240000,9.184708373135944,0.18369416746271888,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18369416746271888
240500,9.234668843399161,0.18469337686798323,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18469337686798323
241000,9.304680983984635,0.1860936196796927,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1860936196796927
241500,9.324581444822558,0.18649162889645116,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18649162889645116
242000,9.340848283661622,0.18681696567323244,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18681696567323244
242500,9.355845582803035,0.1871169116560607,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1871169116560607
243000,9.360432188956892,0.18720864377913785,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18720864377913785
243500,9.36520544821085,0.18730410896421698,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18730410896421698
244000,9.374454334445096,0.1874890866889019,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1874890866889019
244500,9.379109834621245,0.1875821966924249,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1875821966924249
245000,9.383290828147901,0.18766581656295803,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18766581656295803
245500,9.38960030450158,0.18779200609003158,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18779200609003158
246000,9.402929354764602,0.18805858709529205,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.18805858709529205
246500,9.44965791015967,0.1889931582031934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1889931582031934
247000,9.517110334942782,0.19034220669885563,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19034220669885563
247500,9.535627699056446,0.19071255398112893,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19071255398112893
248000,9.543677701444762,0.19087355402889525,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19087355402889525
248500,9.550697916002035,0.1910139583200407,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1910139583200407
249000,9.562413563181744,0.1912482712636349,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1912482712636349
249500,9.570003618684083,0.19140007237368167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19140007237368167
250000,9.575490277097348,0.19150980554194696,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19150980554194696
250500,9.58127549662771,0.1916255099325542,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1916255099325542
251000,9.590839642131645,0.1918167928426329,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1918167928426329
251500,9.595701754628314,0.19191403509256627,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19191403509256627
252000,9.62140120697884,0.1924280241395768,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1924280241395768
252500,9.674689516418487,0.19349379032836975,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19349379032836975
253000,9.750998752223799,0.195019975044476,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.195019975044476
253500,9.768505348427142,0.19537010696854284,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19537010696854284
254000,9.777460324637975,0.1955492064927595,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1955492064927595
254500,9.784618916700833,0.19569237833401665,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19569237833401665
255000,9.792781887696304,0.1958556377539261,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1958556377539261
255500,9.797782695337816,0.19595565390675632,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19595565390675632
256000,9.805583640989907,0.19611167281979813,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19611167281979813
256500,9.81139620573838,0.19622792411476758,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19622792411476758
257000,9.8202343713447,0.196404687426894,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.196404687426894
257500,9.825641267265102,0.19651282534530204,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19651282534530204
258000,9.855627483984085,0.1971125496796817,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1971125496796817
258500,9.90858107386339,0.1981716214772678,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1981716214772678
259000,9.962780203076727,0.19925560406153456,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19925560406153456
259500,9.971930613065146,0.1994386122613029,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1994386122613029
260000,9.977607078375755,0.1995521415675151,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1995521415675151
260500,9.986696749787956,0.19973393499575912,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.19973393499575912
261000,9.993606205986135,0.1998721241197227,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1998721241197227
261500,9.99870216776438,0.1999740433552876,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.1999740433552876
262000,10.009769729111458,0.20019539458222915,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20019539458222915
262500,10.016531018250776,0.2003306203650155,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2003306203650155
263000,10.025359066494405,0.2005071813298881,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2005071813298881
263500,10.031172825467596,0.20062345650935193,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20062345650935193
264000,10.064784298921014,0.20129568597842026,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20129568597842026
264500,10.11274184349236,0.20225483686984722,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20225483686984722
265000,10.168812692303625,0.2033762538460725,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2033762538460725
265500,10.176741773858865,0.2035348354771773,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2035348354771773
266000,10.187512310707064,0.20375024621414128,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20375024621414128
266500,10.194241338833685,0.2038848267766737,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2038848267766737
267000,10.201543298005586,0.20403086596011172,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20403086596011172
267500,10.206646371917621,0.20413292743835243,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20413292743835243
268000,10.215578972896557,0.20431157945793113,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20431157945793113
268500,10.22225642844915,0.204445128568983,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.204445128568983
269000,10.232867450535089,0.2046573490107018,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2046573490107018
269500,10.237014871581623,0.20474029743163247,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20474029743163247
270000,10.269644968723513,0.20539289937447028,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20539289937447028
270500,10.325985203987146,0.20651970407974293,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20651970407974293
271000,10.379528658785311,0.20759057317570623,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20759057317570623
271500,10.38749623678062,0.2077499247356124,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2077499247356124
272000,10.396368335086315,0.2079273667017263,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2079273667017263
272500,10.39991169325325,0.207998233865065,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.207998233865065
273000,10.405799662149143,0.20811599324298286,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20811599324298286
273500,10.40941723023878,0.20818834460477562,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20818834460477562
274000,10.411828942298541,0.20823657884597083,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20823657884597083
274500,10.415300488759565,0.2083060097751913,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2083060097751913
275000,10.42121550645469,0.2084243101290938,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2084243101290938
275500,10.432072234528645,0.2086414446905729,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2086414446905729
276000,10.473421197922526,0.20946842395845053,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.20946842395845053
276500,10.525400545756058,0.21050801091512117,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21050801091512117
277000,10.596457887028139,0.21192915774056278,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21192915774056278
277500,10.662305714871863,0.21324611429743726,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21324611429743726
278000,10.684882137035832,0.21369764274071662,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21369764274071662
278500,10.709426584163023,0.21418853168326046,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21418853168326046
279000,10.730680745884964,0.21461361491769929,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21461361491769929
279500,10.747772195258797,0.21495544390517593,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21495544390517593
280000,10.765599525799653,0.21531199051599306,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21531199051599306
280500,10.784452793305794,0.2156890558661159,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2156890558661159
281000,10.802607752825242,0.21605215505650485,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21605215505650485
281500,10.820582524383711,0.21641165048767422,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21641165048767422
282000,10.850536708825095,0.21701073417650188,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.21701073417650188
282500,10.90916232771232,0.2181832465542464,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2181832465542464
283000,10.98351400801698,0.2196702801603396,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2196702801603396
283500,11.005171528724764,0.22010343057449527,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22010343057449527
284000,11.024718423923474,0.22049436847846948,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22049436847846948
284500,11.031802291115229,0.22063604582230456,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22063604582230456
285000,11.052178339276404,0.22104356678552808,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22104356678552808
285500,11.062039321405543,0.22124078642811085,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22124078642811085
286000,11.077343165243477,0.22154686330486953,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22154686330486953
286500,11.088020987321846,0.22176041974643693,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22176041974643693
287000,11.098224155878272,0.22196448311756545,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22196448311756545
287500,11.11226855061182,0.2222453710122364,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2222453710122364
288000,11.14001976918988,0.22280039538379762,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22280039538379762
288500,11.197373766955856,0.22394747533911713,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22394747533911713
289000,11.271502880977181,0.22543005761954363,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22543005761954363
289500,11.28580688927295,0.225716137785459,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.225716137785459
290000,11.296559528590171,0.22593119057180341,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22593119057180341
290500,11.309209892452108,0.22618419784904215,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22618419784904215
291000,11.3188262163315,0.22637652432663,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22637652432663
291500,11.32872385857171,0.2265744771714342,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2265744771714342
292000,11.33498656673332,0.22669973133466642,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22669973133466642
292500,11.34229503494293,0.2268459006988586,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2268459006988586
293000,11.352859089551867,0.22705718179103734,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22705718179103734
293500,11.358994002168432,0.22717988004336864,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22717988004336864
294000,11.362931597727938,0.22725863195455875,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22725863195455875
294500,11.369808132540745,0.22739616265081491,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22739616265081491
295000,11.373976032066876,0.22747952064133753,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22747952064133753
295500,11.377849568165002,0.22755699136330004,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22755699136330004
296000,11.382109389454724,0.22764218778909448,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22764218778909448
296500,11.385655878189107,0.22771311756378215,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22771311756378215
297000,11.388601789935846,0.2277720357987169,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.2277720357987169
297500,11.393432007232912,0.22786864014465824,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22786864014465824
298000,11.395816227961486,0.22791632455922972,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22791632455922972
298500,11.398885380380776,0.22797770760761552,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22797770760761552
299000,11.40446950886714,0.22808939017734278,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22808939017734278
299500,11.408790236551209,0.22817580473102417,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22817580473102417
299999,11.411575781449537,0.22823151562899074,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse,0:2_50:0.5_100:0.2,False,MinCuts,bin_visits:50-1,0.05,False,0.22823151562899074
0,0.00013698633814260996,2.739726762852199e-06,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,2.739726762852199e-06
500,0.06849316907130526,0.0013698633814261051,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0013698633814261051
1000,0.13750430609075048,0.0027500861218150096,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0027500861218150096
1500,0.18007274413735308,0.0036014548827470617,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0036014548827470617
2000,0.1991309218595939,0.0039826184371918785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0039826184371918785
2500,0.20049222026832542,0.004009844405366508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004009844405366508
3000,0.20049222026832542,0.004009844405366508,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004009844405366508
3500,0.20185351867705686,0.0040370703735411375,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0040370703735411375
4000,0.20593741390325138,0.004118748278065028,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004118748278065028
4500,0.21274390594690878,0.004254878118938175,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004254878118938175
5000,0.21410520435564026,0.004282104087112805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004282104087112805
5500,0.21682780117310324,0.004336556023462065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004336556023462065
6000,0.21682780117310324,0.004336556023462065,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004336556023462065
6500,0.22501599617949605,0.004500319923589921,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004500319923589921
7000,0.2298535514243654,0.0045970710284873074,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0045970710284873074
7500,0.23423891065802982,0.0046847782131605965,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0046847782131605965
8000,0.2343896426617648,0.0046877928532352954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0046877928532352954
8500,0.23472996726394765,0.004694599345278953,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004694599345278953
9000,0.23952866191410407,0.004790573238282082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004790573238282082
9500,0.23952866191410407,0.004790573238282082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004790573238282082
10000,0.23952866191410407,0.004790573238282082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004790573238282082
10500,0.23952866191410407,0.004790573238282082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004790573238282082
11000,0.23952866191410407,0.004790573238282082,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004790573238282082
11500,0.24149288833777546,0.00482985776675551,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00482985776675551
12000,0.24149288833777546,0.00482985776675551,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00482985776675551
12500,0.2921511234574191,0.005843022469148382,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005843022469148382
13000,0.3461809828815534,0.006923619657631068,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.006923619657631068
13500,0.3891685635327212,0.007783371270654424,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.007783371270654424
14000,0.41847718955323576,0.008369543791064716,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.008369543791064716
14500,0.44181620364867746,0.008836324072973549,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.008836324072973549
15000,0.4487596820304776,0.008975193640609553,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.008975193640609553
15500,0.4555661740741351,0.009111323481482702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009111323481482702
16000,0.4610113677090611,0.009220227354181222,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009220227354181222
16500,0.4623726661177926,0.009247453322355851,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009247453322355851
17000,0.4678178597527186,0.009356357195054373,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009356357195054373
17500,0.4746243517963761,0.009492487035927522,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009492487035927522
18000,0.477687273216022,0.00955374546432044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00955374546432044
18500,0.4900119697089145,0.00980023939417829,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00980023939417829
19000,0.4901627017126495,0.00980325403425299,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00980325403425299
19500,0.49182546412885086,0.009836509282577018,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009836509282577018
20000,0.49182546412885086,0.009836509282577018,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009836509282577018
20500,0.49500025695751876,0.009900005139150375,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009900005139150375
21000,0.49817504978618665,0.009963500995723733,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009963500995723733
21500,0.49817504978618665,0.009963500995723733,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009963500995723733
22000,0.5015005746185895,0.010030011492371791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010030011492371791
22500,0.5015005746185895,0.010030011492371791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010030011492371791
23000,0.5015005746185895,0.010030011492371791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010030011492371791
23500,0.5030486160408217,0.010060972320816436,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010060972320816436
24000,0.522293475998148,0.01044586951996296,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01044586951996296
24500,0.5859383354043111,0.011718766708086222,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.011718766708086222
25000,0.6142043529790715,0.01228408705958143,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01228408705958143
25500,0.618589712212736,0.012371794244254719,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012371794244254719
26000,0.6232338364794324,0.012464676729588649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012464676729588649
26500,0.6232338364794324,0.012464676729588649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012464676729588649
27000,0.6232338364794324,0.012464676729588649,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012464676729588649
27500,0.6245951348881639,0.012491902697763277,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012491902697763277
28000,0.6301910605268249,0.012603821210536499,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012603821210536499
28500,0.6335165853592278,0.012670331707184557,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012670331707184557
29000,0.6350286157716942,0.012700572315433884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012700572315433884
29500,0.6350286157716942,0.012700572315433884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012700572315433884
30000,0.6423124187556772,0.012846248375113545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012846248375113545
30500,0.6423124187556772,0.012846248375113545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012846248375113545
31000,0.6423124187556772,0.012846248375113545,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012846248375113545
31500,0.6455592336038765,0.01291118467207753,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01291118467207753
32000,0.6474087390335789,0.012948174780671578,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012948174780671578
32500,0.6474087390335789,0.012948174780671578,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012948174780671578
33000,0.6474087390335789,0.012948174780671578,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012948174780671578
33500,0.6474087390335789,0.012948174780671578,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012948174780671578
34000,0.6474087390335789,0.012948174780671578,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012948174780671578
34500,0.6492582444632811,0.012985164889265622,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012985164889265622
35000,0.6506195428720125,0.01301239085744025,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01301239085744025
35500,0.6506195428720125,0.01301239085744025,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01301239085744025
36000,0.6747503490903378,0.013495006981806756,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013495006981806756
36500,0.7381043076013422,0.014762086152026843,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.014762086152026843
37000,0.7975646671619439,0.015951293343238877,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.015951293343238877
37500,0.8379724497202158,0.016759448994404316,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.016759448994404316
38000,0.8683098436004565,0.01736619687200913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01736619687200913
38500,0.8964559061307823,0.017929118122615648,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.017929118122615648
39000,0.9217771295077213,0.018435542590154425,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.018435542590154425
39500,0.9499024801950136,0.01899804960390027,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01899804960390027
40000,0.9613404945998497,0.019226809891996995,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.019226809891996995
40500,0.9734059719597825,0.01946811943919565,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01946811943919565
41000,0.9888187048014421,0.01977637409602884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01977637409602884
41500,0.994263898436368,0.01988527796872736,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01988527796872736
42000,1.0126755771738394,0.020253511543476786,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020253511543476786
42500,1.0156996379987722,0.020313992759975443,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020313992759975443
43000,1.0175569039604422,0.020351138079208842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020351138079208842
43500,1.0175569039604422,0.020351138079208842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020351138079208842
44000,1.0175569039604422,0.020351138079208842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020351138079208842
44500,1.0175569039604422,0.020351138079208842,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020351138079208842
45000,1.0220929951978415,0.02044185990395683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02044185990395683
45500,1.0220929951978415,0.02044185990395683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02044185990395683
46000,1.0220929951978415,0.02044185990395683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02044185990395683
46500,1.0220929951978415,0.02044185990395683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02044185990395683
47000,1.0220929951978415,0.02044185990395683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02044185990395683
47500,1.0220929951978415,0.02044185990395683,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02044185990395683
48000,1.0516610701122244,0.02103322140224449,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02103322140224449
48500,1.1233499417382746,0.02246699883476549,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02246699883476549
49000,1.1349152790425976,0.022698305580851952,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.022698305580851952
49500,1.1405112046812587,0.022810224093625174,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.022810224093625174
50000,1.1432338014987216,0.02286467602997443,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02286467602997443
50500,1.1461483539120139,0.022922967078240278,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.022922967078240278
51000,1.1520457435581448,0.023040914871162898,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023040914871162898
51500,1.1550698043830778,0.023101396087661555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023101396087661555
52000,1.1550698043830778,0.023101396087661555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023101396087661555
52500,1.1550698043830778,0.023101396087661555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023101396087661555
53000,1.1564311027918095,0.02312862205583619,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02312862205583619
53500,1.160665730021739,0.023213314600434777,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023213314600434777
54000,1.1765172266296928,0.023530344532593856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023530344532593856
54500,1.1800103650335614,0.02360020730067123,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02360020730067123
55000,1.1815584064557936,0.023631168129115872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023631168129115872
55500,1.1815584064557936,0.023631168129115872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023631168129115872
56000,1.1815584064557936,0.023631168129115872,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023631168129115872
56500,1.185202276863397,0.02370404553726794,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02370404553726794
57000,1.1884726612439995,0.02376945322487999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02376945322487999
57500,1.1884726612439995,0.02376945322487999,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02376945322487999
58000,1.189984691656466,0.02379969383312932,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02379969383312932
58500,1.189984691656466,0.02379969383312932,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02379969383312932
59000,1.189984691656466,0.02379969383312932,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02379969383312932
59500,1.1918341970861681,0.023836683941723363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023836683941723363
60000,1.229371155910341,0.02458742311820682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02458742311820682
60500,1.3071600093402094,0.02614320018680419,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02614320018680419
61000,1.3380298762932887,0.026760597525865775,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.026760597525865775
61500,1.3580192359067427,0.027160384718134853,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.027160384718134853
62000,1.372611723444265,0.027452234468885298,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.027452234468885298
62500,1.3896621858068925,0.02779324371613785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02779324371613785
63000,1.4031634930143906,0.02806326986028781,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02806326986028781
63500,1.4139803290858461,0.028279606581716923,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.028279606581716923
64000,1.4318620906226864,0.02863724181245373,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02863724181245373
64500,1.438972409671195,0.0287794481934239,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0287794481934239
65000,1.4459296337185874,0.02891859267437175,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02891859267437175
65500,1.4486522305360503,0.028973044610721005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.028973044610721005
66000,1.466460981258582,0.02932921962517164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02932921962517164
66500,1.4699100601842179,0.029398201203684356,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029398201203684356
67000,1.4714220905966844,0.029428441811933687,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029428441811933687
67500,1.4773459310952908,0.029546918621905817,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029546918621905817
68000,1.4773459310952908,0.029546918621905817,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029546918621905817
68500,1.4790086935114921,0.02958017387022984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02958017387022984
69000,1.4842080779367968,0.029684161558735937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029684161558735937
69500,1.4843588099405318,0.029687176198810637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029687176198810637
70000,1.4843588099405318,0.029687176198810637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029687176198810637
70500,1.4858708403529983,0.029717416807059967,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029717416807059967
71000,1.4872321387617298,0.029744642775234597,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029744642775234597
71500,1.4873828707654648,0.029747657415309298,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029747657415309298
72000,1.4978037411481704,0.02995607482296341,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02995607482296341
72500,1.5739180526253878,0.03147836105250776,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03147836105250776
73000,1.5984453401033905,0.031968906802067806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.031968906802067806
73500,1.6054025641507828,0.03210805128301566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03210805128301566
74000,1.6108477577857088,0.032216955155714176,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032216955155714176
74500,1.6122090561944402,0.032244181123888806,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032244181123888806
75000,1.6141026348011835,0.03228205269602367,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03228205269602367
75500,1.6152743406114674,0.03230548681222935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03230548681222935
76000,1.6166356390201988,0.03233271278040398,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03233271278040398
76500,1.620531818057761,0.03241063636115522,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03241063636115522
77000,1.6241293826728,0.032482587653456,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032482587653456
77500,1.6332674789396848,0.0326653495787937,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0326653495787937
78000,1.6517568788665822,0.03303513757733165,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03303513757733165
78500,1.6517568788665822,0.03303513757733165,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03303513757733165
79000,1.6517568788665822,0.03303513757733165,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03303513757733165
79500,1.6517568788665822,0.03303513757733165,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03303513757733165
80000,1.6537071884305465,0.03307414376861093,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03307414376861093
80500,1.6588270782408512,0.03317654156481702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03317654156481702
81000,1.6588270782408512,0.03317654156481702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03317654156481702
81500,1.6588270782408512,0.03317654156481702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03317654156481702
82000,1.6588270782408512,0.03317654156481702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03317654156481702
82500,1.6601883766495826,0.03320376753299165,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03320376753299165
83000,1.661851139065784,0.03323702278131568,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03323702278131568
83500,1.6639498176361027,0.03327899635272205,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03327899635272205
84000,1.6764179763240405,0.03352835952648081,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03352835952648081
84500,1.7498459931527652,0.0349969198630553,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0349969198630553
85000,1.823610282950991,0.03647220565901982,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03647220565901982
85500,1.882602126817042,0.03765204253634084,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03765204253634084
86000,1.9190217677535863,0.038380435355071726,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.038380435355071726
86500,1.9555395166862397,0.0391107903337248,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0391107903337248
87000,1.975845877346758,0.03951691754693516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03951691754693516
87500,1.9948309177012074,0.039896618354024145,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.039896618354024145
88000,2.012491143839573,0.040249822876791456,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.040249822876791456
88500,2.035804418934913,0.040716088378698265,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.040716088378698265
89000,2.0470143024413745,0.04094028604882749,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04094028604882749
89500,2.0549750521323396,0.04109950104264679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04109950104264679
90000,2.063730228520976,0.04127460457041952,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04127460457041952
90500,2.086223040622822,0.04172446081245644,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04172446081245644
91000,2.0962214950044493,0.04192442990008899,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04192442990008899
91500,2.1053914177629225,0.04210782835525845,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04210782835525845
92000,2.114378519660138,0.04228757039320276,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04228757039320276
92500,2.1176946237423095,0.042353892474846194,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.042353892474846194
93000,2.1228905460200065,0.04245781092040013,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04245781092040013
93500,2.1260606284735584,0.04252121256947117,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04252121256947117
94000,2.1286277829121696,0.04257255565824339,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04257255565824339
94500,2.1322547717520433,0.042645095435040865,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.042645095435040865
95000,2.1428389846393077,0.04285677969278615,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04285677969278615
95500,2.1459004597762363,0.04291800919552473,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04291800919552473
96000,2.14911126361467,0.0429822252722934,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0429822252722934
96500,2.230067367528992,0.04460134735057984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04460134735057984
97000,2.272199208822845,0.0454439841764569,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0454439841764569
97500,2.2839198021501392,0.045678396043002785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.045678396043002785
98000,2.2869798739848384,0.04573959747969677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04573959747969677
98500,2.2873225615844026,0.04574645123168805,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04574645123168805
99000,2.2888345919968685,0.04577669183993737,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04577669183993737
99500,2.29091730279054,0.0458183460558108,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0458183460558108
100000,2.2922786011992717,0.04584557202398543,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04584557202398543
100500,2.2992358252466643,0.045984716504933285,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.045984716504933285
101000,2.3022598860715973,0.046045197721431945,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.046045197721431945
101500,2.305776677936737,0.04611553355873474,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04611553355873474
102000,2.3269886746810973,0.04653977349362195,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04653977349362195
102500,2.3287522412315607,0.046575044824631213,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.046575044824631213
103000,2.339353875096492,0.04678707750192984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04678707750192984
103500,2.345272172523135,0.0469054434504627,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0469054434504627
104000,2.3458751005380747,0.046917502010761496,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.046917502010761496
104500,2.3462154251402576,0.04692430850280515,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04692430850280515
105000,2.3472363989468064,0.046944727978936125,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.046944727978936125
105500,2.353360988083679,0.047067219761673586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.047067219761673586
106000,2.353360988083679,0.047067219761673586,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.047067219761673586
106500,2.3556199905501485,0.04711239981100297,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04711239981100297
107000,2.359796815576386,0.04719593631152772,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04719593631152772
107500,2.359796815576386,0.04719593631152772,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04719593631152772
108000,2.36457321580611,0.047291464316122196,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.047291464316122196
108500,2.4362988934410543,0.04872597786882109,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04872597786882109
109000,2.483951555409527,0.04967903110819054,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04967903110819054
109500,2.4988277489019177,0.04997655497803835,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04997655497803835
110000,2.5108942737034923,0.05021788547406984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05021788547406984
110500,2.5213170077414695,0.05042634015482939,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05042634015482939
111000,2.528857377667773,0.05057714755335546,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05057714755335546
111500,2.5360141674155154,0.05072028334831031,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05072028334831031
112000,2.5447552126788007,0.05089510425357601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05089510425357601
112500,2.552309328270696,0.051046186565413924,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.051046186565413924
113000,2.560242201170718,0.05120484402341436,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05120484402341436
113500,2.569205938945303,0.05138411877890606,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05138411877890606
114000,2.5774126939333826,0.051548253878667655,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.051548253878667655
114500,2.6082802271880032,0.05216560454376006,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05216560454376006
115000,2.6144581449521955,0.05228916289904391,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05228916289904391
115500,2.615319838000168,0.05230639676000336,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05230639676000336
116000,2.618379909834866,0.05236759819669732,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05236759819669732
116500,2.6217054346672692,0.05243410869334539,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05243410869334539
117000,2.6255409727342034,0.05251081945468407,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05251081945468407
117500,2.6272397461601704,0.05254479492320341,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05254479492320341
118000,2.630601282002339,0.05261202564004677,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05261202564004677
118500,2.6331599171158295,0.05266319834231659,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05266319834231659
119000,2.6333544206612984,0.05266708841322597,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05266708841322597
119500,2.6354422011782024,0.052708844023564044,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.052708844023564044
120000,2.6539527553641133,0.053079055107282266,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.053079055107282266
120500,2.7402540210856476,0.054805080421712955,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.054805080421712955
121000,2.7664412606202444,0.05532882521240489,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05532882521240489
121500,2.768965716084418,0.05537931432168836,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05537931432168836
122000,2.770905429230276,0.055418108584605524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.055418108584605524
122500,2.7746522795663346,0.055493045591326694,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.055493045591326694
123000,2.7788869067962643,0.055577738135925286,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.055577738135925286
123500,2.7819521912132905,0.05563904382426581,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05563904382426581
124000,2.783614953629492,0.05567229907258984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05567229907258984
124500,2.7851629950517247,0.055703259901034495,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.055703259901034495
125000,2.7853137270554598,0.05570627454110919,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05570627454110919
125500,2.787209668659584,0.055744193373191676,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.055744193373191676
126000,2.814149193604306,0.05628298387208612,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05628298387208612
126500,2.815847967030273,0.05631695934060546,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05631695934060546
127000,2.815847967030273,0.05631695934060546,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05631695934060546
127500,2.8206663928331075,0.05641332785666215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05641332785666215
128000,2.8206663928331075,0.05641332785666215,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05641332785666215
128500,2.8233889896505704,0.05646777979301141,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05646777979301141
129000,2.8233889896505704,0.05646777979301141,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05646777979301141
129500,2.8233889896505704,0.05646777979301141,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05646777979301141
130000,2.8233889896505704,0.05646777979301141,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05646777979301141
130500,2.8233889896505704,0.05646777979301141,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05646777979301141
131000,2.829284649103065,0.0565856929820613,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0565856929820613
131500,2.835149714008409,0.05670299428016819,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05670299428016819
132000,2.860868875626031,0.05721737751252062,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05721737751252062
132500,2.9339141443551355,0.05867828288710271,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05867828288710271
133000,2.987651457408304,0.05975302914816608,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05975302914816608
133500,3.0184901538788718,0.06036980307757744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06036980307757744
134000,3.0422582169976278,0.06084516433995255,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06084516433995255
134500,3.066730143204144,0.06133460286408288,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06133460286408288
135000,3.097014962626793,0.061940299252535864,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.061940299252535864
135500,3.1185627843452783,0.06237125568690557,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06237125568690557
136000,3.1347966409502215,0.06269593281900443,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06269593281900443
136500,3.144111644701748,0.06288223289403497,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06288223289403497
137000,3.1538972552110756,0.06307794510422152,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06307794510422152
137500,3.169534310063413,0.06339068620126825,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06339068620126825
138000,3.2054639341974656,0.0641092786839493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0641092786839493
138500,3.2075631937398903,0.0641512638747978,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0641512638747978
139000,3.2157555538817704,0.0643151110776354,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0643151110776354
139500,3.220140913115434,0.06440281826230869,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06440281826230869
140000,3.222027832857132,0.06444055665714264,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06444055665714264
140500,3.225392218284248,0.06450784436568496,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06450784436568496
141000,3.2264131920907966,0.06452826384181592,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06452826384181592
141500,3.227925222503263,0.06455850445006525,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06455850445006525
142000,3.2281119655167636,0.06456223931033528,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06456223931033528
142500,3.2326840677639286,0.06465368135527857,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06465368135527857
143000,3.234382841189896,0.06468765682379791,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06468765682379791
143500,3.234533573193631,0.06469067146387263,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06469067146387263
144000,3.252852200808042,0.06505704401616084,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06505704401616084
144500,3.333846202733457,0.06667692405466914,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06667692405466914
145000,3.358277698441082,0.06716555396882164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06716555396882164
145500,3.3679191579948546,0.06735838315989709,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06735838315989709
146000,3.370792486816052,0.06741584973632105,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06741584973632105
146500,3.373893093679753,0.06747786187359506,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06747786187359506
147000,3.373893093679753,0.06747786187359506,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06747786187359506
147500,3.377526695480603,0.06755053390961206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06755053390961206
148000,3.3785476692871512,0.06757095338574302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06757095338574302
148500,3.3847724525469562,0.06769544905093912,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06769544905093912
149000,3.3904407084553676,0.06780881416910735,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06780881416910735
149500,3.3910824970650215,0.06782164994130042,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06782164994130042
150000,3.4222663025422344,0.06844532605084469,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06844532605084469
150500,3.4304255442397826,0.06860851088479565,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06860851088479565
151000,3.4333348840707463,0.06866669768141492,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06866669768141492
151500,3.436714628289613,0.06873429256579226,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06873429256579226
152000,3.438472982257749,0.06876945964515498,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06876945964515498
152500,3.4477538210122107,0.06895507642024422,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06895507642024422
153000,3.4479405640257115,0.06895881128051423,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06895881128051423
153500,3.4508138928469094,0.06901627785693819,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06901627785693819
154000,3.4508138928469094,0.06901627785693819,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06901627785693819
154500,3.4508138928469094,0.06901627785693819,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06901627785693819
155000,3.455641055237643,0.06911282110475286,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06911282110475286
155500,3.459435369712481,0.06918870739424962,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06918870739424962
156000,3.4732590129341325,0.06946518025868265,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06946518025868265
156500,3.5513442097234393,0.07102688419446879,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07102688419446879
157000,3.5918099001251362,0.07183619800250272,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07183619800250272
157500,3.60292745692184,0.0720585491384368,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0720585491384368
158000,3.6135179623207145,0.07227035924641428,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07227035924641428
158500,3.6185873974675533,0.07237174794935107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07237174794935107
159000,3.6295701388399793,0.07259140277679958,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07259140277679958
159500,3.635461492015674,0.07270922984031347,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07270922984031347
160000,3.6415723055230647,0.07283144611046129,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07283144611046129
160500,3.6463677679936177,0.07292735535987235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07292735535987235
161000,3.653722782513707,0.07307445565027414,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07307445565027414
161500,3.6616575162038987,0.07323315032407797,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07323315032407797
162000,3.698422584466496,0.07396845168932992,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07396845168932992
162500,3.7123326367793696,0.07424665273558739,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07424665273558739
163000,3.7175900538062474,0.07435180107612495,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07435180107612495
163500,3.7230451546984744,0.0744609030939695,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0744609030939695
164000,3.7249192727981537,0.07449838545596307,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07449838545596307
164500,3.729642107049054,0.07459284214098108,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07459284214098108
165000,3.729642107049054,0.07459284214098108,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07459284214098108
165500,3.7340918851741116,0.07468183770348223,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07468183770348223
166000,3.7356399265963436,0.07471279853192687,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07471279853192687
166500,3.737187968018576,0.07474375936037152,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07474375936037152
167000,3.737187968018576,0.07474375936037152,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07474375936037152
167500,3.7387437699727752,0.0747748753994555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0747748753994555
168000,3.7657019752562566,0.07531403950512514,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07531403950512514
168500,3.852069358810574,0.07704138717621148,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07704138717621148
169000,3.866417679813357,0.07732835359626714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07732835359626714
169500,3.8776131851393925,0.07755226370278785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07755226370278785
170000,3.883347987284155,0.0776669597456831,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0776669597456831
170500,3.8875826145140846,0.07775165229028169,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07775165229028169
171000,3.8904919543450487,0.07780983908690098,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07780983908690098
171500,3.8933652831662466,0.07786730566332493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07786730566332493
172000,3.893856339772165,0.0778771267954433,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0778771267954433
172500,3.8957677887414173,0.07791535577482835,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07791535577482835
173000,3.900038426981112,0.07800076853962225,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07800076853962225
173500,3.902077525009262,0.07804155050018524,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07804155050018524
174000,3.935091374418383,0.07870182748836765,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07870182748836765
174500,3.935618442034066,0.07871236884068132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07871236884068132
175000,3.9394746906014446,0.07878949381202889,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07878949381202889
175500,3.9394746906014446,0.07878949381202889,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07878949381202889
176000,3.9420167050515755,0.07884033410103151,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07884033410103151
176500,3.943980146247207,0.07887960292494414,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07887960292494414
177000,3.9465750926658907,0.07893150185331782,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07893150185331782
177500,3.9465750926658907,0.07893150185331782,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07893150185331782
178000,3.9465750926658907,0.07893150185331782,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07893150185331782
178500,3.95255081120129,0.0790510162240258,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0790510162240258
179000,3.9577801576228353,0.0791556031524567,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0791556031524567
179500,3.9602055856112974,0.07920411171222595,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07920411171222595
180000,3.992954214036212,0.07985908428072425,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07985908428072425
180500,4.06750442640062,0.0813500885280124,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0813500885280124
181000,4.151444750345698,0.08302889500691396,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08302889500691396
181500,4.218793475907916,0.08437586951815833,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08437586951815833
182000,4.25931452156525,0.085186290431305,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.085186290431305
182500,4.304326938988335,0.0860865387797667,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0860865387797667
183000,4.336938780850557,0.08673877561701113,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08673877561701113
183500,4.375991629738205,0.08751983259476409,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08751983259476409
184000,4.402232381829082,0.08804464763658164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08804464763658164
184500,4.418938217339354,0.08837876434678708,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08837876434678708
185000,4.434672542953903,0.08869345085907807,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08869345085907807
185500,4.453497663913943,0.08906995327827887,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08906995327827887
186000,4.495259374336612,0.08990518748673225,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08990518748673225
186500,4.515844463718301,0.09031688927436601,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09031688927436601
187000,4.53427726109357,0.0906855452218714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0906855452218714
187500,4.555923919095739,0.09111847838191478,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09111847838191478
188000,4.567471685536786,0.09134943371073571,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09134943371073571
188500,4.575107653198603,0.09150215306397205,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09150215306397205
189000,4.588514348321587,0.09177028696643173,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09177028696643173
189500,4.597523012731919,0.09195046025463839,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09195046025463839
190000,4.606950668748152,0.09213901337496305,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09213901337496305
190500,4.618497194619362,0.09236994389238724,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09236994389238724
191000,4.625746088208566,0.09251492176417132,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09251492176417132
191500,4.630310173007722,0.09260620346015443,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09260620346015443
192000,4.660573564638142,0.09321147129276283,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09321147129276283
192500,4.761290151907769,0.09522580303815538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09522580303815538
193000,4.778942493950068,0.09557884987900137,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09557884987900137
193500,4.789256357108626,0.09578512714217252,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09578512714217252
194000,4.799847170996841,0.09599694341993682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09599694341993682
194500,4.806946391937241,0.09613892783874482,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09613892783874482
195000,4.816154336558586,0.09632308673117172,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09632308673117172
195500,4.823134321932794,0.09646268643865588,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09646268643865588
196000,4.831749598021267,0.09663499196042533,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09663499196042533
196500,4.83715122068636,0.0967430244137272,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0967430244137272
197000,4.838809272727442,0.09677618545454884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09677618545454884
197500,4.844249755987247,0.09688499511974494,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09688499511974494
198000,4.881440542821235,0.09762881085642469,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09762881085642469
198500,4.894372348169977,0.09788744696339954,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09788744696339954
199000,4.89825810204288,0.0979651620408576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0979651620408576
199500,4.900838940578728,0.09801677881157456,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09801677881157456
200000,4.906615423473428,0.09813230846946856,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09813230846946856
200500,4.90846492890313,0.0981692985780626,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0981692985780626
201000,4.916177361869663,0.09832354723739327,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09832354723739327
201500,4.916629557880867,0.09833259115761735,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09833259115761735
202000,4.921797900178299,0.09843595800356597,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09843595800356597
202500,4.922099364185769,0.09844198728371538,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09844198728371538
203000,4.925533732617554,0.09851067465235108,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09851067465235108
203500,4.926549007254207,0.09853098014508413,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09853098014508413
204000,4.956639322143699,0.09913278644287399,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09913278644287399
204500,5.04378313028459,0.1008756626056918,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1008756626056918
205000,5.074254328935114,0.10148508657870227,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10148508657870227
205500,5.086749415382801,0.10173498830765602,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10173498830765602
206000,5.099150977287581,0.10198301954575163,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10198301954575163
206500,5.10883846205348,0.10217676924106961,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10217676924106961
207000,5.116009109962131,0.10232018219924262,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10232018219924262
207500,5.125386220187867,0.10250772440375734,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10250772440375734
208000,5.1345067879485935,0.10269013575897187,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10269013575897187
208500,5.13964966179851,0.10279299323597019,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10279299323597019
209000,5.146181311983659,0.10292362623967317,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10292362623967317
209500,5.1495106914136395,0.1029902138282728,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1029902138282728
210000,5.194275103393636,0.10388550206787273,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10388550206787273
210500,5.203325815934343,0.10406651631868685,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10406651631868685
211000,5.210685087374789,0.10421370174749578,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10421370174749578
211500,5.217044249554492,0.10434088499108984,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10434088499108984
212000,5.220713775769648,0.10441427551539295,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10441427551539295
212500,5.227538846493543,0.10455077692987086,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10455077692987086
213000,5.234186096751372,0.10468372193502744,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10468372193502744
213500,5.2409041839065535,0.10481808367813107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10481808367813107
214000,5.244537699111942,0.10489075398223884,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10489075398223884
214500,5.247928154358463,0.10495856308716926,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10495856308716926
215000,5.25431337283351,0.1050862674566702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1050862674566702
215500,5.256615074274417,0.10513230148548834,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10513230148548834
216000,5.296964870806135,0.1059392974161227,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1059392974161227
216500,5.391269731439887,0.10782539462879774,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10782539462879774
217000,5.402023794243943,0.10804047588487886,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10804047588487886
217500,5.407811675478434,0.10815623350956867,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10815623350956867
218000,5.414645841199554,0.10829291682399107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10829291682399107
218500,5.417856645037988,0.10835713290075975,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10835713290075975
219000,5.419643997184146,0.10839287994368291,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10839287994368291
219500,5.424061342042788,0.10848122684085576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10848122684085576
220000,5.424061342042788,0.10848122684085576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10848122684085576
220500,5.424061342042788,0.10848122684085576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10848122684085576
221000,5.42542264045152,0.10850845280903039,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10850845280903039
221500,5.426975894456082,0.10853951788912164,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10853951788912164
222000,5.470628843610393,0.10941257687220786,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10941257687220786
222500,5.473535333856411,0.10947070667712822,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10947070667712822
223000,5.4736860658601465,0.10947372131720293,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10947372131720293
223500,5.475745883835751,0.10951491767671502,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10951491767671502
224000,5.4772939252579835,0.10954587850515968,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10954587850515968
224500,5.4772939252579835,0.10954587850515968,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10954587850515968
225000,5.481373397448318,0.10962746794896637,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10962746794896637
225500,5.481754644007288,0.10963509288014577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10963509288014577
226000,5.483643010031703,0.10967286020063406,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10967286020063406
226500,5.488979326912565,0.1097795865382513,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1097795865382513
227000,5.488979326912565,0.1097795865382513,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1097795865382513
227500,5.488979326912565,0.1097795865382513,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1097795865382513
228000,5.523153940610901,0.11046307881221802,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11046307881221802
228500,5.612937827111461,0.11225875654222922,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11225875654222922
229000,5.6588836606172315,0.11317767321234463,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11317767321234463
229500,5.675747677117258,0.11351495354234516,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11351495354234516
230000,5.6902695956820315,0.11380539191364063,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11380539191364063
230500,5.704235943494675,0.1140847188698935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1140847188698935
231000,5.721016870591696,0.11442033741183393,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11442033741183393
231500,5.735436357916209,0.11470872715832417,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11470872715832417
232000,5.748246494547617,0.11496492989095235,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11496492989095235
232500,5.760454330602695,0.1152090866120539,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1152090866120539
233000,5.773859474749553,0.11547718949499107,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11547718949499107
233500,5.789260664088007,0.11578521328176014,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11578521328176014
234000,5.833743417230123,0.11667486834460244,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11667486834460244
234500,5.849911019565816,0.11699822039131633,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11699822039131633
235000,5.858594679866003,0.11717189359732005,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11717189359732005
235500,5.868463957253268,0.11736927914506536,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11736927914506536
236000,5.880830229755048,0.11761660459510097,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11761660459510097
236500,5.889444891503673,0.11778889783007346,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11778889783007346
237000,5.897389178682669,0.11794778357365338,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11794778357365338
237500,5.903074179050774,0.11806148358101548,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11806148358101548
238000,5.9109589876530215,0.11821917975306043,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11821917975306043
238500,5.9185760165765915,0.11837152033153182,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11837152033153182
239000,5.919401698614797,0.11838803397229594,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11838803397229594
239500,5.922700045536698,0.11845400091073395,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11845400091073395
240000,5.943399197424996,0.11886798394849991,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11886798394849991
240500,6.042174886630527,0.12084349773261055,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12084349773261055
241000,6.063072962676357,0.12126145925352715,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12126145925352715
241500,6.066288290534028,0.12132576581068057,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12132576581068057
242000,6.069921025734678,0.12139842051469357,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12139842051469357
242500,6.071973905727268,0.12143947811454536,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12143947811454536
243000,6.0757834573225,0.12151566914645001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12151566914645001
243500,6.0757834573225,0.12151566914645001,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12151566914645001
244000,6.077144755731232,0.12154289511462464,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12154289511462464
244500,6.083374751573365,0.1216674950314673,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1216674950314673
245000,6.08645233825382,0.1217290467650764,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1217290467650764
245500,6.091631528710412,0.12183263057420823,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12183263057420823
246000,6.128119271958288,0.12256238543916576,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12256238543916576
246500,6.141615735606742,0.12283231471213484,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12283231471213484
247000,6.141766467610478,0.12283532935220956,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12283532935220956
247500,6.146381390904316,0.12292762781808632,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12292762781808632
248000,6.1465321229080505,0.12293064245816102,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12293064245816102
248500,6.1465321229080505,0.12293064245816102,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12293064245816102
249000,6.1465321229080505,0.12293064245816102,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12293064245816102
249500,6.148080164330283,0.12296160328660566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12296160328660566
250000,6.148080164330283,0.12296160328660566,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12296160328660566
250500,6.148420488932466,0.12296840977864931,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12296840977864931
251000,6.149441462739015,0.12298882925478029,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12298882925478029
251500,6.156914801790201,0.12313829603580402,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12313829603580402
252000,6.184470657396357,0.12368941314792714,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12368941314792714
252500,6.282814662098805,0.1256562932419761,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1256562932419761
253000,6.316640107714894,0.12633280215429787,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12633280215429787
253500,6.323710681366824,0.12647421362733646,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12647421362733646
254000,6.328407547776166,0.12656815095552332,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12656815095552332
254500,6.335839465640271,0.12671678931280542,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12671678931280542
255000,6.34516198405775,0.126903239681155,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.126903239681155
255500,6.354149213462313,0.12708298426924627,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12708298426924627
256000,6.360178875957918,0.12720357751915837,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12720357751915837
256500,6.3682390507426705,0.1273647810148534,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1273647810148534
257000,6.374811835072438,0.12749623670144877,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12749623670144877
257500,6.380746633280836,0.12761493266561671,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12761493266561671
258000,6.431929569075694,0.1286385913815139,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1286385913815139
258500,6.437153824677754,0.12874307649355507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12874307649355507
259000,6.4408660498673465,0.12881732099734694,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12881732099734694
259500,6.447229134199293,0.12894458268398584,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12894458268398584
260000,6.456235260871983,0.12912470521743966,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12912470521743966
260500,6.461646259487543,0.12923292518975085,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12923292518975085
261000,6.466719783085867,0.12933439566171734,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12933439566171734
261500,6.470752915499109,0.12941505830998218,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12941505830998218
262000,6.475645395253826,0.12951290790507652,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12951290790507652
262500,6.478727230173554,0.1295745446034711,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1295745446034711
263000,6.485402730909182,0.12970805461818363,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12970805461818363
263500,6.4920670243338945,0.1298413404866779,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1298413404866779
264000,6.544863232121592,0.13089726464243184,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13089726464243184
264500,6.636724294928395,0.1327344858985679,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1327344858985679
265000,6.640765993387363,0.13281531986774725,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13281531986774725
265500,6.646699394043259,0.1329339878808652,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1329339878808652
266000,6.653530498756894,0.1330706099751379,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1330706099751379
266500,6.655566747200096,0.13311133494400193,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13311133494400193
267000,6.662246435742127,0.13324492871484256,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13324492871484256
267500,6.6674075491445235,0.13334815098289046,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13334815098289046
268000,6.674358587434456,0.13348717174868913,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13348717174868913
268500,6.678815968687652,0.13357631937375303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13357631937375303
269000,6.678815968687652,0.13357631937375303,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13357631937375303
269500,6.685286253042886,0.1337057250608577,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1337057250608577
270000,6.73822754880193,0.1347645509760386,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1347645509760386
270500,6.74506688279252,0.1349013376558504,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1349013376558504
271000,6.747395681541527,0.13494791363083056,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13494791363083056
271500,6.750910536000892,0.13501821072001785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13501821072001785
272000,6.750910536000892,0.13501821072001785,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13501821072001785
272500,6.755225544684332,0.13510451089368664,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13510451089368664
273000,6.757264642712482,0.13514529285424964,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13514529285424964
273500,6.758436348522766,0.13516872697045532,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13516872697045532
274000,6.760754918795327,0.13521509837590653,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13521509837590653
274500,6.7610563828027965,0.13522112765605593,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13522112765605593
275000,6.7610563828027965,0.13522112765605593,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13522112765605593
275500,6.763159972320136,0.13526319944640272,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13526319944640272
276000,6.813517094016511,0.13627034188033021,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13627034188033021
276500,6.909043183165984,0.1381808636633197,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1381808636633197
277000,6.9843347786534835,0.13968669557306967,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13968669557306967
277500,7.012567858882853,0.14025135717765705,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14025135717765705
278000,7.040623116912433,0.14081246233824865,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14081246233824865
278500,7.068004998517246,0.14136009997034493,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14136009997034493
279000,7.092437915737866,0.14184875831475732,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14184875831475732
279500,7.119383995703646,0.14238767991407292,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14238767991407292
280000,7.135254486945833,0.14270508973891666,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14270508973891666
280500,7.1535902360374575,0.14307180472074915,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14307180472074915
281000,7.168777086617225,0.14337554173234449,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14337554173234449
281500,7.186715816069506,0.1437343163213901,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1437343163213901
282000,7.251043765532534,0.1450208753106507,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1450208753106507
282500,7.274118389055622,0.14548236778111245,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14548236778111245
283000,7.285715600526469,0.1457143120105294,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1457143120105294
283500,7.294604522975468,0.14589209045950935,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14589209045950935
284000,7.305032142412296,0.14610064284824592,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14610064284824592
284500,7.311399151301002,0.14622798302602003,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14622798302602003
285000,7.323701514205801,0.146474030284116,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.146474030284116
285500,7.331121716844322,0.14662243433688643,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14662243433688643
286000,7.335793503937846,0.14671587007875692,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14671587007875692
286500,7.340084044472402,0.14680168088944803,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14680168088944803
287000,7.3448892654880735,0.14689778530976147,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14689778530976147
287500,7.35463647478474,0.1470927294956948,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1470927294956948
288000,7.388803608061241,0.14777607216122482,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14777607216122482
288500,7.494421809064013,0.14988843618128025,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14988843618128025
289000,7.511371267191511,0.1502274253438302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1502274253438302
289500,7.520021078907411,0.15040042157814823,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15040042157814823
290000,7.523762595043103,0.15047525190086206,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15047525190086206
290500,7.533893745277565,0.1506778749055513,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1506778749055513
291000,7.536236692657777,0.15072473385315555,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15072473385315555
291500,7.541221474068862,0.15082442948137723,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15082442948137723
292000,7.545016196712545,0.1509003239342509,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1509003239342509
292500,7.5494015559462095,0.1509880311189242,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1509880311189242
293000,7.554072951659254,0.1510814590331851,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1510814590331851
293500,7.560617567725355,0.1512123513545071,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1512123513545071
294000,7.564431925010351,0.15128863850020702,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15128863850020702
294500,7.570744849724643,0.15141489699449287,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15141489699449287
295000,7.573700542984101,0.151474010859682,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.151474010859682
295500,7.575363305400303,0.15150726610800605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15150726610800605
296000,7.575363305400303,0.15150726610800605,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15150726610800605
296500,7.579004641557076,0.15158009283114152,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15158009283114152
297000,7.581354777403009,0.15162709554806017,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15162709554806017
297500,7.5815415204165095,0.1516308304083302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1516308304083302
298000,7.5815415204165095,0.1516308304083302,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1516308304083302
298500,7.5818429844239805,0.15163685968847962,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15163685968847962
299000,7.582524428724973,0.15165048857449948,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15165048857449948
299500,7.585094847255984,0.15170189694511968,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15170189694511968
299999,7.589329474485912,0.15178658948971824,Hybrid+TreeCache,0.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.15178658948971824
0,0.00013698633814260996,2.739726762852199e-06,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,2.739726762852199e-06
500,0.046849327644772606,0.0009369865528954521,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0009369865528954521
1000,0.08410961161956296,0.0016821922323912591,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0016821922323912591
1500,0.12122434428351611,0.0024244868856703222,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0024244868856703222
2000,0.16481592399232664,0.0032963184798465326,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0032963184798465326
2500,0.22271821371323544,0.004454364274264709,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004454364274264709
3000,0.24218735044990417,0.004843747008998083,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004843747008998083
3500,0.24490994726736712,0.004898198945347342,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004898198945347342
4000,0.2489938424935616,0.004979876849871232,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.004979876849871232
4500,0.2503551409022931,0.005007102818045862,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005007102818045862
5000,0.25307773771975606,0.005061554754395121,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005061554754395121
5500,0.2571616329459505,0.005143232658919011,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005143232658919011
6000,0.2571616329459505,0.005143232658919011,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005143232658919011
6500,0.2661219440117273,0.0053224388802345455,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0053224388802345455
7000,0.2708087672528617,0.005416175345057233,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005416175345057233
7500,0.27217006566159313,0.005443401313231863,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005443401313231863
8000,0.2751941264865261,0.0055038825297305215,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0055038825297305215
8500,0.27715835291019747,0.005543167058203949,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.005543167058203949
9000,0.278670383322664,0.0055734076664532796,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0055734076664532796
9500,0.278670383322664,0.0055734076664532796,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0055734076664532796
10000,0.2800316817313955,0.00560063363462791,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00560063363462791
10500,0.2827542785488585,0.00565508557097717,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00565508557097717
11000,0.2842663089613249,0.0056853261792264975,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0056853261792264975
11500,0.2842663089613249,0.0056853261792264975,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0056853261792264975
12000,0.2842663089613249,0.0056853261792264975,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0056853261792264975
12500,0.31978458150865685,0.006395691630173137,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.006395691630173137
13000,0.35830175752278964,0.007166035150455793,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.007166035150455793
13500,0.39065512830946786,0.007813102566189356,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.007813102566189356
14000,0.42239533338379226,0.008447906667675845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.008447906667675845
14500,0.44294349265158994,0.008858869853031798,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.008858869853031798
15000,0.46188577824983895,0.009237715564996779,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009237715564996779
15500,0.4744765721064689,0.009489531442129377,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.009489531442129377
16000,0.4882882937538905,0.00976576587507781,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00976576587507781
16500,0.4963362278135265,0.00992672455627053,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.00992672455627053
17000,0.5179885809877829,0.010359771619755659,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010359771619755659
17500,0.5275176698489035,0.010550353396978069,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010550353396978069
18000,0.5302402666663664,0.010604805333327328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010604805333327328
18500,0.5405297985240901,0.010810595970481802,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010810595970481802
19000,0.5479392185826876,0.010958784371653752,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.010958784371653752
19500,0.5523245778163521,0.011046491556327042,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.011046491556327042
20000,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
20500,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
21000,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
21500,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
22000,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
22500,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
23000,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
23500,0.552475309820087,0.01104950619640174,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01104950619640174
24000,0.569642123431425,0.011392842468628499,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.011392842468628499
24500,0.6064325967372276,0.012128651934744552,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012128651934744552
25000,0.6409154353391128,0.012818308706782255,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.012818308706782255
25500,0.6624034773625698,0.013248069547251395,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013248069547251395
26000,0.6640662397787712,0.013281324795575424,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013281324795575424
26500,0.6710234638261636,0.013420469276523272,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013420469276523272
27000,0.6725354942386301,0.013450709884772602,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013450709884772602
27500,0.6725354942386301,0.013450709884772602,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013450709884772602
28000,0.6738967926473616,0.013477935852947232,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013477935852947232
28500,0.6766193894648247,0.013532387789296494,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013532387789296494
29000,0.6779806878735561,0.013559613757471122,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013559613757471122
29500,0.6779806878735561,0.013559613757471122,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013559613757471122
30000,0.6895669959923664,0.013791339919847328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013791339919847328
30500,0.6895669959923664,0.013791339919847328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013791339919847328
31000,0.6895669959923664,0.013791339919847328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013791339919847328
31500,0.6895669959923664,0.013791339919847328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013791339919847328
32000,0.6895669959923664,0.013791339919847328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013791339919847328
32500,0.6930949100681516,0.013861898201363031,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013861898201363031
33000,0.695185010492537,0.01390370020985074,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01390370020985074
33500,0.6969588750068384,0.013939177500136768,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013939177500136768
34000,0.6989019289998921,0.013978038579997843,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013978038579997843
34500,0.6989019289998921,0.013978038579997843,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013978038579997843
35000,0.6989019289998921,0.013978038579997843,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013978038579997843
35500,0.6989019289998921,0.013978038579997843,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.013978038579997843
36000,0.7197669034233007,0.014395338068466015,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.014395338068466015
36500,0.7693694368133942,0.015387388736267884,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.015387388736267884
37000,0.809706746654677,0.01619413493309354,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01619413493309354
37500,0.8500280344409092,0.017000560688818184,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.017000560688818184
38000,0.8863340981265989,0.01772668196253198,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01772668196253198
38500,0.9074113612464999,0.018148227224929998,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.018148227224929998
39000,0.9309827679907023,0.018619655359814045,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.018619655359814045
39500,0.9449666765026067,0.018899333530052135,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.018899333530052135
40000,0.9583352374292987,0.019166704748585974,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.019166704748585974
40500,0.980043153254888,0.01960086306509776,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.01960086306509776
41000,0.9921015438376399,0.0198420308767528,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0198420308767528
41500,1.001670073282437,0.02003340146564874,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02003340146564874
42000,1.0223386722266044,0.020446773444532086,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020446773444532086
42500,1.0297339611598513,0.020594679223197025,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020594679223197025
43000,1.03818908449436,0.020763781689887198,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.020763781689887198
43500,1.046062063135819,0.02092124126271638,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02092124126271638
44000,1.0557993296393233,0.021115986592786466,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021115986592786466
44500,1.062148915296659,0.02124297830593318,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02124297830593318
45000,1.0681970369465246,0.02136394073893049,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02136394073893049
45500,1.0697090673589909,0.021394181347179818,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021394181347179818
46000,1.0697090673589909,0.021394181347179818,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021394181347179818
46500,1.0697090673589909,0.021394181347179818,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021394181347179818
47000,1.0725823961801892,0.021451647923603785,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021451647923603785
47500,1.0739436945889207,0.021478873891778414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021478873891778414
48000,1.0943858456034319,0.021887716912068637,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.021887716912068637
48500,1.1323006415811219,0.022646012831622438,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.022646012831622438
49000,1.16693939287964,0.023338787857592802,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023338787857592802
49500,1.173241130358563,0.02346482260717126,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02346482260717126
50000,1.1774757575884927,0.023549515151769854,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023549515151769854
50500,1.1807746617495969,0.023615493234991937,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023615493234991937
51000,1.18608770903551,0.023721754180710198,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023721754180710198
51500,1.1877504714517115,0.023755009429034232,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023755009429034232
52000,1.1879012034554466,0.023758024069108933,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023758024069108933
52500,1.1922865626891106,0.023845731253782212,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023845731253782212
53000,1.1922865626891106,0.023845731253782212,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023845731253782212
53500,1.1953106235140436,0.023906212470280873,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.023906212470280873
54000,1.2066920673898136,0.02413384134779627,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02413384134779627
54500,1.2066920673898136,0.02413384134779627,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02413384134779627
55000,1.2085968489550327,0.024171936979100653,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.024171936979100653
55500,1.2103891145637562,0.024207782291275123,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.024207782291275123
56000,1.2103891145637562,0.024207782291275123,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.024207782291275123
56500,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
57000,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
57500,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
58000,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
58500,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
59000,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
59500,1.2121629790780575,0.02424325958156115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02424325958156115
60000,1.2412594613049652,0.024825189226099303,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.024825189226099303
60500,1.2879906473333045,0.02575981294666609,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02575981294666609
61000,1.3426482937597175,0.02685296587519435,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02685296587519435
61500,1.3602518149533958,0.027205036299067915,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.027205036299067915
62000,1.371762448276324,0.02743524896552648,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02743524896552648
62500,1.385911621833735,0.027718232436674702,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.027718232436674702
63000,1.3948930839610076,0.027897861679220152,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.027897861679220152
63500,1.4045095517200046,0.02809019103440009,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02809019103440009
64000,1.4120314656055986,0.02824062931211197,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02824062931211197
64500,1.4193186952983896,0.028386373905967793,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.028386373905967793
65000,1.4317363356607316,0.028634726713214632,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.028634726713214632
65500,1.441817224472,0.02883634448944,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02883634448944
66000,1.4577802790682939,0.029155605581365877,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029155605581365877
66500,1.461061900866566,0.02922123801733132,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02922123801733132
67000,1.4629142558812154,0.029258285117624308,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029258285117624308
67500,1.4655583621983304,0.029311167243966606,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029311167243966606
68000,1.467221124614532,0.029344422492290637,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029344422492290637
68500,1.4693440492260708,0.029386880984521416,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029386880984521416
69000,1.4739869694330745,0.02947973938866149,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02947973938866149
69500,1.4739869694330745,0.02947973938866149,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.02947973938866149
70000,1.4765688736445333,0.029531377472890665,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029531377472890665
70500,1.4801283114740988,0.029602566229481975,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029602566229481975
71000,1.4849417558971025,0.029698835117942052,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029698835117942052
71500,1.4864951567537144,0.029729903135074287,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029729903135074287
72000,1.4988531438553088,0.029977062877106175,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.029977062877106175
72500,1.5408926865962127,0.030817853731924253,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.030817853731924253
73000,1.587764752390628,0.03175529504781256,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03175529504781256
73500,1.5923065570510733,0.031846131141021465,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.031846131141021465
74000,1.5936678554598047,0.031873357109196095,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.031873357109196095
74500,1.6018709781164229,0.03203741956232846,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03203741956232846
75000,1.605091414517732,0.03210182829035464,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03210182829035464
75500,1.607814011335195,0.0321562802267039,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0321562802267039
76000,1.6122382311635723,0.032244764623271444,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032244764623271444
76500,1.6149633378304677,0.03229926675660935,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03229926675660935
77000,1.6166952739575324,0.032333905479150646,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032333905479150646
77500,1.6183994068178793,0.032367988136357585,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032367988136357585
78000,1.6358151710577034,0.032716303421154065,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032716303421154065
78500,1.637372845042811,0.032747456900856224,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032747456900856224
79000,1.637372845042811,0.032747456900856224,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.032747456900856224
79500,1.6409573762602587,0.03281914752520518,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03281914752520518
80000,1.6427768843472013,0.03285553768694403,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03285553768694403
80500,1.6427768843472013,0.03285553768694403,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03285553768694403
81000,1.6427768843472013,0.03285553768694403,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03285553768694403
81500,1.6468751942437467,0.03293750388487494,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03293750388487494
82000,1.6468751942437467,0.03293750388487494,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03293750388487494
82500,1.6487343322363244,0.03297468664472649,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03297468664472649
83000,1.649513820874823,0.03299027641749646,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03299027641749646
83500,1.6524327932686622,0.03304865586537324,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03304865586537324
84000,1.6654297129022124,0.03330859425804425,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03330859425804425
84500,1.7182437083599602,0.0343648741671992,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0343648741671992
85000,1.764686235410856,0.035293724708217115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.035293724708217115
85500,1.8093520016734892,0.036187040033469786,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.036187040033469786
86000,1.8530040404364567,0.037060080808729134,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.037060080808729134
86500,1.8804152574393627,0.037608305148787255,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.037608305148787255
87000,1.9111697508869367,0.038223395017738734,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.038223395017738734
87500,1.931263188002334,0.038625263760046685,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.038625263760046685
88000,1.9478631691341055,0.03895726338268211,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03895726338268211
88500,1.9645671373217473,0.03929134274643495,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03929134274643495
89000,1.9789017318216287,0.03957803463643257,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03957803463643257
89500,1.9899209783590563,0.03979841956718113,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03979841956718113
90000,1.9998246941421491,0.03999649388284298,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.03999649388284298
90500,2.0291657641171565,0.04058331528234313,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04058331528234313
91000,2.043270460178085,0.0408654092035617,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0408654092035617
91500,2.059113936646809,0.04118227873293618,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04118227873293618
92000,2.066383317555269,0.04132766635110538,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04132766635110538
92500,2.07139532963236,0.041427906592647196,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.041427906592647196
93000,2.077468822773392,0.04154937645546784,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04154937645546784
93500,2.0794283388219483,0.04158856677643897,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04158856677643897
94000,2.0858141473016927,0.041716282946033856,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.041716282946033856
94500,2.096557092014895,0.0419311418402979,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0419311418402979
95000,2.1048067488623334,0.042096134977246666,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.042096134977246666
95500,2.1135086017209774,0.042270172034419545,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.042270172034419545
96000,2.119099816984522,0.04238199633969044,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04238199633969044
96500,2.171114552362278,0.043422291047245556,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.043422291047245556
97000,2.234493033716327,0.044689860674326544,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.044689860674326544
97500,2.2597988414374632,0.04519597682874926,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04519597682874926
98000,2.2692429123425915,0.04538485824685183,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04538485824685183
98500,2.2832570433523847,0.04566514086704769,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04566514086704769
99000,2.288094598597254,0.04576189197194508,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04576189197194508
99500,2.293082885845859,0.04586165771691718,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04586165771691718
100000,2.3029176964789038,0.04605835392957808,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04605835392957808
100500,2.3150513683395118,0.04630102736679023,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04630102736679023
101000,2.3234303475668296,0.046468606951336595,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.046468606951336595
101500,2.3303828612391055,0.04660765722478211,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04660765722478211
102000,2.3520470539946707,0.047040941079893414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.047040941079893414
102500,2.3593940887719382,0.04718788177543876,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04718788177543876
103000,2.362799844032414,0.04725599688064828,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04725599688064828
103500,2.36842359059148,0.0473684718118296,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0473684718118296
104000,2.37088354552472,0.047417670910494404,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.047417670910494404
104500,2.3757854715059823,0.047515709430119644,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.047515709430119644
105000,2.3772975019184495,0.04754595003836899,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04754595003836899
105500,2.380138055463319,0.04760276110926638,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04760276110926638
106000,2.380138055463319,0.04760276110926638,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04760276110926638
106500,2.380138055463319,0.04760276110926638,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04760276110926638
107000,2.380138055463319,0.04760276110926638,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04760276110926638
107500,2.380138055463319,0.04760276110926638,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04760276110926638
108000,2.3814808978313415,0.04762961795662683,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04762961795662683
108500,2.436516333882421,0.04873032667764842,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04873032667764842
109000,2.488021384167438,0.04976042768334876,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.04976042768334876
109500,2.522401839693042,0.05044803679386084,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05044803679386084
110000,2.536077869909114,0.050721557398182286,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.050721557398182286
110500,2.5441234603166656,0.05088246920633331,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05088246920633331
111000,2.550268386420753,0.05100536772841506,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05100536772841506
111500,2.560469412620597,0.05120938825241194,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05120938825241194
112000,2.5666897211349466,0.05133379442269893,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05133379442269893
112500,2.5704300595793543,0.051408601191587085,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.051408601191587085
113000,2.577244260818168,0.051544885216363356,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.051544885216363356
113500,2.5802996675718637,0.05160599335143727,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05160599335143727
114000,2.583204342321824,0.05166408684643648,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05166408684643648
114500,2.620507427859973,0.052410148557199464,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.052410148557199464
115000,2.62671443110445,0.052534288622089004,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.052534288622089004
115500,2.6358625068877983,0.05271725013775597,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05271725013775597
116000,2.6425393247900226,0.05285078649580045,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05285078649580045
116500,2.652156132377038,0.05304312264754076,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05304312264754076
117000,2.6604303885462044,0.053208607770924086,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.053208607770924086
117500,2.66466685304899,0.0532933370609798,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0532933370609798
118000,2.6713703292643656,0.05342740658528731,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05342740658528731
118500,2.6736816632681486,0.053473633265362974,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.053473633265362974
119000,2.675828463982385,0.0535165692796477,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0535165692796477
119500,2.6812353310035646,0.053624706620071294,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.053624706620071294
120000,2.703725911682081,0.054074518233641615,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.054074518233641615
120500,2.754937663852574,0.055098753277051486,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.055098753277051486
121000,2.8040936587862046,0.05608187317572409,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05608187317572409
121500,2.816955055457657,0.056339101109153134,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.056339101109153134
122000,2.828559472840548,0.05657118945681096,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05657118945681096
122500,2.8364641998930065,0.056729283997860126,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.056729283997860126
123000,2.8397192231497477,0.05679438446299495,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05679438446299495
123500,2.8397192231497477,0.05679438446299495,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05679438446299495
124000,2.8413568353232757,0.05682713670646551,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05682713670646551
124500,2.8417304841741524,0.05683460968348305,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05683460968348305
125000,2.8417304841741524,0.05683460968348305,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05683460968348305
125500,2.843242514586619,0.05686485029173238,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05686485029173238
126000,2.8668756441409737,0.05733751288281948,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05733751288281948
126500,2.8723746331267006,0.05744749266253401,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05744749266253401
127000,2.8751626884696226,0.05750325376939245,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05750325376939245
127500,2.875509796049734,0.057510195920994676,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.057510195920994676
128000,2.8808770331652798,0.05761754066330559,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05761754066330559
128500,2.881027765169015,0.0576205553033803,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0576205553033803
129000,2.8835333783421038,0.057670667566842075,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.057670667566842075
129500,2.884894676750835,0.0576978935350167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0576978935350167
130000,2.88504540875457,0.0577009081750914,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0577009081750914
130500,2.88504540875457,0.0577009081750914,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0577009081750914
131000,2.88504540875457,0.0577009081750914,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0577009081750914
131500,2.88504540875457,0.0577009081750914,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0577009081750914
132000,2.9071905861242193,0.05814381172248439,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05814381172248439
132500,2.953837862392499,0.05907675724784998,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.05907675724784998
133000,3.006833246122601,0.06013666492245202,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06013666492245202
133500,3.043971064483319,0.060879421289666384,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.060879421289666384
134000,3.064771754752597,0.06129543509505195,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06129543509505195
134500,3.080777002520127,0.06161554005040254,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06161554005040254
135000,3.095835902052228,0.061916718041044566,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.061916718041044566
135500,3.1079460855467578,0.06215892171093516,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06215892171093516
136000,3.126426538363732,0.06252853076727465,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06252853076727465
136500,3.142764990165677,0.06285529980331354,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06285529980331354
137000,3.1585170732669603,0.0631703414653392,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0631703414653392
137500,3.171737621058462,0.06343475242116924,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06343475242116924
138000,3.2070551026445275,0.06414110205289054,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06414110205289054
138500,3.2139392285352435,0.06427878457070486,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06427878457070486
139000,3.2316232140016026,0.06463246428003205,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06463246428003205
139500,3.2457968732411353,0.0649159374648227,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0649159374648227
140000,3.2558036793213625,0.06511607358642725,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06511607358642725
140500,3.2613039060906366,0.06522607812181273,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06522607812181273
141000,3.2686487002557554,0.0653729740051151,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0653729740051151
141500,3.2732209809022748,0.0654644196180455,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0654644196180455
142000,3.2843306174515834,0.06568661234903167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06568661234903167
142500,3.286282345881333,0.06572564691762665,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06572564691762665
143000,3.2876436442900645,0.06575287288580128,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06575287288580128
143500,3.290766744362673,0.06581533488725345,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06581533488725345
144000,3.30639733108654,0.0661279466217308,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0661279466217308
144500,3.359894730181129,0.06719789460362258,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06719789460362258
145000,3.4206288896141253,0.0684125777922825,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0684125777922825
145500,3.4327854291218154,0.0686557085824363,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0686557085824363
146000,3.4369824961904065,0.06873964992380813,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06873964992380813
146500,3.438343794599138,0.06876687589198277,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06876687589198277
147000,3.4446753058421664,0.06889350611684333,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06889350611684333
147500,3.4480333856123413,0.06896066771224682,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06896066771224682
148000,3.454059159719405,0.0690811831943881,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0690811831943881
148500,3.456074290919658,0.06912148581839316,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06912148581839316
149000,3.4580876153939033,0.06916175230787806,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06916175230787806
149500,3.4614476590713723,0.06922895318142745,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06922895318142745
150000,3.486448870012386,0.06972897740024772,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06972897740024772
150500,3.4954108529450214,0.06990821705890043,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06990821705890043
151000,3.4986114743935133,0.06997222948787027,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.06997222948787027
151500,3.5068052660711784,0.07013610532142357,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07013610532142357
152000,3.5129091047286893,0.07025818209457378,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07025818209457378
152500,3.515075674678413,0.07030151349356827,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07030151349356827
153000,3.520072906959165,0.0704014581391833,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0704014581391833
153500,3.5202236389629005,0.07040447277925801,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07040447277925801
154000,3.5246087146572216,0.07049217429314443,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07049217429314443
154500,3.5298117747848785,0.07059623549569757,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07059623549569757
155000,3.5342247005925675,0.07068449401185135,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07068449401185135
155500,3.5345519932198615,0.07069103986439723,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07069103986439723
156000,3.545758725327544,0.07091517450655088,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07091517450655088
156500,3.5945356463243887,0.07189071292648777,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07189071292648777
157000,3.6532823868754467,0.07306564773750894,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07306564773750894
157500,3.6710174556295767,0.07342034911259153,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07342034911259153
158000,3.68430063387071,0.0736860126774142,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0736860126774142
158500,3.6889913117094224,0.07377982623418845,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07377982623418845
159000,3.691854749462606,0.07383709498925212,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07383709498925212
159500,3.700400703129666,0.07400801406259333,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07400801406259333
160000,3.7061540324977273,0.07412308064995454,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07412308064995454
160500,3.7086279332804426,0.07417255866560885,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07417255866560885
161000,3.717637074153368,0.07435274148306736,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07435274148306736
161500,3.7243873931550544,0.07448774786310108,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07448774786310108
162000,3.7581190850592563,0.07516238170118512,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07516238170118512
162500,3.762258547400767,0.07524517094801535,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07524517094801535
163000,3.7664892968875607,0.07532978593775122,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07532978593775122
163500,3.7750968593510255,0.07550193718702052,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07550193718702052
164000,3.78042280001622,0.0756084560003244,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0756084560003244
164500,3.78640806369729,0.0757281612739458,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0757281612739458
165000,3.7908946336189118,0.07581789267237823,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07581789267237823
165500,3.7952364852038047,0.0759047297040761,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0759047297040761
166000,3.799048654918021,0.07598097309836042,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07598097309836042
166500,3.8048097111482546,0.0760961942229651,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0760961942229651
167000,3.8075409282165027,0.07615081856433005,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07615081856433005
167500,3.8120170659482686,0.07624034131896537,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07624034131896537
168000,3.8344475055623115,0.07668895011124623,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07668895011124623
168500,3.8815059993694594,0.07763011998738918,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07763011998738918
169000,3.9335236699730616,0.07867047339946123,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07867047339946123
169500,3.9450227616953053,0.07890045523390611,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07890045523390611
170000,3.955389462787179,0.07910778925574358,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07910778925574358
170500,3.959334428075645,0.0791866885615129,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0791866885615129
171000,3.962207756896843,0.07924415513793685,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07924415513793685
171500,3.963985061394189,0.07927970122788378,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07927970122788378
172000,3.9678029756525866,0.07935605951305173,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07935605951305173
172500,3.9726394153204336,0.07945278830640867,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07945278830640867
173000,3.9760910590461824,0.07952182118092364,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07952182118092364
173500,3.9776030894586487,0.07955206178917297,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.07955206178917297
174000,4.011413909074705,0.08022827818149411,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08022827818149411
174500,4.011479367600164,0.08022958735200328,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08022958735200328
175000,4.013600339694577,0.08027200679389153,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08027200679389153
175500,4.0156947138582435,0.08031389427716487,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08031389427716487
176000,4.019176984361388,0.08038353968722775,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08038353968722775
176500,4.019589550466958,0.08039179100933916,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08039179100933916
177000,4.021278141502984,0.08042556283005968,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08042556283005968
177500,4.023081274540432,0.08046162549080864,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08046162549080864
178000,4.023277650116808,0.08046555300233615,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08046555300233615
178500,4.023277650116808,0.08046555300233615,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08046555300233615
179000,4.023277650116808,0.08046555300233615,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08046555300233615
179500,4.023277650116808,0.08046555300233615,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08046555300233615
180000,4.057494782021966,0.08114989564043931,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08114989564043931
180500,4.111210419564498,0.08222420839128995,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08222420839128995
181000,4.1580500502930535,0.08316100100586107,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08316100100586107
181500,4.215596370007276,0.08431192740014552,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08431192740014552
182000,4.264631395863849,0.08529262791727697,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08529262791727697
182500,4.296658254686717,0.08593316509373433,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08593316509373433
183000,4.325677390275275,0.0865135478055055,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0865135478055055
183500,4.349778578967568,0.08699557157935135,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08699557157935135
184000,4.3703837497472655,0.08740767499494531,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08740767499494531
184500,4.383320262652625,0.08766640525305251,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08766640525305251
185000,4.403432694567106,0.08806865389134211,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08806865389134211
185500,4.420489581840393,0.08840979163680786,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08840979163680786
186000,4.465359778182219,0.08930719556364439,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08930719556364439
186500,4.490725072807481,0.08981450145614962,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.08981450145614962
187000,4.504174267499779,0.09008348534999558,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09008348534999558
187500,4.514890474030546,0.09029780948061092,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09029780948061092
188000,4.52551996723762,0.0905103993447524,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0905103993447524
188500,4.5318624625051065,0.09063724925010214,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09063724925010214
189000,4.5417852425580385,0.09083570485116077,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09083570485116077
189500,4.551951075865696,0.09103902151731391,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09103902151731391
190000,4.5584438100493845,0.0911688762009877,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0911688762009877
190500,4.565438858862084,0.09130877717724167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09130877717724167
191000,4.573809978596915,0.09147619957193831,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09147619957193831
191500,4.579433684420786,0.09158867368841571,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09158867368841571
192000,4.607777085217579,0.09215554170435158,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09215554170435158
192500,4.655151551922464,0.09310303103844929,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09310303103844929
193000,4.721508961427881,0.09443017922855762,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09443017922855762
193500,4.732802258723111,0.09465604517446222,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09465604517446222
194000,4.747823527066591,0.09495647054133181,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09495647054133181
194500,4.7529698632778254,0.09505939726555651,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09505939726555651
195000,4.762152261801806,0.09524304523603613,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09524304523603613
195500,4.766879920413039,0.09533759840826078,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09533759840826078
196000,4.770157111434835,0.0954031422286967,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0954031422286967
196500,4.773784100274708,0.09547568200549415,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09547568200549415
197000,4.777128651838434,0.09554257303676868,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09554257303676868
197500,4.782088154626371,0.09564176309252742,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09564176309252742
198000,4.82123938622658,0.0964247877245316,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0964247877245316
198500,4.836463666548854,0.09672927333097707,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09672927333097707
199000,4.840146336846612,0.09680292673693223,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09680292673693223
199500,4.8434099909517,0.096868199819034,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.096868199819034
200000,4.844766578985312,0.09689533157970624,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09689533157970624
200500,4.84597243501519,0.09691944870030379,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09691944870030379
201000,4.8476384523387095,0.09695276904677419,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09695276904677419
201500,4.852279580435686,0.09704559160871373,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09704559160871373
202000,4.85701335054135,0.097140267010827,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.097140267010827
202500,4.862598264896734,0.09725196529793469,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09725196529793469
203000,4.86734751905833,0.0973469503811666,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.0973469503811666
203500,4.870055523966747,0.09740111047933495,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09740111047933495
204000,4.892335639108913,0.09784671278217826,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09784671278217826
204500,4.938046720556915,0.09876093441113831,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.09876093441113831
205000,5.011035593659404,0.10022071187318808,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10022071187318808
205500,5.031347374371537,0.10062694748743073,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10062694748743073
206000,5.039422228220295,0.1007884445644059,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1007884445644059
206500,5.048979813870338,0.10097959627740677,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10097959627740677
207000,5.053402719229597,0.10106805438459193,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10106805438459193
207500,5.0582853660688185,0.10116570732137636,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10116570732137636
208000,5.066292015308907,0.10132584030617814,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10132584030617814
208500,5.0742860407891035,0.10148572081578207,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10148572081578207
209000,5.0809868924233825,0.10161973784846765,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10161973784846765
209500,5.086639278919926,0.10173278557839853,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10173278557839853
210000,5.125293768744464,0.10250587537488927,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10250587537488927
210500,5.132030810761659,0.10264061621523318,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10264061621523318
211000,5.138734801075963,0.10277469602151927,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10277469602151927
211500,5.145266137104577,0.10290532274209153,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10290532274209153
212000,5.147092962150417,0.10294185924300833,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10294185924300833
212500,5.148979232054707,0.10297958464109414,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10297958464109414
213000,5.153492067842777,0.10306984135685554,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10306984135685554
213500,5.157133690600437,0.10314267381200874,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10314267381200874
214000,5.159811476477239,0.10319622952954478,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10319622952954478
214500,5.161527199424978,0.10323054398849957,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10323054398849957
215000,5.169436347668282,0.10338872695336564,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10338872695336564
215500,5.172705034226012,0.10345410068452024,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10345410068452024
216000,5.198665682218339,0.10397331364436678,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10397331364436678
216500,5.243939723081012,0.10487879446162024,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10487879446162024
217000,5.317592263613342,0.10635184527226685,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10635184527226685
217500,5.328972209660216,0.10657944419320431,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10657944419320431
218000,5.344561542070361,0.10689123084140721,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10689123084140721
218500,5.353988915400384,0.10707977830800769,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10707977830800769
219000,5.36046273812672,0.1072092547625344,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1072092547625344
219500,5.365444007067442,0.10730888014134883,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10730888014134883
220000,5.371575287045552,0.10743150574091104,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10743150574091104
220500,5.379444011420249,0.10758888022840499,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10758888022840499
221000,5.382042363598218,0.10764084727196437,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10764084727196437
221500,5.390945065286055,0.1078189013057211,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1078189013057211
222000,5.432688409570414,0.10865376819140828,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10865376819140828
222500,5.436314629099365,0.1087262925819873,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1087262925819873
223000,5.438574926431151,0.10877149852862303,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10877149852862303
223500,5.4404742003756015,0.10880948400751203,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10880948400751203
224000,5.4427402174868575,0.10885480434973716,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10885480434973716
224500,5.448212791927759,0.10896425583855518,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10896425583855518
225000,5.448363523931493,0.10896727047862986,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10896727047862986
225500,5.453452198635209,0.10906904397270419,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10906904397270419
226000,5.461275604249188,0.10922551208498377,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10922551208498377
226500,5.462384925301243,0.10924769850602485,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10924769850602485
227000,5.462384925301243,0.10924769850602485,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10924769850602485
227500,5.464742408923904,0.10929484817847808,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10929484817847808
228000,5.490191029199147,0.10980382058398294,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.10980382058398294
228500,5.535132528241486,0.11070265056482972,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11070265056482972
229000,5.607628972468645,0.1121525794493729,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1121525794493729
229500,5.631124258447968,0.11262248516895935,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11262248516895935
230000,5.640455426696162,0.11280910853392324,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11280910853392324
230500,5.649215213032811,0.11298430426065621,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11298430426065621
231000,5.659702647933056,0.11319405295866111,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11319405295866111
231500,5.669166477604035,0.1133833295520807,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1133833295520807
232000,5.6806728207051815,0.11361345641410363,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11361345641410363
232500,5.687913250513757,0.11375826501027514,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11375826501027514
233000,5.695746519474838,0.11391493038949677,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11391493038949677
233500,5.706295123435107,0.11412590246870215,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11412590246870215
234000,5.745619971700504,0.11491239943401008,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11491239943401008
234500,5.7634529881762555,0.11526905976352511,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11526905976352511
235000,5.7755853975870375,0.11551170795174075,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11551170795174075
235500,5.7868739536934575,0.11573747907386915,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11573747907386915
236000,5.794500759247403,0.11589001518494806,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11589001518494806
236500,5.804684478081204,0.11609368956162408,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11609368956162408
237000,5.819410427908968,0.11638820855817937,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11638820855817937
237500,5.827276292806505,0.1165455258561301,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1165455258561301
238000,5.83547310828437,0.11670946216568741,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11670946216568741
238500,5.839993528991128,0.11679987057982257,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11679987057982257
239000,5.84234812428704,0.1168469624857408,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1168469624857408
239500,5.8442404078583365,0.11688480815716673,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11688480815716673
240000,5.864911559657828,0.11729823119315656,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11729823119315656
240500,5.910004048583091,0.11820008097166182,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11820008097166182
241000,5.9798107276343275,0.11959621455268656,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11959621455268656
241500,5.990831769447738,0.11981663538895476,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11981663538895476
242000,5.999703859838693,0.11999407719677385,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.11999407719677385
242500,6.002406515068903,0.12004813030137805,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12004813030137805
243000,6.010402232955242,0.12020804465910484,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12020804465910484
243500,6.0198091527508115,0.12039618305501623,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12039618305501623
244000,6.0243934777559955,0.1204878695551199,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1204878695551199
244500,6.0277249620694935,0.12055449924138988,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12055449924138988
245000,6.02971501711299,0.12059430034225979,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12059430034225979
245500,6.034659882171212,0.12069319764342425,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12069319764342425
246000,6.0753782708026165,0.12150756541605233,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12150756541605233
246500,6.086395190189115,0.12172790380378229,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12172790380378229
247000,6.095207577751603,0.12190415155503206,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12190415155503206
247500,6.098190444121193,0.12196380888242386,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12196380888242386
248000,6.100468161886346,0.12200936323772693,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12200936323772693
248500,6.100815269466459,0.12201630538932917,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12201630538932917
249000,6.1011623770465695,0.12202324754093138,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12202324754093138
249500,6.106056707590663,0.12212113415181326,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12212113415181326
250000,6.108691404323105,0.1221738280864621,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1221738280864621
250500,6.110271964270022,0.12220543928540044,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12220543928540044
251000,6.110271964270022,0.12220543928540044,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12220543928540044
251500,6.110271964270022,0.12220543928540044,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12220543928540044
252000,6.136001023613381,0.12272002047226761,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12272002047226761
252500,6.186579172446483,0.12373158344892966,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12373158344892966
253000,6.260512570772711,0.12521025141545422,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12521025141545422
253500,6.272776931991501,0.12545553863983003,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12545553863983003
254000,6.279406375096501,0.12558812750193002,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12558812750193002
254500,6.2872997737309,0.12574599547461798,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12574599547461798
255000,6.296046855464622,0.12592093710929245,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12592093710929245
255500,6.3030281522918,0.126060563045836,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.126060563045836
256000,6.306441518978659,0.12612883037957318,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12612883037957318
256500,6.312285874475715,0.1262457174895143,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1262457174895143
257000,6.319718150652291,0.12639436301304582,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12639436301304582
257500,6.325777213676915,0.12651554427353828,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12651554427353828
258000,6.373672639311838,0.12747345278623676,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12747345278623676
258500,6.378112262368928,0.12756224524737855,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12756224524737855
259000,6.385160847555395,0.1277032169511079,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1277032169511079
259500,6.390283629666284,0.12780567259332568,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12780567259332568
260000,6.394198579878829,0.12788397159757658,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12788397159757658
260500,6.401340335688801,0.128026806713776,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.128026806713776
261000,6.4083431078637485,0.12816686215727496,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12816686215727496
261500,6.411160035046108,0.12822320070092216,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12822320070092216
262000,6.415368750431624,0.12830737500863248,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12830737500863248
262500,6.418696438544153,0.12837392877088305,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12837392877088305
263000,6.424961812676114,0.12849923625352228,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.12849923625352228
263500,6.427836444789201,0.128556728895784,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.128556728895784
264000,6.45945556765993,0.1291891113531986,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1291891113531986
264500,6.506911391697293,0.13013822783394585,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13013822783394585
265000,6.561034869279362,0.13122069738558723,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13122069738558723
265500,6.568614600964557,0.13137229201929115,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13137229201929115
266000,6.573193253830244,0.13146386507660487,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13146386507660487
266500,6.580426411916295,0.1316085282383259,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1316085282383259
267000,6.584368195389538,0.13168736390779076,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13168736390779076
267500,6.587761398621071,0.13175522797242142,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13175522797242142
268000,6.593093053691472,0.13186186107382944,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13186186107382944
268500,6.596512472252937,0.13193024944505874,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13193024944505874
269000,6.60125225602561,0.1320250451205122,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1320250451205122
269500,6.604587603586254,0.13209175207172508,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13209175207172508
270000,6.658042214684328,0.13316084429368658,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13316084429368658
270500,6.668349852227599,0.133366997044552,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.133366997044552
271000,6.671072338478553,0.13342144676957107,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13342144676957107
271500,6.671419446058664,0.13342838892117329,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13342838892117329
272000,6.672389296606533,0.13344778593213066,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13344778593213066
272500,6.673797541879797,0.13347595083759592,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13347595083759592
273000,6.677043665458178,0.13354087330916356,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13354087330916356
273500,6.678497554304082,0.13356995108608163,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13356995108608163
274000,6.678759388405917,0.13357518776811833,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13357518776811833
274500,6.678759388405917,0.13357518776811833,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13357518776811833
275000,6.678955763982293,0.13357911527964586,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13357911527964586
275500,6.678955763982293,0.13357911527964586,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13357911527964586
276000,6.719301541408988,0.13438603082817976,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13438603082817976
276500,6.774482541117967,0.13548965082235934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13548965082235934
277000,6.8339382879976025,0.13667876575995205,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13667876575995205
277500,6.890971325673967,0.13781942651347934,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13781942651347934
278000,6.914819254039417,0.13829638508078834,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.13829638508078834
278500,6.941533426150976,0.1388306685230195,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1388306685230195
279000,6.954580245803229,0.1390916049160646,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1390916049160646
279500,6.9699339894141,0.139398679788282,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.139398679788282
280000,6.994862413981744,0.1398972482796349,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1398972482796349
280500,7.009866373280488,0.14019732746560976,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14019732746560976
281000,7.027909425972155,0.1405581885194431,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1405581885194431
281500,7.03943127245633,0.1407886254491266,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1407886254491266
282000,7.0992153756142855,0.14198430751228572,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14198430751228572
282500,7.118997931270815,0.1423799586254163,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1423799586254163
283000,7.135068820951877,0.14270137641903755,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14270137641903755
283500,7.148343888226394,0.14296687776452788,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14296687776452788
284000,7.162548482846869,0.1432509696569374,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1432509696569374
284500,7.174782177313303,0.14349564354626607,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14349564354626607
285000,7.183315443712344,0.14366630887424686,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14366630887424686
285500,7.190747963656248,0.14381495927312496,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14381495927312496
286000,7.200096180922474,0.14400192361844946,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14400192361844946
286500,7.20530977273947,0.14410619545478942,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14410619545478942
287000,7.210890230547602,0.14421780461095204,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14421780461095204
287500,7.212896338655835,0.1442579267731167,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1442579267731167
288000,7.242898105920004,0.14485796211840007,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14485796211840007
288500,7.293464929046547,0.14586929858093095,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14586929858093095
289000,7.372828838803863,0.14745657677607726,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14745657677607726
289500,7.39023879975327,0.1478047759950654,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1478047759950654
290000,7.405259300488077,0.14810518600976155,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14810518600976155
290500,7.40915544038868,0.1481831088077736,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1481831088077736
291000,7.41848866032918,0.1483697732065836,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1483697732065836
291500,7.42790573115642,0.1485581146231284,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1485581146231284
292000,7.435690270705607,0.14871380541411214,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14871380541411214
292500,7.447504008401094,0.1489500801680219,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1489500801680219
293000,7.450262279984392,0.14900524559968784,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14900524559968784
293500,7.460693210649128,0.14921386421298258,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14921386421298258
294000,7.466091958501184,0.14932183917002367,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14932183917002367
294500,7.473140056118406,0.14946280112236812,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14946280112236812
295000,7.477832164400777,0.14955664328801554,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14955664328801554
295500,7.481018740803017,0.14962037481606033,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14962037481606033
296000,7.4825122595545555,0.1496502451910911,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1496502451910911
296500,7.484764050872462,0.14969528101744925,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14969528101744925
297000,7.4907876388675945,0.1498157527773519,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1498157527773519
297500,7.491501668980635,0.1498300333796127,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.1498300333796127
298000,7.492477533195509,0.14984955066391017,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14984955066391017
298500,7.493989563607976,0.14987979127215953,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14987979127215953
299000,7.495901689550407,0.14991803379100813,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14991803379100813
299500,7.496203153557877,0.14992406307115755,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14992406307115755
299999,7.496203153557877,0.14992406307115755,Hybrid+TreeCache,1.0,Hybrid+TreeCache+bin_visits:50-1+lr0:2_50:0.5_100:0.2+tau0.05+cachedupdatesFalse+warmup,0:2_50:0.5_100:0.2,True,MinCuts,bin_visits:50-1,0.05,False,0.14992406307115755
0,0.00013698633814260996,2.739726762852199e-06,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,2.739726762852199e-06
500,0.06849316907130526,0.0013698633814261051,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0013698633814261051
1000,0.1354794884230425,0.00270958976846085,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.00270958976846085
1500,0.20315073946549317,0.004063014789309863,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.004063014789309863
2000,0.2702740451553734,0.005405480903107468,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.005405480903107468
2500,0.3368494054926819,0.006736988109853638,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.006736988109853638
3000,0.4010959980815725,0.00802191996163145,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.00802191996163145
3500,0.46589053602303354,0.009317810720460671,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.009317810720460671
4000,0.5316439783314949,0.010632879566629899,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.010632879566629899
4500,0.5963015299348166,0.011926030598696331,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.011926030598696331
5000,0.6606851088618529,0.01321370217723706,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01321370217723706
5500,0.7242467697600335,0.014484935395200672,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.014484935395200672
6000,0.7879454169963568,0.015758908339927137,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.015758908339927137
6500,0.8557536543769471,0.017115073087538943,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.017115073087538943
7000,0.9234249054193919,0.01846849810838784,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01846849810838784
7500,0.9904112247711248,0.019808224495422494,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.019808224495422494
8000,1.0578085031372848,0.021156170062745696,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.021156170062745696
8500,1.1246578361508754,0.022493156723017507,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.022493156723017507
9000,1.1916441555026087,0.023832883110052175,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.023832883110052175
9500,1.2583565021780636,0.025167130043561272,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.025167130043561272
10000,1.3253428215298093,0.026506856430596186,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.026506856430596186
10500,1.391096263838272,0.02782192527676544,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02782192527676544
11000,1.4560277881178791,0.029120555762357583,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.029120555762357583
11500,1.5212332850737713,0.030424665701475426,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.030424665701475426
12000,1.585068918648237,0.03170137837296474,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03170137837296474
12500,1.6531511287051164,0.033063022574102326,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.033063022574102326
13000,1.7215073114382744,0.03443014622876549,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03443014622876549
13500,1.7897265078332911,0.035794530156665824,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.035794530156665824
14000,1.8576717315520213,0.03715343463104043,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03715343463104043
14500,1.9254799689326103,0.038509599378652205,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.038509599378652205
15000,1.9930142336369114,0.03986028467273823,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03986028467273823
15500,2.059726580312359,0.04119453160624718,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04119453160624718
16000,2.12684988600224,0.0425369977200448,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0425369977200448
16500,2.193562232677695,0.043871244653553895,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.043871244653553895
17000,2.259726634000579,0.04519453268001158,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04519453268001158
17500,2.3254800763090353,0.04650960152618071,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04650960152618071
18000,2.3920554366463476,0.04784110873292695,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04784110873292695
18500,2.460274633041377,0.04920549266082754,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04920549266082754
19000,2.528356843098264,0.05056713686196528,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05056713686196528
19500,2.5958911078025815,0.05191782215605163,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05191782215605163
20000,2.6639733178594702,0.05327946635718941,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05327946635718941
20500,2.731233609887502,0.05462467219775004,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05462467219775004
21000,2.7991788336062458,0.05598357667212492,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05598357667212492
21500,2.866439125634278,0.057328782512685555,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.057328782512685555
22000,2.933562431324167,0.05867124862648334,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05867124862648334
22500,3.0005487506759163,0.060010975013518326,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.060010975013518326
23000,3.067124111013241,0.06134248222026482,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06134248222026482
23500,3.133288512336126,0.06266577024672251,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06266577024672251
24000,3.200137845349725,0.0640027569069945,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0640027569069945
24500,3.268631014421044,0.06537262028842088,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06537262028842088
25000,3.336850210816075,0.0667370042163215,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0667370042163215
25500,3.4049324208729663,0.06809864841745933,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06809864841745933
26000,3.4730146309298564,0.06946029261859712,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06946029261859712
26500,3.540548895634174,0.07081097791268348,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07081097791268348
27000,3.607672201324067,0.07215344402648134,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07215344402648134
27500,3.674932493352101,0.07349864986704202,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07349864986704202
28000,3.74178182636571,0.0748356365273142,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0748356365273142
28500,3.8090421183937453,0.07618084236787491,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07618084236787491
29000,3.875069533378503,0.07750139066757006,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07750139066757006
29500,3.942055852730257,0.07884111705460514,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07884111705460514
30000,4.009864090110866,0.08019728180221732,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08019728180221732
30500,4.078220272844041,0.08156440545688082,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08156440545688082
31000,4.146439469239075,0.0829287893847815,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0829287893847815
31500,4.214521679295968,0.08429043358591937,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08429043358591937
32000,4.28260388935286,0.08565207778705719,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08565207778705719
32500,4.350549113071606,0.08701098226143213,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08701098226143213
33000,4.418494336790354,0.08836988673580708,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08836988673580708
33500,4.4860286014946755,0.08972057202989352,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08972057202989352
34000,4.553425879860854,0.09106851759721708,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09106851759721708
34500,4.621097130903317,0.09242194261806634,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09242194261806634
35000,4.687809477578785,0.0937561895515757,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0937561895515757
35500,4.754658810592399,0.09509317621184797,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09509317621184797
36000,4.821919102620438,0.09643838205240876,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09643838205240876
36500,4.890138299015467,0.09780276598030933,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09780276598030933
37000,4.958494481748642,0.09916988963497284,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09916988963497284
37500,5.026576691805525,0.1005315338361105,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1005315338361105
38000,5.09452191552427,0.1018904383104854,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1018904383104854
38500,5.1624671392430175,0.10324934278486035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10324934278486035
39000,5.230686335638044,0.10461372671276088,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10461372671276088
39500,5.298083614004218,0.10596167228008437,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10596167228008437
40000,5.365754865046673,0.10731509730093347,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10731509730093347
40500,5.432878170736552,0.10865756341473104,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10865756341473104
41000,5.500412435440862,0.11000824870881724,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11000824870881724
41500,5.567809713807034,0.11135619427614069,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11135619427614069
42000,5.635891923863926,0.11271783847727851,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11271783847727851
42500,5.704385092935254,0.11408770185870509,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11408770185870509
43000,5.7726042893303005,0.11545208578660601,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11545208578660601
43500,5.840549513049059,0.11681099026098117,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11681099026098117
44000,5.908768709444103,0.11817537418888206,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11817537418888206
44500,5.976987905839146,0.11953975811678293,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11953975811678293
45000,6.0446591568816235,0.12089318313763248,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12089318313763248
45500,6.112330407924098,0.12224660815848196,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12224660815848196
46000,6.180275631642856,0.12360551263285713,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12360551263285713
46500,6.247809896347184,0.12495619792694368,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12495619792694368
47000,6.315481147389656,0.12630962294779313,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12630962294779313
47500,6.382878425755841,0.1276575685151168,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1276575685151168
48000,6.450275704122027,0.12900551408244054,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12900551408244054
48500,6.518768873193355,0.1303753774638671,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1303753774638671
49000,6.586988069588395,0.1317397613917679,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1317397613917679
49500,6.654659320630865,0.1330931864126173,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1330931864126173
50000,6.722878517025907,0.13445757034051814,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13445757034051814
50500,6.790960727082802,0.13581921454165605,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13581921454165605
51000,6.8591799234778446,0.13718359846955688,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13718359846955688
51500,6.9269881608584525,0.13853976321716904,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13853976321716904
52000,6.994933384577211,0.13989866769154422,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13989866769154422
52500,7.062193676605254,0.14124387353210507,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14124387353210507
53000,7.130412873000298,0.14260825746000594,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14260825746000594
53500,7.1975361786901955,0.1439507235738039,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1439507235738039
54000,7.265481402408951,0.145309628048179,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.145309628048179
54500,7.33397457148028,0.1466794914296056,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1466794914296056
55000,7.40246774055161,0.1480493548110322,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1480493548110322
55500,7.47041296427037,0.1494082592854074,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1494082592854074
56000,7.538769147003554,0.15077538294007106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15077538294007106
56500,7.606577384384172,0.15213154768768344,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15213154768768344
57000,7.674522608102936,0.1534904521620587,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1534904521620587
57500,7.742193859145409,0.15484387718290818,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15484387718290818
58000,7.8097281238497445,0.1561945624769949,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1561945624769949
58500,7.877673347568505,0.1575534669513701,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1575534669513701
59000,7.94520761227284,0.15890415224545681,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15890415224545681
59500,8.013152835991601,0.16026305671983201,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16026305671983201
60000,8.081098059710358,0.16162196119420716,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16162196119420716
60500,8.149591228781677,0.16299182457563355,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16299182457563355
61000,8.218084397853003,0.16436168795706008,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16436168795706008
61500,8.286303594248036,0.16572607188496072,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16572607188496072
62000,8.354385804304929,0.16708771608609857,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16708771608609857
62500,8.42246801436183,0.1684493602872366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1684493602872366
63000,8.490550224418717,0.16981100448837436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16981100448837436
63500,8.558358461799324,0.1711671692359865,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1711671692359865
64000,8.626577658194359,0.17253155316388719,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17253155316388719
64500,8.694248909236821,0.17388497818473642,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17388497818473642
65000,8.762468105631852,0.17524936211263703,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17524936211263703
65500,8.830413329350597,0.17660826658701193,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17660826658701193
66000,8.898495539407481,0.1779699107881496,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1779699107881496
66500,8.966988708478796,0.17933977416957592,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17933977416957592
67000,9.035481877550119,0.18070963755100236,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18070963755100236
67500,9.103427101268865,0.1820685420253773,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1820685420253773
68000,9.171646297663909,0.18343292595327818,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18343292595327818
68500,9.239728507720802,0.18479457015441603,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18479457015441603
69000,9.308084690453981,0.18616169380907963,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18616169380907963
69500,9.375618955158307,0.18751237910316615,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18751237910316615
70000,9.443153219862632,0.18886306439725264,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18886306439725264
70500,9.511235429919536,0.19022470859839072,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19022470859839072
71000,9.578769694623857,0.19157539389247713,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19157539389247713
71500,9.646303959328183,0.19292607918656365,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19292607918656365
72000,9.713564251356225,0.19427128502712449,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19427128502712449
72500,9.782057420427542,0.19564114840855085,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19564114840855085
73000,9.850413603160714,0.19700827206321428,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19700827206321428
73500,9.91890677223203,0.19837813544464059,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19837813544464059
74000,9.987399941303343,0.19974799882606686,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19974799882606686
74500,10.055482151360234,0.2011096430272047,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2011096430272047
75000,10.123153402402703,0.20246306804805406,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20246306804805406
75500,10.190824653445173,0.20381649306890345,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20381649306890345
76000,10.258358918149494,0.20516717836298987,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20516717836298987
76500,10.32630414186825,0.206526082837365,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.206526082837365
77000,10.393975392910717,0.20787950785821432,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20787950785821432
77500,10.461920616629465,0.2092384123325893,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2092384123325893
78000,10.530002826686356,0.21060005653372713,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21060005653372713
78500,10.598495995757675,0.21196991991515352,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21196991991515352
79000,10.666852178490867,0.21333704356981734,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21333704356981734
79500,10.734934388547767,0.21469868777095535,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21469868777095535
80000,10.803427557619097,0.21606855115238194,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21606855115238194
80500,10.871509767675995,0.2174301953535199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2174301953535199
81000,10.939728964071033,0.21879457928142065,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21879457928142065
81500,11.008085146804218,0.22016170293608436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22016170293608436
82000,11.076030370522982,0.22152060741045965,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22152060741045965
82500,11.144112580579888,0.22288225161159775,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22288225161159775
83000,11.210961913593511,0.22421923827187024,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22421923827187024
83500,11.279044123650412,0.22558088247300823,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22558088247300823
84000,11.346715374692884,0.22693430749385768,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22693430749385768
84500,11.41493457108792,0.2282986914217584,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2282986914217584
85000,11.483427740159243,0.22966855480318485,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22966855480318485
85500,11.551920909230562,0.23103841818461124,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23103841818461124
86000,11.619729146611169,0.23239458293222337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23239458293222337
86500,11.687537383991778,0.23375074767983556,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23375074767983556
87000,11.755893566724952,0.23511787133449905,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23511787133449905
87500,11.82397577678184,0.2364795155356368,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2364795155356368
88000,11.891647027824312,0.23783294055648624,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23783294055648624
88500,11.958907319852349,0.239178146397047,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.239178146397047
89000,12.026578570894804,0.24053157141789608,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24053157141789608
89500,12.094386808275422,0.24188773616550843,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24188773616550843
90000,12.16246901833232,0.2432493803666464,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2432493803666464
90500,12.230825201065496,0.2446165040213099,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2446165040213099
91000,12.299318370136815,0.2459863674027363,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2459863674027363
91500,12.367674552869982,0.24735349105739965,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24735349105739965
92000,12.436167721941299,0.24872335443882598,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24872335443882598
92500,12.503975959321899,0.250079519186438,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.250079519186438
93000,12.572332142055075,0.2514466428411015,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2514466428411015
93500,12.640414352111968,0.25280828704223934,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25280828704223934
94000,12.708633548506995,0.2541726709701399,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2541726709701399
94500,12.776578772225745,0.2555315754445149,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2555315754445149
95000,12.844387009606354,0.25688774019212707,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25688774019212707
95500,12.912880178677675,0.2582576035735535,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2582576035735535
96000,12.980688416058278,0.25961376832116556,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25961376832116556
96500,13.04904459879144,0.2609808919758288,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2609808919758288
97000,13.117400781524598,0.262348015630492,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.262348015630492
97500,13.185756964257772,0.26371513928515544,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26371513928515544
98000,13.253702187976513,0.26507404375953025,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26507404375953025
98500,13.32205837070968,0.2664411674141936,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2664411674141936
99000,13.39055153978099,0.2678110307956198,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2678110307956198
99500,13.458907722514155,0.2691781544502831,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2691781544502831
100000,13.527263905247333,0.27054527810494666,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27054527810494666
100500,13.59548310164236,0.2719096620328472,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2719096620328472
101000,13.663291339022955,0.2732658267804591,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2732658267804591
101500,13.731373549079837,0.27462747098159673,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27462747098159673
102000,13.799455759136725,0.2759891151827345,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2759891151827345
102500,13.867948928208039,0.27735897856416075,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27735897856416075
103000,13.936168124603066,0.2787233624920613,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2787233624920613
103500,14.00466129367439,0.2800932258734878,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2800932258734878
104000,14.072743503731274,0.2814548700746255,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2814548700746255
104500,14.140962700126307,0.28281925400252617,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28281925400252617
105000,14.2090449101832,0.284180898203664,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.284180898203664
105500,14.277538079254521,0.2855507615850904,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2855507615850904
106000,14.346031248325838,0.28692062496651677,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28692062496651677
106500,14.413976472044588,0.28827952944089175,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28827952944089175
107000,14.482058682101483,0.2896411736420297,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2896411736420297
107500,14.550414864834654,0.2910082972966931,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2910082972966931
108000,14.618497074891545,0.2923699414978309,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2923699414978309
108500,14.686990243962875,0.2937398048792575,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2937398048792575
109000,14.755346426696054,0.29510692853392106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29510692853392106
109500,14.823428636752952,0.29646857273505905,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29646857273505905
110000,14.891921805824275,0.29783843611648547,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29783843611648547
110500,14.96000401588117,0.2992000803176234,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2992000803176234
111000,15.02822321227621,0.3005644642455242,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3005644642455242
111500,15.09575747698053,0.3019151495396106,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3019151495396106
112000,15.163839687037418,0.30327679374074834,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30327679374074834
112500,15.232195869770608,0.3046439173954122,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3046439173954122
113000,15.300278079827514,0.3060055615965503,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3060055615965503
113500,15.368360289884402,0.30736720579768806,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30736720579768806
114000,15.436031540926876,0.3087206308185375,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3087206308185375
114500,15.504250737321934,0.3100850147464387,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3100850147464387
115000,15.572606920055138,0.31145213840110275,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31145213840110275
115500,15.641100089126478,0.31282200178252956,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31282200178252956
116000,15.709456271859667,0.31418912543719335,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31418912543719335
116500,15.77781245459286,0.3155562490918572,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3155562490918572
117000,15.84548370563534,0.3169096741127068,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3169096741127068
117500,15.913976874706682,0.3182795374941336,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3182795374941336
118000,15.982333057439874,0.3196466611487975,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3196466611487975
118500,16.050141294820506,0.3210028258964101,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3210028258964101
119000,16.11794953220113,0.3223589906440226,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3223589906440226
119500,16.18603174225804,0.32372063484516084,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32372063484516084
120000,16.25425093865309,0.3250850187730618,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3250850187730618
120500,16.322607121386305,0.3264521424277261,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3264521424277261
121000,16.391100290457647,0.32782200580915294,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32782200580915294
121500,16.459456473190855,0.3291891294638171,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3291891294638171
122000,16.527812655924073,0.33055625311848147,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33055625311848147
122500,16.595894865980988,0.33191789731961974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33191789731961974
123000,16.664251048714192,0.33328502097428386,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33328502097428386
123500,16.732059286094835,0.3346411857218967,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3346411857218967
124000,16.800141496151756,0.3360028299230351,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3360028299230351
124500,16.868497678884953,0.33736995357769906,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33736995357769906
125000,16.93644290260373,0.3387288580520746,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3387288580520746
125500,17.00438812632251,0.34008776252645023,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34008776252645023
126000,17.07260732271758,0.3414521464543516,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3414521464543516
126500,17.140963505450802,0.342819270109016,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.342819270109016
127000,17.209319688184017,0.3441863937636803,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3441863937636803
127500,17.277812857255384,0.3455562571451077,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3455562571451077
128000,17.3461690399886,0.346923380799772,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.346923380799772
128500,17.414525222721835,0.3482905044544367,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3482905044544367
129000,17.48274441911691,0.34965488838233816,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34965488838233816
129500,17.55096361551198,0.35101927231023955,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35101927231023955
130000,17.61904582556892,0.35238091651137843,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35238091651137843
130500,17.687538994640285,0.3537507798928057,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3537507798928057
131000,17.755210245682786,0.35510420491365574,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35510420491365574
131500,17.823292455739733,0.3564658491147947,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3564658491147947
132000,17.891100693120375,0.35782201386240753,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35782201386240753
132500,17.95959386219176,0.35919187724383517,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35919187724383517
133000,18.028087031263123,0.3605617406252625,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3605617406252625
133500,18.096443213996352,0.36192886427992704,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36192886427992704
134000,18.164662410391436,0.3632932482078287,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3632932482078287
134500,18.233018593124672,0.36466037186249345,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36466037186249345
135000,18.30151176219605,0.366030235243921,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.366030235243921
135500,18.369319999576724,0.3673863999915345,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3673863999915345
136000,18.437539195971798,0.36875078391943594,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36875078391943594
136500,18.505758392366893,0.37011516784733783,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37011516784733783
137000,18.573292657071264,0.3714658531414253,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3714658531414253
137500,18.64137486712821,0.3728274973425642,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3728274973425642
138000,18.70959406352329,0.3741918812704658,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3741918812704658
138500,18.77808723259467,0.37556174465189346,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37556174465189346
139000,18.846580401666046,0.37693160803332093,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37693160803332093
139500,18.915073570737423,0.37830147141474846,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37830147141474846
140000,18.983292767132532,0.3796658553426506,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3796658553426506
140500,19.051511963527627,0.3810302392705525,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3810302392705525
141000,19.11973115992272,0.38239462319845435,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38239462319845435
141500,19.18822432899411,0.3837644865798822,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3837644865798822
142000,19.256580511727343,0.38513161023454684,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38513161023454684
142500,19.32507368079872,0.3865014736159744,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3865014736159744
143000,19.39301890451752,0.38786037809035034,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38786037809035034
143500,19.46123810091261,0.3892247620182522,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3892247620182522
144000,19.529594283645842,0.39059188567291686,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39059188567291686
144500,19.598087452717213,0.3919617490543443,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3919617490543443
145000,19.666443635450435,0.3933288727090087,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3933288727090087
145500,19.734799818183653,0.3946959963636731,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3946959963636731
146000,19.803292987255002,0.39606585974510006,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39606585974510006
146500,19.871786156326362,0.39743572312652725,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39743572312652725
147000,19.94000535272145,0.398800107054429,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.398800107054429
147500,20.00836153545467,0.40016723070909344,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40016723070909344
148000,20.0767177181879,0.401534354363758,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.401534354363758
148500,20.14479992824484,0.4028959985648968,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4028959985648968
149000,20.21329309731621,0.4042658619463242,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4042658619463242
149500,20.28164928004942,0.4056329856009884,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4056329856009884
150000,20.349320531091934,0.40698641062183866,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40698641062183866
150500,20.41767671382516,0.40835353427650317,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40835353427650317
151000,20.486169882896537,0.40972339765793075,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40972339765793075
151500,20.554252092953487,0.41108504185906974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41108504185906974
152000,20.62260827568671,0.41245216551373415,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41245216551373415
152500,20.690827472081775,0.4138165494416355,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4138165494416355
153000,20.75918365481501,0.4151836730963002,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4151836730963002
153500,20.82753983754824,0.4165507967509648,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4165507967509648
154000,20.895622047605183,0.41791244095210367,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41791244095210367
154500,20.96384124400026,0.41927682488000523,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41927682488000523
155000,21.0319234540572,0.420638469081144,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.420638469081144
155500,21.09959470509972,0.4219918941019944,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4219918941019944
156000,21.16795088783294,0.4233590177566588,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4233590177566588
156500,21.236444056904304,0.4247288811380861,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4247288811380861
157000,21.30493722597566,0.4260987445195132,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4260987445195132
157500,21.373156422370712,0.42746312844741424,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42746312844741424
158000,21.44151260510393,0.4288302521020786,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4288302521020786
158500,21.509731801499008,0.43019463602998015,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43019463602998015
159000,21.577950997894057,0.43155901995788115,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43155901995788115
159500,21.64617019428913,0.4329234038857826,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4329234038857826
160000,21.714663363360486,0.43429326726720974,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43429326726720974
160500,21.783019546093687,0.43566039092187375,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43566039092187375
161000,21.851375728826902,0.43702751457653805,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43702751457653805
161500,21.9197319115601,0.438394638231202,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.438394638231202
162000,21.98795110795516,0.4397590221591032,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4397590221591032
162500,22.0564442770265,0.44112888554053,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44112888554053
163000,22.124800459759715,0.44249600919519433,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44249600919519433
163500,22.19301965615478,0.4438603931230956,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4438603931230956
164000,22.261375838887993,0.44522751677775985,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44522751677775985
164500,22.329869007959342,0.4465973801591868,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4465973801591868
165000,22.39808820435441,0.44796176408708815,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44796176408708815
165500,22.466307400749482,0.44932614801498966,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44932614801498966
166000,22.53438961080639,0.4506877922161278,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4506877922161278
166500,22.602608807201456,0.4520521761440291,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4520521761440291
167000,22.670554030920247,0.45341108061840496,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45341108061840496
167500,22.738910213653465,0.4547782042730693,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4547782042730693
168000,22.80699242371039,0.4561398484742078,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4561398484742078
168500,22.875485592781715,0.45750971185563427,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45750971185563427
169000,22.943978761853035,0.4588795752370607,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4588795752370607
169500,23.01233494458623,0.4602466988917246,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4602466988917246
170000,23.080828113657546,0.4616165622731509,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4616165622731509
170500,23.149184296390743,0.46298368592781486,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46298368592781486
171000,23.217677465462064,0.4643535493092413,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4643535493092413
171500,23.285896661857098,0.46571793323714195,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46571793323714195
172000,23.353978871913977,0.46707957743827955,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46707957743827955
172500,23.421924095632733,0.46843848191265464,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46843848191265464
173000,23.49028027836592,0.4698056055673184,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4698056055673184
173500,23.55836248842281,0.4711672497684562,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4711672497684562
174000,23.626581684817854,0.4725316336963571,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4725316336963571
174500,23.695074853889174,0.4739014970777835,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4739014970777835
175000,23.763431036622354,0.4752686207324471,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4752686207324471
175500,23.831787219355515,0.4766357443871103,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4766357443871103
176000,23.900280388426832,0.4780056077685366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4780056077685366
176500,23.968636571160005,0.4793727314232001,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4793727314232001
177000,24.037129740231325,0.4807425948046265,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4807425948046265
177500,24.105211950288233,0.48210423900576466,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48210423900576466
178000,24.17329416034513,0.4834658832069026,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4834658832069026
178500,24.241513356740175,0.4848302671348035,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4848302671348035
179000,24.309732553135227,0.48619465106270454,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48619465106270454
179500,24.37822572220657,0.4875645144441314,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4875645144441314
180000,24.4464449186016,0.488928898372032,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.488928898372032
180500,24.514938087672892,0.4902987617534578,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4902987617534578
181000,24.583020297729767,0.49166040595459537,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49166040595459537
181500,24.65151346680108,0.4930302693360216,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4930302693360216
182000,24.720006635872416,0.4944001327174483,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4944001327174483
182500,24.788362818605577,0.49576725637211155,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49576725637211155
183000,24.856855987676916,0.4971371197535383,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4971371197535383
183500,24.925075184071932,0.49850150368143864,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49850150368143864
184000,24.99329438046695,0.499865887609339,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.499865887609339
184500,25.061787549538277,0.5012357509907656,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5012357509907656
185000,25.129732773257,0.50259465546514,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.50259465546514
185500,25.19754101063762,0.5039508202127524,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5039508202127524
186000,25.265623220694504,0.5053124644138901,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5053124644138901
186500,25.33411638976581,0.5066823277953162,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5066823277953162
187000,25.402472572498997,0.5080494514499799,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5080494514499799
187500,25.470691768894,0.50941383537788,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.50941383537788
188000,25.539184937965317,0.5107836987593063,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5107836987593063
188500,25.60767810703662,0.5121535621407324,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5121535621407324
189000,25.67617127610794,0.5135234255221588,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5135234255221588
189500,25.744390472502985,0.5148878094500597,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5148878094500597
190000,25.812746655236158,0.5162549331047231,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5162549331047231
190500,25.880965851631185,0.5176193170326236,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5176193170326236
191000,25.949048061688075,0.5189809612337615,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5189809612337615
191500,26.017267258083105,0.5203453451616621,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5203453451616621
192000,26.085486454478126,0.5217097290895625,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5217097290895625
192500,26.153979623549436,0.5230795924709887,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5230795924709887
193000,26.222472792620742,0.5244494558524149,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5244494558524149
193500,26.290965961692038,0.5258193192338407,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5258193192338407
194000,26.359459130763355,0.5271891826152671,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5271891826152671
194500,26.427952299834658,0.5285590459966931,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5285590459966931
195000,26.496445468905993,0.5299289093781199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5299289093781199
195500,26.564527678962882,0.5312905535792577,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5312905535792577
196000,26.632883861696083,0.5326576772339217,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5326576772339217
196500,26.70082908541483,0.5340165817082966,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5340165817082966
197000,26.76932225448617,0.5353864450897234,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5353864450897234
197500,26.837678437219324,0.5367535687443865,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5367535687443865
198000,26.90589763361436,0.5381179526722871,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5381179526722871
198500,26.97439080268567,0.5394878160537133,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5394878160537133
199000,27.042883971756993,0.5408576794351398,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5408576794351398
199500,27.111240154490165,0.5422248030898033,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5422248030898033
200000,27.17973332356149,0.5435946664712298,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5435946664712298
200500,27.247952519956502,0.5449590503991301,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5449590503991301
201000,27.316308702689685,0.5463261740537937,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5463261740537937
201500,27.384664885422858,0.5476932977084572,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5476932977084572
202000,27.45288408181789,0.5490576816363578,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5490576816363578
202500,27.52110327821291,0.5504220655642582,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5504220655642582
203000,27.589459460946088,0.5517891892189217,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5517891892189217
203500,27.657678657341116,0.5531535731468223,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5531535731468223
204000,27.725760867398016,0.5545152173479603,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5545152173479603
204500,27.794254036469326,0.5558850807293865,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5558850807293865
205000,27.86274720554062,0.5572549441108124,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5572549441108124
205500,27.93110338827378,0.5586220677654756,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5586220677654756
206000,27.999596557345082,0.5599919311469016,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5599919311469016
206500,28.068089726416385,0.5613617945283277,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5613617945283277
207000,28.13617193647326,0.5627234387294652,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5627234387294652
207500,28.204528119206444,0.5640905623841289,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5640905623841289
208000,28.27288430193959,0.5654576860387919,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5654576860387919
208500,28.341377471010908,0.5668275494202182,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5668275494202182
209000,28.409733653744066,0.5681946730748814,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5681946730748814
209500,28.477678877462814,0.5695535775492563,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5695535775492563
210000,28.54589807385783,0.5709179614771567,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5709179614771567
210500,28.614391242929152,0.572287824858583,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.572287824858583
211000,28.682884412000472,0.5736576882400094,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5736576882400094
211500,28.751103608395514,0.5750220721679102,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5750220721679102
212000,28.81959677746683,0.5763919355493367,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5763919355493367
212500,28.888089946538155,0.5777617989307631,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5777617989307631
213000,28.956446129271306,0.5791289225854261,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5791289225854261
213500,29.02480231200449,0.5804960462400898,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5804960462400898
214000,29.093021508399534,0.5818604301679907,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5818604301679907
214500,29.161514677470866,0.5832302935494174,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5832302935494174
215000,29.230007846542193,0.5846001569308439,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5846001569308439
215500,29.29836402927538,0.5859672805855076,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5859672805855076
216000,29.36672021200855,0.5873344042401709,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5873344042401709
216500,29.43521338107988,0.5887042676215976,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5887042676215976
217000,29.503706550151215,0.5900741310030243,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5900741310030243
217500,29.572199719222564,0.5914439943844513,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5914439943844513
218000,29.640692888293895,0.5928138577658779,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5928138577658779
218500,29.709186057365248,0.594183721147305,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.594183721147305
219000,29.777679226436593,0.5955535845287319,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5955535845287319
219500,29.845487463817218,0.5969097492763443,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5969097492763443
220000,29.9138436465504,0.5982768729310081,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5982768729310081
220500,29.982062842945442,0.5996412568589089,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5996412568589089
221000,30.0502820393405,0.6010056407868101,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6010056407868101
221500,30.118227263059286,0.6023645452611857,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6023645452611857
222000,30.186720432130603,0.6037344086426121,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6037344086426121
222500,30.255076614863754,0.605101532297275,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.605101532297275
223000,30.323432797596915,0.6064686559519383,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6064686559519383
223500,30.391925966668236,0.6078385193333647,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6078385193333647
224000,30.460145163063274,0.6092029032612655,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6092029032612655
224500,30.528501345796442,0.6105700269159289,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6105700269159289
225000,30.596994514867745,0.611939890297355,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.611939890297355
225500,30.665213711262773,0.6133042742252555,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6133042742252555
226000,30.73343290765781,0.6146686581531562,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6146686581531562
226500,30.801789090390976,0.6160357818078195,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6160357818078195
227000,30.869871300447876,0.6173974260089575,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6173974260089575
227500,30.938227483181077,0.6187645496636215,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6187645496636215
228000,31.006309693237945,0.6201261938647589,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6201261938647589
228500,31.07480286230926,0.6214960572461852,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6214960572461852
229000,31.143296031380565,0.6228659206276113,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6228659206276113
229500,31.211789200451854,0.6242357840090371,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6242357840090371
230000,31.280008396846878,0.6256001679369375,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6256001679369375
230500,31.348501565918184,0.6269700313183637,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6269700313183637
231000,31.41699473498951,0.6283398946997901,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6283398946997901
231500,31.485350917722666,0.6297070183544533,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6297070183544533
232000,31.553844086793948,0.631076881735879,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.631076881735879
232500,31.622200269527145,0.6324440053905429,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6324440053905429
233000,31.690419465922183,0.6338083893184436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6338083893184436
233500,31.75877564865535,0.635175512973107,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.635175512973107
234000,31.82699484505036,0.6365398969010072,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6365398969010072
234500,31.895488014121643,0.6379097602824328,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6379097602824328
235000,31.963981183192928,0.6392796236638586,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6392796236638586
235500,32.032474352264224,0.6406494870452845,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6406494870452845
236000,32.10096752133552,0.6420193504267104,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6420193504267104
236500,32.168912745054236,0.6433782549010847,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6433782549010847
237000,32.23740591412554,0.6447481182825108,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6447481182825108
237500,32.305899083196834,0.6461179816639366,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6461179816639366
238000,32.37411827959185,0.6474823655918369,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6474823655918369
238500,32.44233747598686,0.6488467495197372,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6488467495197372
239000,32.51041968604371,0.6502083937208742,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6502083937208742
239500,32.57850189610057,0.6515700379220114,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6515700379220114
240000,32.646858078833716,0.6529371615766744,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6529371615766744
240500,32.71535124790502,0.6543070249581003,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6543070249581003
241000,32.783844416976315,0.6556768883395263,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6556768883395263
241500,32.852200599709455,0.6570440119941892,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6570440119941892
242000,32.92069376878074,0.6584138753756147,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6584138753756147
242500,32.98918693785206,0.6597837387570412,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6597837387570412
243000,33.05726914790893,0.6611453829581787,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6611453829581787
243500,33.12576231698022,0.6625152463396045,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6625152463396045
244000,33.19398151337524,0.6638796302675048,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6638796302675048
244500,33.26233769610837,0.6652467539221674,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6652467539221674
245000,33.330419906165254,0.6666083981233051,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6666083981233051
245500,33.39877608889838,0.6679755217779676,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6679755217779676
246000,33.46726925796968,0.6693453851593937,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6693453851593937
246500,33.535762427041,0.67071524854082,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.67071524854082
247000,33.604255596112324,0.6720851119222465,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6720851119222465
247500,33.672748765183634,0.6734549753036727,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6734549753036727
248000,33.741104947916774,0.6748220989583354,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6748220989583354
248500,33.809324144311816,0.6761864828862363,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6761864828862363
249000,33.877817313383105,0.6775563462676621,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6775563462676621
249500,33.9463104824544,0.678926209649088,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.678926209649088
250000,34.01466666518756,0.6802933333037512,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6802933333037512
250500,34.08274887524444,0.6816549775048888,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6816549775048888
251000,34.15110505797763,0.6830221011595526,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6830221011595526
251500,34.21959822704892,0.6843919645409784,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6843919645409784
252000,34.28809139612025,0.685761827922405,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.685761827922405
252500,34.356584565191554,0.6871316913038311,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6871316913038311
253000,34.42494074792474,0.6884988149584947,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6884988149584947
253500,34.493022957981616,0.6898604591596323,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6898604591596323
254000,34.56124215437662,0.6912248430875324,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6912248430875324
254500,34.629735323447946,0.6925947064689589,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6925947064689589
255000,34.698228492519235,0.6939645698503847,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6939645698503847
255500,34.76644768891427,0.6953289537782854,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6953289537782854
256000,34.83494085798559,0.6966988171597118,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6966988171597118
256500,34.90316005438058,0.6980632010876116,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6980632010876116
257000,34.97137925077564,0.6994275850155128,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.6994275850155128
257500,35.03973543350884,0.7007947086701768,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7007947086701768
258000,35.10795462990386,0.7021590925980772,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7021590925980772
258500,35.17631081263705,0.7035262162527409,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7035262162527409
259000,35.244803981708365,0.7048960796341673,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7048960796341673
259500,35.313297150779654,0.7062659430155931,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7062659430155931
260000,35.381790319850985,0.7076358063970197,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7076358063970197
260500,35.450009516246006,0.7090001903249201,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7090001903249201
261000,35.51850268531734,0.7103700537063468,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7103700537063468
261500,35.58685886805051,0.7117371773610103,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7117371773610103
262000,35.65521505078369,0.7131043010156738,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7131043010156738
262500,35.72357123351685,0.714471424670337,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.714471424670337
263000,35.79179042991188,0.7158358085982376,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7158358085982376
263500,35.86000962630693,0.7172001925261386,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7172001925261386
264000,35.92836580904008,0.7185673161808016,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7185673161808016
264500,35.99685897811138,0.7199371795622277,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7199371795622277
265000,36.065352147182686,0.7213070429436538,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7213070429436538
265500,36.13384531625398,0.7226769063250796,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7226769063250796
266000,36.20206451264902,0.7240412902529804,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7240412902529804
266500,36.27055768172031,0.7254111536344062,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7254111536344062
267000,36.33905085079164,0.7267810170158328,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7267810170158328
267500,36.40754401986294,0.7281508803972588,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7281508803972588
268000,36.47603718893425,0.729520743778685,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.729520743778685
268500,36.54411939899115,0.730882387979823,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.730882387979823
269000,36.61233859538614,0.7322467719077228,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7322467719077228
269500,36.68069477811931,0.7336138955623862,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7336138955623862
270000,36.74918794719061,0.7349837589438123,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7349837589438123
270500,36.817681116261916,0.7363536223252383,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7363536223252383
271000,36.88617428533325,0.7377234857066649,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7377234857066649
271500,36.95466745440457,0.7390933490880914,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7390933490880914
272000,37.022749664461465,0.7404549932892293,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7404549932892293
272500,37.09124283353276,0.7418248566706552,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7418248566706552
273000,37.15932504358962,0.7431865008717924,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7431865008717924
273500,37.22754423998467,0.7445508847996933,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7445508847996933
274000,37.296037409055984,0.7459207481811196,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7459207481811196
274500,37.364256605451,0.7472851321090199,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7472851321090199
275000,37.432475801846024,0.7486495160369205,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7486495160369205
275500,37.50083198457922,0.7500166396915844,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7500166396915844
276000,37.568914194636136,0.7513782838927228,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7513782838927228
276500,37.637407363707474,0.7527481472741495,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7527481472741495
277000,37.70590053277881,0.7541180106555763,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7541180106555763
277500,37.774256715511974,0.7554851343102394,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7554851343102394
278000,37.84261289824517,0.7568522579649034,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7568522579649034
278500,37.910832094640234,0.7582166418928047,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7582166418928047
279000,37.97932526371157,0.7595865052742314,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7595865052742314
279500,38.04768144644478,0.7609536289288955,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7609536289288955
280000,38.11590064283982,0.7623180128567963,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7623180128567963
280500,38.18439381191112,0.7636878762382224,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7636878762382224
281000,38.25288698098246,0.7650577396196492,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7650577396196492
281500,38.321380150053756,0.7664276030010752,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7664276030010752
282000,38.38959934644882,0.7677919869289763,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7677919869289763
282500,38.45809251552013,0.7691618503104025,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7691618503104025
283000,38.52644869825331,0.7705289739650663,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7705289739650663
283500,38.59494186732463,0.7718988373464926,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7718988373464926
284000,38.663435036395974,0.7732687007279195,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7732687007279195
284500,38.73192820546731,0.7746385641093463,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7746385641093463
285000,38.800421374538644,0.7760084274907729,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7760084274907729
285500,38.86891454360997,0.7773782908721993,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7773782908721993
286000,38.93727072634317,0.7787454145268634,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7787454145268634
286500,39.005626909076355,0.7801125381815271,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7801125381815271
287000,39.07398309180953,0.7814796618361907,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7814796618361907
287500,39.14247626088085,0.782849525217617,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.782849525217617
288000,39.210832443614045,0.7842166488722809,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7842166488722809
288500,39.27932561268535,0.7855865122537069,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7855865122537069
289000,39.34781878175666,0.7869563756351332,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7869563756351332
289500,39.41617496448983,0.7883234992897965,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7883234992897965
290000,39.48466813356114,0.7896933626712227,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7896933626712227
290500,39.55275034361802,0.7910550068723604,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7910550068723604
291000,39.62110652635118,0.7924221305270236,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7924221305270236
291500,39.689325722746226,0.7937865144549245,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7937865144549245
292000,39.7576819054794,0.7951536381095881,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7951536381095881
292500,39.82603808821254,0.7965207617642508,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7965207617642508
293000,39.89425728460758,0.7978851456921516,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7978851456921516
293500,39.96261346734077,0.7992522693468155,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.7992522693468155
294000,40.03069567739766,0.8006139135479532,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8006139135479532
294500,40.09918884646896,0.8019837769293793,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8019837769293793
295000,40.16740804286401,0.8033481608572802,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8033481608572802
295500,40.23576422559718,0.8047152845119436,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8047152845119436
296000,40.30412040833036,0.8060824081666073,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8060824081666073
296500,40.37247659106357,0.8074495318212713,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8074495318212713
297000,40.44028482844418,0.8088056965688836,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8088056965688836
297500,40.50877799751551,0.8101755599503102,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8101755599503102
298000,40.576860207572366,0.8115372041514474,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8115372041514474
298500,40.64466844495299,0.8128933688990598,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8128933688990598
299000,40.712476682333595,0.8142495336466719,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8142495336466719
299500,40.780969851404905,0.815619397028098,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.815619397028098
299999,40.849052061461784,0.8169810412292356,Laplace+Cache,0.0,Laplace+Cache,,,NoCuts,,0.05,False,0.8169810412292356
0,0.00013698633814260996,2.739726762852199e-06,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,2.739726762852199e-06
500,0.046849327644772606,0.0009369865528954521,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0009369865528954521
1000,0.08410961161956296,0.0016821922323912591,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0016821922323912591
1500,0.12013701855106981,0.0024027403710213963,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0024027403710213963
2000,0.15465757576300826,0.003093151515260165,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.003093151515260165
2500,0.1868493652265225,0.00373698730453045,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.00373698730453045
3000,0.22095896342403318,0.0044191792684806636,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0044191792684806636
3500,0.25205486218240614,0.005041097243648123,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.005041097243648123
4000,0.2817808975593525,0.00563561795118705,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.00563561795118705
4500,0.3097261105404447,0.006194522210808894,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.006194522210808894
5000,0.3365754328163962,0.006731508656327923,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.006731508656327923
5500,0.3615069463583536,0.007230138927167073,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.007230138927167073
6000,0.38657544623845386,0.007731508924769077,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.007731508924769077
6500,0.4350686099409413,0.008701372198818827,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.008701372198818827
7000,0.4771234157507263,0.009542468315014527,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.009542468315014527
7500,0.5121919183152376,0.010243838366304752,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.010243838366304752
8000,0.5491782296137453,0.010983564592274906,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.010983564592274906
8500,0.5838357731638285,0.01167671546327657,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01167671546327657
9000,0.6173974260087708,0.012347948520175416,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.012347948520175416
9500,0.6508220925155707,0.013016441850311413,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.013016441850311413
10000,0.6847947043749407,0.013695894087498814,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.013695894087498814
10500,0.7167125211621717,0.014334250423243433,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.014334250423243433
11000,0.747945406258689,0.01495890812517378,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01495890812517378
11500,0.7758906192397839,0.015517812384795677,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.015517812384795677
12000,0.8068495316600173,0.016136990633200347,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.016136990633200347
12500,0.8564385860676496,0.017128771721352992,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.017128771721352992
13000,0.900137227935148,0.01800274455870296,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01800274455870296
13500,0.942329020083078,0.01884658040166156,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.01884658040166156
14000,0.9791783450434459,0.019583566900868918,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.019583566900868918
14500,1.0173975333852399,0.020347950667704798,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.020347950667704798
15000,1.0554797353888916,0.021109594707777832,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.021109594707777832
15500,1.0905482379534048,0.021810964759068095,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.021810964759068095
16000,1.1234249591076357,0.022468499182152716,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.022468499182152716
16500,1.1552057895567254,0.023104115791134507,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.023104115791134507
17000,1.185753742962532,0.02371507485925064,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02371507485925064
17500,1.2179455324260497,0.024358910648520995,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.024358910648520995
18000,1.2480825268174287,0.024961650536348575,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.024961650536348575
18500,1.3016441850311913,0.026032883700623826,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.026032883700623826
19000,1.3454798132368284,0.026909596264736567,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.026909596264736567
19500,1.3884935234136115,0.027769870468272232,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.027769870468272232
20000,1.4290414795038275,0.028580829590076552,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.028580829590076552
20500,1.467671626860047,0.02935343253720094,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.02935343253720094
21000,1.507123692245122,0.030142473844902443,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.030142473844902443
21500,1.5438360308673444,0.03087672061734689,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03087672061734689
22000,1.5769867246978602,0.0315397344939572,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0315397344939572
22500,1.611233309233518,0.03222466618467036,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03222466618467036
23000,1.6445209894021768,0.03289041978804354,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03289041978804354
23500,1.6794525056285479,0.033589050112570955,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.033589050112570955
24000,1.718219639322912,0.03436439278645824,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03436439278645824
24500,1.7682196527449716,0.03536439305489943,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03536439305489943
25000,1.8132881579938962,0.03626576315987792,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03626576315987792
25500,1.8576717315521076,0.037153434631042155,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.037153434631042155
26000,1.8975347559516134,0.03795069511903227,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03795069511903227
26500,1.936712848660406,0.03873425697320812,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.03873425697320812
27000,1.9754799823547697,0.0395095996470954,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0395095996470954
27500,2.015890952106846,0.04031781904213692,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04031781904213692
28000,2.052055345376501,0.04104110690753002,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04104110690753002
28500,2.0850690528688745,0.04170138105737749,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04170138105737749
29000,2.1226033095199557,0.04245206619039912,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04245206619039912
29500,2.1565759213793276,0.04313151842758655,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04313151842758655
30000,2.20109648127568,0.0440219296255136,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0440219296255136
30500,2.2517814263884537,0.04503562852776907,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04503562852776907
31000,2.2969869179755245,0.04593973835951049,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04593973835951049
31500,2.3376718604038875,0.04675343720807775,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04675343720807775
32000,2.377397898465253,0.04754795796930506,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04754795796930506
32500,2.416439004835905,0.0483287800967181,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0483287800967181
33000,2.453288329796277,0.04906576659592554,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04906576659592554
33500,2.488767791375222,0.04977535582750444,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.04977535582750444
34000,2.5267130070407346,0.05053426014081469,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05053426014081469
34500,2.5617815096052503,0.051235630192105,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.051235630192105
35000,2.5972609711841947,0.051945219423683894,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.051945219423683894
35500,2.6306856376909993,0.052613712753819986,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.052613712753819986
36000,2.675069211249211,0.053501384224984225,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.053501384224984225
36500,2.728082924110402,0.05456165848220804,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05456165848220804
37000,2.775069238093318,0.05550138476186636,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05550138476186636
37500,2.8175350029175266,0.05635070005835053,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05635070005835053
38000,2.860548713094307,0.057210974261886136,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.057210974261886136
38500,2.901507628198949,0.058030152563978976,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.058030152563978976
39000,2.9412336662603082,0.05882467332520616,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.05882467332520616
39500,2.977672032206243,0.059553440644124864,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.059553440644124864
40000,3.016028206886176,0.06032056413772352,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06032056413772352
40500,3.0510967094506865,0.06102193418901373,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06102193418901373
41000,3.0878090480729115,0.061756180961458226,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.061756180961458226
41500,3.1217816599322816,0.06243563319864563,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06243563319864563
42000,3.1663022198286344,0.06332604439657269,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06332604439657269
42500,3.218494014660973,0.06436988029321947,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06436988029321947
43000,3.2667132056871786,0.06533426411374357,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06533426411374357
43500,3.313425546993812,0.06626851093987624,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06626851093987624
44000,3.3550693937891714,0.06710138787578343,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06710138787578343
44500,3.3979461176278125,0.06795892235255625,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06795892235255625
45000,3.440000923437599,0.06880001846875197,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06880001846875197
45500,3.4805488795278183,0.06961097759055637,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.06961097759055637
46000,3.520274917589181,0.07040549835178363,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07040549835178363
46500,3.558631092269116,0.07117262184538233,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07117262184538233
47000,3.5945215128624834,0.07189043025724967,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07189043025724967
47500,3.6305489197939926,0.07261097839587985,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07261097839587985
48000,3.672740711941924,0.07345481423883848,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07345481423883848
48500,3.725617438464986,0.07451234876929971,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07451234876929971
49000,3.773836629491195,0.0754767325898239,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0754767325898239
49500,3.8178092440349842,0.07635618488069969,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07635618488069969
50000,3.862603776607625,0.07725207553215249,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07725207553215249
50500,3.9041106370648464,0.07808221274129692,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07808221274129692
51000,3.945480511183923,0.07890961022367846,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07890961022367846
51500,3.9861654536122875,0.07972330907224574,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.07972330907224574
52000,4.02986409547979,0.08059728190959581,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08059728190959581
52500,4.06917917452673,0.0813835834905346,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0813835834905346
53000,4.10520658145825,0.08210413162916501,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08210413162916501
53500,4.1401380976846225,0.08280276195369245,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08280276195369245
54000,4.189453179415977,0.08378906358831953,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08378906358831953
54500,4.2415079879101825,0.08483015975820365,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08483015975820365
55000,4.290823069641534,0.08581646139283068,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08581646139283068
55500,4.336576506581177,0.08673153013162355,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08673153013162355
56000,4.380549121124968,0.08761098242249936,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08761098242249936
56500,4.42191899524405,0.08843837990488099,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08843837990488099
57000,4.4638368147157035,0.08927673629431407,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.08927673629431407
57500,4.50411079812964,0.0900822159625928,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0900822159625928
58000,4.5424669728095814,0.09084933945619163,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09084933945619163
58500,4.580549174813243,0.09161098349626487,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09161098349626487
59000,4.617261513435475,0.0923452302687095,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0923452302687095
59500,4.656576592482416,0.09313153184964833,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09313153184964833
60000,4.707261537595194,0.09414523075190388,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09414523075190388
60500,4.763014977219252,0.09526029954438504,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09526029954438504
61000,4.812741017965031,0.09625482035930062,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09625482035930062
61500,4.85780952321396,0.0971561904642792,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.0971561904642792
62000,4.9035629601536,0.098071259203072,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.098071259203072
62500,4.946302697654108,0.09892605395308215,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09892605395308215
63000,4.9901383258597525,0.09980276651719505,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.09980276651719505
63500,5.03246710434583,0.1006493420869166,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1006493420869166
64000,5.070412320011341,0.10140824640022682,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10140824640022682
64500,5.111234248777847,0.10222468497555694,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10222468497555694
65000,5.149727409795929,0.10299454819591858,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10299454819591858
65500,5.187261666447013,0.10374523332894026,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10374523332894026
66000,5.2373986662072145,0.10474797332414429,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10474797332414429
66500,5.2938370375219845,0.1058767407504397,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1058767407504397
67000,5.343974037282196,0.10687948074564392,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10687948074564392
67500,5.389590487883695,0.10779180975767391,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10779180975767391
68000,5.430549402988349,0.10861098805976699,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10861098805976699
68500,5.476850785280564,0.10953701570561128,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.10953701570561128
69000,5.519590522781074,0.11039181045562149,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11039181045562149
69500,5.562741219296009,0.11125482438592017,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11125482438592017
70000,5.600960407637809,0.11201920815275618,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11201920815275618
70500,5.641645350066179,0.11283290700132359,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11283290700132359
71000,5.68096042911312,0.1136192085822624,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1136192085822624
71500,5.721371398865203,0.11442742797730406,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11442742797730406
72000,5.759590587206998,0.11519181174413996,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11519181174413996
72500,5.8157549858454765,0.11631509971690952,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11631509971690952
73000,5.866576917296394,0.11733153834592787,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11733153834592787
73500,5.916028985365884,0.11832057970731767,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11832057970731767
74000,5.961371463291097,0.11922742926582193,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.11922742926582193
74500,6.006713941216309,0.12013427882432617,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12013427882432617
75000,6.051919432803378,0.12103838865606756,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12103838865606756
75500,6.0960290336853085,0.12192058067370617,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12192058067370617
76000,6.139727675552809,0.12279455351105618,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12279455351105618
76500,6.179179740937888,0.12358359481875776,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12358359481875776
77000,6.219727697028107,0.12439455394056215,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12439455394056215
77500,6.256987981002908,0.12513975962005816,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12513975962005816
78000,6.301919499913692,0.12603838999827383,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12603838999827383
78500,6.359179789257309,0.12718359578514618,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12718359578514618
79000,6.411508570427796,0.12823017140855592,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.12823017140855592
79500,6.461234611173574,0.1292246922234715,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1292246922234715
80000,6.506851061775074,0.13013702123550147,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13013702123550147
80500,6.553152444067288,0.13106304888134576,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13106304888134576
81000,6.5975360176255045,0.1319507203525101,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1319507203525101
81500,6.639453837097151,0.132789076741943,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.132789076741943
82000,6.681371656568804,0.1336274331313761,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1336274331313761
82500,6.722741530687885,0.1344548306137577,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1344548306137577
83000,6.760960719029684,0.13521921438059367,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13521921438059367
83500,6.800549770752908,0.13601099541505815,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13601099541505815
84000,6.843426494591557,0.13686852989183115,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13686852989183115
84500,6.901234729287757,0.13802469458575514,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13802469458575514
85000,6.954111455810816,0.13908222911621632,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.13908222911621632
85500,7.002467633175172,0.14004935266350343,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14004935266350343
86000,7.047536138424102,0.14095072276848206,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14095072276848206
86500,7.091782725644177,0.14183565451288355,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14183565451288355
87000,7.135755340187957,0.14271510680375915,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14271510680375915
87500,7.180275900084315,0.1436055180016863,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1436055180016863
88000,7.224248514628105,0.1444849702925621,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1444849702925621
88500,7.26424852536576,0.1452849705073152,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1452849705073152
89000,7.303426618074558,0.14606853236149114,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14606853236149114
89500,7.341097861063788,0.14682195722127575,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14682195722127575
90000,7.381645817154013,0.14763291634308026,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14763291634308026
90500,7.44041295621722,0.1488082591243444,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1488082591243444
91000,7.492604751049576,0.14985209502099153,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.14985209502099153
91500,7.54356366883865,0.150871273376773,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.150871273376773
92000,7.592193818879293,0.15184387637758587,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15184387637758587
92500,7.638084242157084,0.15276168484314168,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15276168484314168
93000,7.680413020643164,0.1536082604128633,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1536082604128633
93500,7.723700703496243,0.15447401406992486,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15447401406992486
94000,7.767810304378177,0.15535620608756354,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15535620608756354
94500,7.8109610008931165,0.15621922001786234,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15621922001786234
95000,7.852878820364778,0.15705757640729556,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.15705757640729556
95500,7.893700749131295,0.1578740149826259,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1578740149826259
96000,7.93055007409167,0.1586110014818334,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1586110014818334
96500,7.98890625414045,0.159778125082809,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.159778125082809
97000,8.04055010362024,0.16081100207240479,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16081100207240479
97500,8.092878884790741,0.16185757769581482,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16185757769581482
98000,8.141646021169532,0.16283292042339062,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16283292042339062
98500,8.188495348814328,0.16376990697628657,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16376990697628657
99000,8.234248785753982,0.16468497571507965,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16468497571507965
99500,8.276440577901925,0.1655288115580385,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1655288115580385
100000,8.319865247093153,0.16639730494186306,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16639730494186306
100500,8.361783066564811,0.16723566133129622,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16723566133129622
101000,8.40630362646118,0.1681260725292236,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1681260725292236
101500,8.446029664522552,0.16892059329045103,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16892059329045103
102000,8.490961183433354,0.16981922366866709,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.16981922366866709
102500,8.548358459115128,0.17096716918230256,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17096716918230256
103000,8.602742035357764,0.17205484070715527,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17205484070715527
103500,8.652468076103553,0.17304936152207107,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17304936152207107
104000,8.699454390086483,0.17398908780172967,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17398908780172967
104500,8.747125635760128,0.17494251271520256,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17494251271520256
105000,8.793564004390483,0.17587128008780964,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17587128008780964
105500,8.837399632596137,0.17674799265192273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17674799265192273
106000,8.882331151506925,0.1776466230301385,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1776466230301385
106500,8.923838011964147,0.17847676023928294,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17847676023928294
107000,8.967262681155372,0.17934525362310744,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.17934525362310744
107500,9.009180500627025,0.1801836100125405,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1801836100125405
108000,9.050961333760531,0.18101922667521061,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18101922667521061
108500,9.109865459161869,0.18219730918323737,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18219730918323737
109000,9.164659994418919,0.1832931998883784,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1832931998883784
109500,9.214660007840978,0.18429320015681955,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18429320015681955
110000,9.263701116896044,0.1852740223379209,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1852740223379209
110500,9.310550444540821,0.18621100889081643,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18621100889081643
111000,9.354386072746466,0.18708772145492933,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18708772145492933
111500,9.401646359405678,0.18803292718811357,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.18803292718811357
112000,9.44411212422989,0.1888822424845978,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1888822424845978
112500,9.4849340529964,0.189698681059928,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.189698681059928
113000,9.528358722187612,0.19056717444375224,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19056717444375224
113500,9.57301626842211,0.1914603253684422,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1914603253684422
114000,9.613564224512333,0.19227128449024666,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19227128449024666
114500,9.67452314498582,0.1934904628997164,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1934904628997164
115000,9.728906721228448,0.19457813442456895,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19457813442456895
115500,9.77890673465052,0.19557813469301039,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19557813469301039
116000,9.827399898353017,0.19654799796706032,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19654799796706032
116500,9.876441007408078,0.19752882014816156,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19752882014816156
117000,9.92123553998072,0.1984247107996144,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.1984247107996144
117500,9.966988976920367,0.19933977953840734,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.19933977953840734
118000,10.010413646111585,0.2002082729222317,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2002082729222317
118500,10.052331465583238,0.20104662931166475,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20104662931166475
119000,10.095482162098168,0.20190964324196337,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20190964324196337
119500,10.136030118188396,0.2027206023637679,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2027206023637679
120000,10.182468486818752,0.20364936973637504,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20364936973637504
120500,10.243016448277809,0.20486032896555617,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20486032896555617
121000,10.296578106491587,0.20593156212983174,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20593156212983174
121500,10.34726305160438,0.20694526103208757,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20694526103208757
122000,10.396715119673887,0.20793430239347774,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20793430239347774
122500,10.443838419994954,0.20887676839989908,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20887676839989908
123000,10.490139802287173,0.20980279604574345,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.20980279604574345
123500,10.537400088946391,0.21074800177892783,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21074800177892783
124000,10.58041379912319,0.21160827598246382,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21160827598246382
124500,10.623838468314414,0.2124767693662883,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2124767693662883
125000,10.667400123843777,0.21334800247687555,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21334800247687555
125500,10.708496025286582,0.21416992050573164,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21416992050573164
126000,10.760413847442651,0.21520827694885303,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21520827694885303
126500,10.818085095800704,0.2163617019160141,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2163617019160141
127000,10.87068784964748,0.2174137569929496,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2174137569929496
127500,10.920002931378832,0.21840005862757664,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21840005862757664
128000,10.969318013110193,0.21938636026220387,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.21938636026220387
128500,11.016167340754986,0.2203233468150997,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2203233468150997
129000,11.060276941636921,0.2212055388327384,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2212055388327384
129500,11.105208460547717,0.22210416921095433,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22210416921095433
130000,11.148359157062657,0.22296718314125313,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22296718314125313
130500,11.191098894563172,0.22382197789126346,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22382197789126346
131000,11.234249591078106,0.22468499182156212,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22468499182156212
131500,11.27685234224047,0.2255370468448094,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2255370468448094
132000,11.327126328338826,0.22654252656677654,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22654252656677654
132500,11.384660590358736,0.22769321180717472,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22769321180717472
133000,11.439592111953933,0.22879184223907867,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.22879184223907867
133500,11.49000308439042,0.2298000616878084,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2298000616878084
134000,11.541235974855764,0.23082471949711528,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23082471949711528
134500,11.587126398133554,0.23174252796267109,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23174252796267109
135000,11.634523671130907,0.23269047342261814,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23269047342261814
135500,11.677400394969553,0.23354800789939106,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23354800789939106
136000,11.720825064160772,0.23441650128321545,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23441650128321545
136500,11.767263432791129,0.2353452686558226,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2353452686558226
137000,11.81260591071634,0.2362521182143268,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2362521182143268
137500,11.855071675540554,0.2371014335108111,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2371014335108111
138000,11.9024689485379,0.23804937897075798,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23804937897075798
138500,11.964523759716512,0.23929047519433022,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.23929047519433022
139000,12.018907335959137,0.24037814671918273,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24037814671918273
139500,12.069729267410054,0.24139458534820107,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24139458534820107
140000,12.122058048580534,0.2424411609716107,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2424411609716107
140500,12.169866280592311,0.2433973256118462,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2433973256118462
141000,12.216030676546374,0.2443206135309275,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2443206135309275
141500,12.262058086162298,0.24524116172324598,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24524116172324598
142000,12.309455359159642,0.24618910718319284,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24618910718319284
142500,12.353564960041563,0.24707129920083126,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24707129920083126
143000,12.397400588247201,0.24794801176494402,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24794801176494402
143500,12.442332107157984,0.24884664214315969,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24884664214315969
144000,12.491236229874898,0.24982472459749797,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.24982472459749797
144500,12.550277341614365,0.2510055468322873,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2510055468322873
145000,12.607537630957978,0.25215075261915953,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25215075261915953
145500,12.659729425790312,0.25319458851580623,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25319458851580623
146000,12.708085603154656,0.2541617120630931,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2541617120630931
146500,12.757263698547845,0.25514527397095693,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25514527397095693
147000,12.80274316281119,0.2560548632562238,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2560548632562238
147500,12.848633586088958,0.2569726717217792,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2569726717217792
148000,12.895071954719311,0.25790143909438623,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25790143909438623
148500,12.940551418982663,0.25881102837965325,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25881102837965325
149000,12.980962388734731,0.25961924777469464,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.25961924777469464
149500,13.0252089759548,0.260504179519096,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.260504179519096
150000,13.070962412894435,0.2614192482578887,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2614192482578887
150500,13.131099415339028,0.2626219883067806,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2626219883067806
151000,13.185072032567213,0.26370144065134427,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26370144065134427
151500,13.23822273176655,0.264764454635331,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.264764454635331
152000,13.287263840821595,0.2657452768164319,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2657452768164319
152500,13.33835974494878,0.2667671948989756,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2667671948989756
153000,13.387400854003836,0.26774801708007673,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.26774801708007673
153500,13.435757031368182,0.2687151406273636,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2687151406273636
154000,13.481099509293376,0.2696219901858675,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2696219901858675
154500,13.525346096513433,0.27050692193026865,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27050692193026865
155000,13.570277615424201,0.271405552308484,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.271405552308484
155500,13.614935161658689,0.2722987032331738,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2722987032331738
156000,13.66109955761275,0.27322199115225504,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27322199115225504
156500,13.723291355129492,0.2744658271025898,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2744658271025898
157000,13.779592740106109,0.27559185480212217,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27559185480212217
157500,13.831510562262157,0.2766302112452431,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2766302112452431
158000,13.881099616669784,0.2776219923333957,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2776219923333957
158500,13.92863387600527,0.2785726775201054,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2785726775201054
159000,13.974798271959328,0.27949596543918653,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.27949596543918653
159500,14.02246951763295,0.28044939035265903,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28044939035265903
160000,14.068907886263297,0.2813781577252659,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2813781577252659
160500,14.113154473483355,0.2822630894696671,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2822630894696671
161000,14.156853115350843,0.28313706230701685,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28313706230701685
161500,14.1975380577792,0.283950761155584,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.283950761155584
162000,14.246579166834248,0.28493158333668495,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28493158333668495
162500,14.30808603266027,0.2861617206532054,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2861617206532054
163000,14.363565499608013,0.2872713099921603,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2872713099921603
163500,14.41507236274963,0.28830144725499257,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28830144725499257
164000,14.464387444480966,0.28928774888961933,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.28928774888961933
164500,14.513976498888583,0.2902795299777717,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2902795299777717
165000,14.560277881180783,0.29120555762361566,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29120555762361566
165500,14.6079491268544,0.292158982537088,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.292158982537088
166000,14.65383955013217,0.2930767910026434,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2930767910026434
166500,14.698634082704803,0.29397268165409607,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29397268165409607
167000,14.743702587953711,0.2948740517590742,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2948740517590742
167500,14.789045065878906,0.2957809013175781,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2957809013175781
168000,14.839866997329803,0.2967973399465961,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2967973399465961
168500,14.89986701343627,0.2979973402687254,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.2979973402687254
169000,14.954113603340732,0.29908227206681465,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.29908227206681465
169500,15.005620466482343,0.30011240932964683,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30011240932964683
170000,15.055894452580679,0.3011178890516136,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3011178890516136
170500,15.104524602621304,0.30209049205242605,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30209049205242605
171000,15.15383968435264,0.3030767936870528,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3030767936870528
171500,15.201510930026265,0.3040302186005253,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3040302186005253
172000,15.244935599217474,0.3048987119843495,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3048987119843495
172500,15.288223282070536,0.30576446564141074,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.30576446564141074
173000,15.332743841966883,0.3066548768393377,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3066548768393377
173500,15.379456183273495,0.3075891236654699,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3075891236654699
174000,15.429867155709966,0.3085973431141993,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3085973431141993
174500,15.488223335758706,0.3097644667151741,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3097644667151741
175000,15.544524720735293,0.31089049441470584,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31089049441470584
175500,15.59575761120063,0.3119151522240126,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3119151522240126
176000,15.645346665608237,0.31290693331216474,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31290693331216474
176500,15.693839829310706,0.31387679658621415,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31387679658621415
177000,15.743154911042032,0.31486309822084063,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31486309822084063
177500,15.78699053924766,0.31573981078495317,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31573981078495317
178000,15.833291921539843,0.3166658384307969,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3166658384307969
178500,15.878497413126901,0.31756994826253804,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.31756994826253804
179000,15.922333041332521,0.3184466608266504,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3184466608266504
179500,15.964798806156724,0.3192959761231345,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3192959761231345
180000,16.01863443704675,0.320372688740935,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.320372688740935
180500,16.07863445315319,0.3215726890630638,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3215726890630638
181000,16.131922138690637,0.32263844277381276,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32263844277381276
181500,16.18397694718481,0.3236795389436962,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3236795389436962
182000,16.235209837650125,0.3247041967530025,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3247041967530025
182500,16.282881083323726,0.32565762166647455,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32565762166647455
183000,16.330004383644773,0.32660008767289544,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32660008767289544
183500,16.37630576593696,0.32752611531873915,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32752611531873915
184000,16.42068933949514,0.3284137867899028,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3284137867899028
184500,16.466716749111043,0.32933433498222087,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.32933433498222087
185000,16.511511281683664,0.33023022563367327,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33023022563367327
185500,16.555894855241842,0.33111789710483686,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33111789710483686
186000,16.606579800354577,0.3321315960070915,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3321315960070915
186500,16.665346939417716,0.3333069387883543,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3333069387883543
187000,16.720963392703585,0.33441926785407167,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33441926785407167
187500,16.774525050917315,0.3354905010183463,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3354905010183463
188000,16.826442873073326,0.3365288574614665,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3365288574614665
188500,16.878634667905647,0.33757269335811296,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33757269335811296
189000,16.926716872593673,0.33853433745187345,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33853433745187345
189500,16.973703186576554,0.33947406373153105,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.33947406373153105
190000,17.022470322955304,0.3404494064591061,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3404494064591061
190500,17.0675388282042,0.34135077656408397,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34135077656408397
191000,17.112196374438668,0.34224392748877336,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34224392748877336
191500,17.157675838701987,0.34315351677403977,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34315351677403977
192000,17.20836078381473,0.3441672156762946,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3441672156762946
192500,17.267675868230445,0.3453535173646089,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3453535173646089
193000,17.32315533517815,0.346463106703563,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.346463106703563
193500,17.376306034377453,0.34752612068754907,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34752612068754907
194000,17.427675911180895,0.3485535182236179,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3485535182236179
194500,17.47753893826477,0.34955077876529544,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.34955077876529544
195000,17.528223883377514,0.3505644776675503,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3505644776675503
195500,17.573155402288243,0.35146310804576486,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35146310804576486
196000,17.618360893875273,0.35236721787750547,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35236721787750547
196500,17.665484194196313,0.35330968388392625,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35330968388392625
197000,17.71068968578334,0.3542137937156668,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3542137937156668
197500,17.755621204694098,0.35511242409388194,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.35511242409388194
198000,17.80110066895742,0.3560220133791484,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3560220133791484
198500,17.86288150745968,0.3572576301491936,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3572576301491936
199000,17.920689742155822,0.3584137948431165,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3584137948431165
199500,17.97603222276539,0.3595206444553078,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3595206444553078
200000,18.02753908590698,0.3605507817181396,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3605507817181396
200500,18.07795005834343,0.36155900116686857,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36155900116686857
201000,18.12890897613245,0.36257817952264904,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36257817952264904
201500,18.176991180820465,0.3635398236164093,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3635398236164093
202000,18.223977494803346,0.3644795498960669,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3644795498960669
202500,18.27315559019651,0.3654631118039302,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3654631118039302
203000,18.318498068121684,0.36636996136243366,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.36636996136243366
203500,18.363977532385,0.3672795506477,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3672795506477
204000,18.41630631355543,0.3683261262711086,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3683261262711086
204500,18.475758384309273,0.3695151676861855,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3695151676861855
205000,18.5300049742137,0.37060009948427397,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37060009948427397
205500,18.58260772806041,0.3716521545612082,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3716521545612082
206000,18.633840618525703,0.37267681237051403,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37267681237051403
206500,18.687265290401275,0.3737453058080255,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3737453058080255
207000,18.736169413118148,0.37472338826236296,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37472338826236296
207500,18.78301874076287,0.3756603748152574,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3756603748152574
208000,18.830005054745733,0.37660010109491465,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37660010109491465
208500,18.875484519009028,0.37750969038018056,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37750969038018056
209000,18.92082699693419,0.3784165399386838,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3784165399386838
209500,18.964662625139773,0.37929325250279544,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.37929325250279544
210000,19.01589551560507,0.3803179103121014,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3803179103121014
210500,19.077676354107343,0.38155352708214685,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38155352708214685
211000,19.13548458880349,0.3827096917760698,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3827096917760698
211500,19.18918323335537,0.3837836646671074,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3837836646671074
212000,19.24096406917323,0.3848192813834646,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3848192813834646
212500,19.2901421645664,0.385802843291328,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.385802843291328
213000,19.340827109679093,0.38681654219358186,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.38681654219358186
213500,19.39027917774854,0.3878055835549708,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3878055835549708
214000,19.436306587364417,0.3887261317472883,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3887261317472883
214500,19.482333996980312,0.3896466799396062,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3896466799396062
215000,19.524662775466346,0.39049325550932695,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39049325550932695
215500,19.570964157758514,0.3914192831551703,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3914192831551703
216000,19.624251843295948,0.39248503686591896,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39248503686591896
216500,19.68548473644566,0.39370969472891315,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39370969472891315
217000,19.743155984803664,0.3948631196960733,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3948631196960733
217500,19.79685462935555,0.395937092587111,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.395937092587111
218000,19.848224506159013,0.39696449012318025,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39696449012318025
218500,19.899594382962473,0.3979918876592495,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.3979918876592495
219000,19.94904645103195,0.39898092902063903,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39898092902063903
219500,19.997128655719973,0.39994257311439946,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.39994257311439946
220000,20.04575880576057,0.40091517611521144,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40091517611521144
220500,20.091101283685756,0.4018220256737151,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4018220256737151
221000,20.139183488373796,0.4027836697674759,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4027836697674759
221500,20.184251993622684,0.4036850398724537,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4036850398724537
222000,20.237539679160164,0.4047507935832033,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4047507935832033
222500,20.298361613295448,0.405967232265909,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.405967232265909
223000,20.353567107566885,0.4070713421513377,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4070713421513377
223500,20.409731506205343,0.40819463012410684,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.40819463012410684
224000,20.46069042399438,0.4092138084798876,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4092138084798876
224500,20.510964410092683,0.41021928820185366,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41021928820185366
225000,20.56027949182401,0.41120558983648015,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41120558983648015
225500,20.607676764821328,0.41215353529642657,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41215353529642657
226000,20.656854860214512,0.41313709720429026,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41313709720429026
226500,20.704526105888107,0.41409052211776215,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41409052211776215
227000,20.74918365212259,0.41498367304245176,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41498367304245176
227500,20.793156266666344,0.41586312533332687,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.41586312533332687
228000,20.84534806149865,0.416906961229973,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.416906961229973
228500,20.906169995633974,0.4181233999126795,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4181233999126795
229000,20.96411521666828,0.4192823043333656,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4192823043333656
229500,21.018635779249024,0.42037271558498046,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42037271558498046
230000,21.070142642390636,0.4214028528478127,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4214028528478127
230500,21.118361833416834,0.4223672366683367,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4223672366683367
231000,21.16767691514817,0.4233535383029634,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4233535383029634
231500,21.21685501054134,0.4243371002108268,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4243371002108268
232000,21.26575913325824,0.42531518266516477,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42531518266516477
232500,21.312882433579308,0.42625764867158616,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42625764867158616
233000,21.359457788547772,0.42718915577095545,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42718915577095545
233500,21.406444102530678,0.42812888205061356,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42812888205061356
234000,21.452608498484732,0.42905216996969464,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.42905216996969464
234500,21.516033173044743,0.43032066346089487,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43032066346089487
235000,21.576170175489338,0.43152340350978674,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43152340350978674
235500,21.629594847364945,0.4325918969472989,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4325918969472989
236000,21.680142806139568,0.43360285612279137,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43360285612279137
236500,21.731101723928607,0.4346220344785721,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4346220344785721
237000,21.781649682703236,0.4356329936540647,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4356329936540647
237500,21.83178668246343,0.4366357336492686,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4366357336492686
238000,21.877951078417485,0.4375590215683497,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4375590215683497
238500,21.92466341972411,0.43849326839448216,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43849326839448216
239000,21.97329356976474,0.43946587139529475,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.43946587139529475
239500,22.019457965718775,0.4403891593143755,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4403891593143755
240000,22.0709648288604,0.441419296577208,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.441419296577208
240500,22.133430599053437,0.4426686119810687,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4426686119810687
241000,22.19192376544033,0.4438384753088066,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4438384753088066
241500,22.245348437315943,0.44490696874631885,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.44490696874631885
242000,22.29754023214826,0.4459508046429652,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4459508046429652
242500,22.35096490402389,0.4470192980804778,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4470192980804778
243000,22.403841630546957,0.4480768326109391,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4480768326109391
243500,22.455211507350445,0.4491042301470089,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4491042301470089
244000,22.504800561758064,0.4500960112351613,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4500960112351613
244500,22.550964957712097,0.45101929915424194,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45101929915424194
245000,22.597266340004317,0.45194532680008637,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45194532680008637
245500,22.642334845253217,0.45284669690506435,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45284669690506435
246000,22.690691022617568,0.45381382045235136,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45381382045235136
246500,22.752882820134307,0.45505765640268614,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45505765640268614
247000,22.80986913680165,0.45619738273603305,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45619738273603305
247500,22.861923945295835,0.45723847890591673,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45723847890591673
248000,22.915759576185867,0.45831519152371736,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.45831519152371736
248500,22.96548561693162,0.4593097123386324,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4593097123386324
249000,23.016033575706228,0.46032067151412454,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46032067151412454
249500,23.066444548142687,0.46132889096285373,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46132889096285373
250000,23.115211684521455,0.4623042336904291,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4623042336904291
250500,23.162061012166216,0.4632412202433243,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4632412202433243
251000,23.208499380796557,0.46416998761593115,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46416998761593115
251500,23.254663776750633,0.4650932755350127,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4650932755350127
252000,23.306581598906682,0.4661316319781336,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4661316319781336
252500,23.370417232481138,0.4674083446496228,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4674083446496228
253000,23.429595330558755,0.4685919066111751,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4685919066111751
253500,23.484389865815807,0.46968779731631616,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.46968779731631616
254000,23.53699261966258,0.4707398523932516,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4707398523932516
254500,23.58918441449491,0.4717836882898982,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4717836882898982
255000,23.640006345945807,0.47280012691891615,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47280012691891615
255500,23.686855673590575,0.4737371134718115,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4737371134718115
256000,23.73685568701263,0.47473711374025257,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47473711374025257
256500,23.78041734254199,0.4756083468508398,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4756083468508398
257000,23.82891050624448,0.4765782101248896,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4765782101248896
257500,23.87617079290369,0.4775234158580738,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4775234158580738
258000,23.928636560412286,0.4785727312082457,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4785727312082457
258500,23.991513289619743,0.47983026579239485,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.47983026579239485
259000,24.047951660934505,0.4809590332186901,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4809590332186901
259500,24.102198250838974,0.4820439650167795,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4820439650167795
260000,24.15507497736202,0.4831014995472404,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4831014995472404
260500,24.20521197712222,0.4841042395424444,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4841042395424444
261000,24.255348976882424,0.4851069795376485,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4851069795376485
261500,24.303157208894202,0.48606314417788404,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48606314417788404
262000,24.352335304287397,0.48704670608574796,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48704670608574796
262500,24.401376413342454,0.4880275282668491,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4880275282668491
263000,24.44904765901608,0.48898095318032164,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.48898095318032164
263500,24.495075068632005,0.4899015013726401,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4899015013726401
264000,24.55233535797562,0.4910467071595124,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4910467071595124
264500,24.613705237463503,0.49227410474927,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49227410474927
265000,24.670965526807134,0.4934193105361427,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4934193105361427
265500,24.72439019868276,0.49448780397365516,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49448780397365516
266000,24.774116239428547,0.49548232478857096,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49548232478857096
266500,24.82411625285062,0.4964823250570124,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4964823250570124
267000,24.875486129654124,0.49750972259308246,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49750972259308246
267500,24.92219847096078,0.4984439694192156,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.4984439694192156
268000,24.96932177128185,0.49938643542563704,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.49938643542563704
268500,25.01685603061734,0.5003371206123468,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5003371206123468
269000,25.063020426571416,0.5012604085314283,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5012604085314283
269500,25.107814959144047,0.502156299182881,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.502156299182881
270000,25.163979357782544,0.5032795871556509,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5032795871556509
270500,25.225349237270454,0.5045069847454091,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5045069847454091
271000,25.282609526614095,0.5056521905322819,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5056521905322819
271500,25.336308171166042,0.5067261634233209,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5067261634233209
272000,25.38973284304167,0.5077946568608334,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5077946568608334
272500,25.44192463787401,0.5088384927574802,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5088384927574802
273000,25.492198623972346,0.5098439724794469,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5098439724794469
273500,25.54055480133671,0.5108110960267342,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5108110960267342
274000,25.588910978701072,0.5117782195740215,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5117782195740215
274500,25.635760306345848,0.5127152061269169,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5127152061269169
275000,25.68480141540094,0.5136960283080189,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5136960283080189
275500,25.731376770369426,0.5146275354073885,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5146275354073885
276000,25.78932199140378,0.5157864398280756,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5157864398280756
276500,25.84863707581955,0.5169727415163909,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5169727415163909
277000,25.904390515443634,0.5180878103088726,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5180878103088726
277500,25.958363132671845,0.5191672626534369,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5191672626534369
278000,26.01315766792893,0.5202631533585786,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5202631533585786
278500,26.064801517408736,0.5212960303481747,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5212960303481747
279000,26.113294681111267,0.5222658936222253,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5222658936222253
279500,26.16165085847566,0.5232330171695132,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5232330171695132
280000,26.20904813147301,0.5241809626294602,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5241809626294602
280500,26.25726732249926,0.5251453464499852,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5251453464499852
281000,26.305486513525487,0.5261097302705098,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5261097302705098
281500,26.352198854832118,0.5270439770966423,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5270439770966423
282000,26.405486540369658,0.5281097308073932,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5281097308073932
282500,26.46767833788647,0.5293535667577294,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5293535667577294
283000,26.526034517935262,0.5305206903587052,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5305206903587052
283500,26.58315782094077,0.5316631564188153,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5316631564188153
284000,26.640281123946295,0.5328056224789259,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5328056224789259
284500,26.692061959764242,0.5338412391952848,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5338412391952848
285000,26.74124005515749,0.5348248011031498,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5348248011031498
285500,26.790966095903304,0.535819321918066,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.535819321918066
286000,26.839733232282107,0.5367946646456422,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5367946646456422
286500,26.88863735499904,0.5377727470999808,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5377727470999808
287000,26.936445587010855,0.5387289117402171,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5387289117402171
287500,26.983294914655644,0.5396658982931128,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5396658982931128
288000,27.03356890075402,0.5406713780150804,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5406713780150804
288500,27.096582616299667,0.5419316523259934,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5419316523259934
289000,27.15685660508248,0.5431371321016496,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5431371321016496
289500,27.213705935411703,0.5442741187082341,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5442741187082341
290000,27.26863745700694,0.5453727491401388,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5453727491401388
290500,27.321788156206342,0.5464357631241268,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5464357631241268
291000,27.372610087657282,0.5474522017531457,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5474522017531457
291500,27.423021060093816,0.5484604212018763,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5484604212018763
292000,27.472747100839637,0.5494549420167928,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5494549420167928
292500,27.519322455808144,0.5503864491161629,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5503864491161629
293000,27.5675416468344,0.551350832936688,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.551350832936688
293500,27.616993714903938,0.5523398742980787,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5523398742980787
294000,27.663295097196173,0.5532659019439234,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5532659019439234
294500,27.709596479488408,0.5541919295897682,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5541919295897682
295000,27.757952656852776,0.5551590531370555,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5551590531370555
295500,27.803295134778036,0.5560659026955608,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5560659026955608
296000,27.850007476084716,0.5570001495216943,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5570001495216943
296500,27.89480200865739,0.5578960401731478,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5578960401731478
297000,27.93795270517237,0.5587590541034474,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5587590541034474
297500,27.982610251406914,0.5596522050281383,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5596522050281383
298000,28.028774647361008,0.5605754929472202,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5605754929472202
298500,28.073295207257413,0.5614659041451483,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5614659041451483
299000,28.116034944757935,0.5623206988951587,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5623206988951587
299500,28.15987057296362,0.5631974114592724,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5631974114592724
299999,28.201651406097138,0.5640330281219428,Laplace+Cache,1.0,Laplace+Cache,,,NoCuts,,0.05,False,0.5640330281219428
0,0.00013698633814260996,2.739726762852199e-06,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,2.739726762852199e-06
500,0.06849316907130526,0.0013698633814261051,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0013698633814261051
1000,0.1354794884230425,0.00270958976846085,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.00270958976846085
1500,0.20315073946549317,0.004063014789309863,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.004063014789309863
2000,0.2702740451553734,0.005405480903107468,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.005405480903107468
2500,0.3368494054926819,0.006736988109853638,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.006736988109853638
3000,0.4010959980815725,0.00802191996163145,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.00802191996163145
3500,0.46589053602303354,0.009317810720460671,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.009317810720460671
4000,0.5316439783314949,0.010632879566629899,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.010632879566629899
4500,0.5963015299348166,0.011926030598696331,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.011926030598696331
5000,0.6606851088618529,0.01321370217723706,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01321370217723706
5500,0.7242467697600335,0.014484935395200672,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.014484935395200672
6000,0.7879454169963568,0.015758908339927137,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.015758908339927137
6500,0.8624401863368405,0.01724880372673681,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01724880372673681
7000,0.9382795108824554,0.01876559021764911,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01876559021764911
7500,1.0123960698330343,0.020247921396660686,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.020247921396660686
8000,1.0873596510931345,0.02174719302186269,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02174719302186269
8500,1.1623908851023128,0.023247817702046255,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.023247817702046255
9000,1.2367622116386117,0.024735244232772232,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.024735244232772232
9500,1.3104751250282507,0.026209502500565016,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.026209502500565016
10000,1.384298437395106,0.02768596874790212,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02768596874790212
10500,1.4570104684212994,0.029140209368425988,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.029140209368425988
11000,1.52838407237503,0.0305676814475006,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0305676814475006
11500,1.5998207997742246,0.031996415995484494,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.031996415995484494
12000,1.6710447620241458,0.03342089524048292,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03342089524048292
12500,1.743031575157477,0.03486063150314954,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03486063150314954
13000,1.8144254187184339,0.03628850837436868,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03628850837436868
13500,1.8852881707057176,0.03770576341411435,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03770576341411435
14000,1.9569257140698308,0.039138514281396614,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.039138514281396614
14500,2.0275678501133365,0.04055135700226673,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04055135700226673
15000,2.098376606079266,0.04196753212158532,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04196753212158532
15500,2.16811319448828,0.0433622638897656,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0433622638897656
16000,2.237873506045525,0.0447574701209105,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0447574701209105
16500,2.3071526480769387,0.046143052961538776,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.046143052961538776
17000,2.376027380818829,0.04752054761637658,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04752054761637658
17500,2.4441507256876904,0.048883014513753806,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.048883014513753806
18000,2.5128619535473966,0.05025723907094793,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05025723907094793
18500,2.5921756631769926,0.05184351326353985,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05184351326353985
19000,2.6706586494416142,0.05341317298883228,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05341317298883228
19500,2.7481480952571635,0.05496296190514327,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05496296190514327
20000,2.828505655445145,0.0565701131089029,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0565701131089029
20500,2.9071938309684278,0.058143876619368554,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.058143876619368554
21000,2.987512079246115,0.0597502415849223,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0597502415849223
21500,3.0653542691600077,0.061307085383200156,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.061307085383200156
22000,3.143473498743417,0.06286946997486834,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06286946997486834
22500,3.2203966683418663,0.06440793336683732,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06440793336683732
23000,3.295704549569367,0.06591409099138734,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06591409099138734
23500,3.3722914198326115,0.06744582839665222,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06744582839665222
24000,3.450737822477662,0.06901475644955324,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06901475644955324
24500,3.529319789023034,0.07058639578046068,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07058639578046068
25000,3.6071536620984728,0.07214307324196946,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07214307324196946
25500,3.684739610404706,0.07369479220809412,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07369479220809412
26000,3.761538138799444,0.07523076277598889,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07523076277598889
26500,3.837995413345438,0.07675990826690876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07675990826690876
27000,3.913107156123685,0.0782621431224737,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0782621431224737
27500,3.9882027730058676,0.07976405546011735,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07976405546011735
28000,4.063839315664791,0.08127678631329582,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08127678631329582
28500,4.139499808325266,0.08278999616650533,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08278999616650533
29000,4.214099674576727,0.08428199349153453,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08428199349153453
29500,4.287487187816966,0.08574974375633931,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08574974375633931
30000,4.3677743041195685,0.08735548608239137,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08735548608239137
30500,4.453543811823971,0.08907087623647943,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08907087623647943
31000,4.540636397827051,0.09081272795654102,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09081272795654102
31500,4.626697558584168,0.09253395117168337,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09253395117168337
32000,4.712211883606897,0.09424423767213794,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09424423767213794
32500,4.797890546694958,0.09595781093389917,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09595781093389917
33000,4.883739384917018,0.09767478769834036,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09767478769834036
33500,4.967146751795134,0.09934293503590269,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09934293503590269
34000,5.0491406571454,0.100982813142908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.100982813142908
34500,5.1335844187226725,0.10267168837445345,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10267168837445345
35000,5.2149005499181476,0.10429801099836294,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10429801099836294
35500,5.297888355060389,0.10595776710120777,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10595776710120777
36000,5.379326763536901,0.10758653527073803,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10758653527073803
36500,5.454085671707979,0.10908171343415958,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10908171343415958
37000,5.529629057614945,0.11059258115229889,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11059258115229889
37500,5.603805063938733,0.11207610127877465,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11207610127877465
38000,5.678093057305749,0.11356186114611498,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11356186114611498
38500,5.753559598761394,0.11507119197522789,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11507119197522789
39000,5.827900861963161,0.11655801723926322,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11655801723926322
39500,5.901457250082077,0.11802914500164155,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11802914500164155
40000,5.974867761109282,0.11949735522218564,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11949735522218564
40500,6.047271380117542,0.12094542760235084,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12094542760235084
41000,6.1209641665496255,0.12241928333099251,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12241928333099251
41500,6.194094106309199,0.12388188212618399,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12388188212618399
42000,6.272298409139315,0.1254459681827863,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1254459681827863
42500,6.357304175136679,0.12714608350273357,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12714608350273357
43000,6.442379609451321,0.12884759218902642,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12884759218902642
43500,6.527747979896701,0.13055495959793403,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13055495959793403
44000,6.613180167761644,0.13226360335523288,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13226360335523288
44500,6.698864622381591,0.13397729244763182,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13397729244763182
45000,6.783116058045885,0.1356623211609177,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1356623211609177
45500,6.867408068390667,0.13734816136781333,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13734816136781333
46000,6.94982750356438,0.1389965500712876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1389965500712876
46500,7.032897859154018,0.14065795718308036,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14065795718308036
47000,7.11733197876967,0.1423466395753934,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1423466395753934
47500,7.198594192791845,0.1439718838558369,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1439718838558369
48000,7.27980650395427,0.1455961300790854,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1455961300790854
48500,7.3622677131616605,0.1472453542632332,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1472453542632332
49000,7.4445574184160686,0.14889114836832137,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14889114836832137
49500,7.525599810128637,0.15051199620257275,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15051199620257275
50000,7.6078864186447746,0.15215772837289548,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15215772837289548
50500,7.688604573352024,0.1537720914670405,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1537720914670405
51000,7.768720455497537,0.15537440910995073,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15537440910995073
51500,7.849416405993998,0.15698832811987995,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15698832811987995
52000,7.930307294352611,0.1586061458870522,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1586061458870522
52500,8.00929996911405,0.160185999382281,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.160185999382281
53000,8.091714518629292,0.16183429037258584,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16183429037258584
53500,8.169843058481492,0.16339686116962984,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16339686116962984
54000,8.25227032844499,0.1650454065688998,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1650454065688998
54500,8.34111910967209,0.16682238219344178,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16682238219344178
55000,8.430796250454424,0.16861592500908848,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16861592500908848
55500,8.519230684611685,0.1703846136922337,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1703846136922337
56000,8.608190621521942,0.17216381243043885,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17216381243043885
56500,8.697109050917273,0.17394218101834547,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17394218101834547
57000,8.783452125996835,0.1756690425199367,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1756690425199367
57500,8.870855708515855,0.17741711417031708,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17741711417031708
58000,8.958863939502406,0.1791772787900481,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1791772787900481
58500,9.045074574102168,0.18090149148204338,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18090149148204338
59000,9.131989971392665,0.1826397994278533,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1826397994278533
59500,9.219157075416932,0.18438314150833865,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18438314150833865
60000,9.303069994273315,0.1860613998854663,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1860613998854663
60500,9.381869853709055,0.18763739707418112,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18763739707418112
61000,9.461137626357075,0.18922275252714152,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18922275252714152
61500,9.537661077771542,0.19075322155543084,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19075322155543084
62000,9.615592856659097,0.19231185713318194,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19231185713318194
62500,9.693399260035445,0.19386798520070891,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19386798520070891
63000,9.769901054914161,0.19539802109828322,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19539802109828322
63500,9.84716879172165,0.196943375834433,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.196943375834433
64000,9.92337140090681,0.1984674280181362,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1984674280181362
64500,9.99931351522558,0.1999862703045116,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1999862703045116
65000,10.076730264840156,0.20153460529680312,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20153460529680312
65500,10.152620092912374,0.20305240185824747,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20305240185824747
66000,10.234943249394457,0.20469886498788914,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20469886498788914
66500,10.324473559138784,0.2064894711827757,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2064894711827757
67000,10.413505930731933,0.20827011861463865,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20827011861463865
67500,10.501835968069914,0.21003671936139828,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21003671936139828
68000,10.588847555261639,0.21177695110523279,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21177695110523279
68500,10.675495340654702,0.21350990681309404,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21350990681309404
69000,10.76167489091253,0.2152334978182506,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2152334978182506
69500,10.847284735652368,0.21694569471304737,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21694569471304737
70000,10.934264818652519,0.21868529637305037,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21868529637305037
70500,11.020720987145062,0.22041441974290124,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22041441974290124
71000,11.107461537294025,0.2221492307458805,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2221492307458805
71500,11.19319920352772,0.2238639840705544,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2238639840705544
72000,11.27615344581692,0.22552306891633842,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22552306891633842
72500,11.359994177578377,0.22719988355156753,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22719988355156753
73000,11.444604719093025,0.2288920943818605,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2288920943818605
73500,11.526336789518737,0.23052673579037475,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23052673579037475
74000,11.610138749654574,0.23220277499309147,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23220277499309147
74500,11.691730988873445,0.2338346197774689,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2338346197774689
75000,11.772837230185605,0.2354567446037121,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2354567446037121
75500,11.856584641387988,0.23713169282775975,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23713169282775975
76000,11.937700507566689,0.23875401015133377,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23875401015133377
76500,12.018204039347129,0.24036408078694257,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24036408078694257
77000,12.097830270723144,0.24195660541446287,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24195660541446287
77500,12.178340311691104,0.24356680623382207,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24356680623382207
78000,12.259954477048996,0.24519908954097994,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24519908954097994
78500,12.35060429973894,0.2470120859947788,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2470120859947788
79000,12.441622915000316,0.24883245830000633,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24883245830000633
79500,12.5327431137288,0.250654862274576,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.250654862274576
80000,12.623216863289638,0.25246433726579276,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25246433726579276
80500,12.712476779984264,0.2542495355996853,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2542495355996853
81000,12.802436828144163,0.25604873656288324,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25604873656288324
81500,12.892704969661045,0.2578540993932209,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2578540993932209
82000,12.980070496363803,0.25960140992727604,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25960140992727604
82500,13.06850232069406,0.26137004641388123,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26137004641388123
83000,13.157054051332176,0.2631410810266435,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2631410810266435
83500,13.24505447085517,0.2649010894171034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2649010894171034
84000,13.332478224167653,0.2666495644833531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2666495644833531
84500,13.411760334076165,0.2682352066815233,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2682352066815233
85000,13.491976548215282,0.26983953096430563,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26983953096430563
85500,13.571001782364666,0.27142003564729333,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27142003564729333
86000,13.648728092938232,0.2729745618587646,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2729745618587646
86500,13.726362446368526,0.2745272489273705,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2745272489273705
87000,13.805438046611576,0.2761087609322315,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2761087609322315
87500,13.883613585467836,0.2776722717093567,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2776722717093567
88000,13.963081927973121,0.2792616385594624,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2792616385594624
88500,14.039867622272034,0.2807973524454407,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2807973524454407
89000,14.118014178536006,0.2823602835707201,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2823602835707201
89500,14.195281199925006,0.2839056239985001,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2839056239985001
90000,14.273484255738257,0.2854696851147651,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2854696851147651
90500,14.3625675971938,0.287251351943876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.287251351943876
91000,14.451108322226768,0.2890221664445354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2890221664445354
91500,14.53983752803276,0.2907967505606552,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2907967505606552
92000,14.628960517743419,0.2925792103548684,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2925792103548684
92500,14.716870568894409,0.29433741137788816,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29433741137788816
93000,14.80617724692778,0.2961235449385556,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2961235449385556
93500,14.894408459914969,0.29788816919829936,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29788816919829936
94000,14.983629099928791,0.2996725819985758,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2996725819985758
94500,15.069973777737951,0.30139947555475904,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30139947555475904
95000,15.156238324248152,0.30312476648496306,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30312476648496306
95500,15.242661199074105,0.30485322398148207,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30485322398148207
96000,15.329398540814177,0.30658797081628353,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30658797081628353
96500,15.415231375737203,0.3083046275147441,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3083046275147441
97000,15.500776067860626,0.3100155213572125,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3100155213572125
97500,15.586710395658645,0.3117342079131729,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3117342079131729
98000,15.673248209675053,0.31346496419350106,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31346496419350106
98500,15.759744947591232,0.3151948989518246,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3151948989518246
99000,15.842571570062978,0.31685143140125954,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31685143140125954
99500,15.926458129128754,0.3185291625825751,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3185291625825751
100000,16.01211778537429,0.3202423557074858,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3202423557074858
100500,16.096793355032275,0.32193586710064553,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32193586710064553
101000,16.179580411290846,0.32359160822581695,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32359160822581695
101500,16.263594565633188,0.32527189131266376,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32527189131266376
102000,16.349039643215193,0.32698079286430387,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32698079286430387
102500,16.442618290293314,0.3288523658058663,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3288523658058663
103000,16.53557570714139,0.3307115141428278,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3307115141428278
103500,16.630849913208376,0.3326169982641675,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3326169982641675
104000,16.72341599247649,0.3344683198495298,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3344683198495298
104500,16.817923618255907,0.3363584723651181,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3363584723651181
105000,16.909209458287872,0.33818418916575743,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33818418916575743
105500,17.001758732309824,0.3400351746461965,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3400351746461965
106000,17.094080724548824,0.3418816144909765,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3418816144909765
106500,17.1882316243589,0.343764632487178,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.343764632487178
107000,17.279451957623962,0.34558903915247924,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34558903915247924
107500,17.3705520123164,0.34741104024632796,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34741104024632796
108000,17.462061973114594,0.34924123946229185,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34924123946229185
108500,17.544249032169052,0.35088498064338103,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35088498064338103
109000,17.626026531629904,0.3525205306325981,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3525205306325981
109500,17.70570751876778,0.3541141503753556,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3541141503753556
110000,17.788000221206367,0.35576000442412736,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35576000442412736
110500,17.869553668065077,0.35739107336130155,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35739107336130155
111000,17.950454510829573,0.35900909021659144,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35900909021659144
111500,18.03095574361042,0.3606191148722084,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3606191148722084
112000,18.10942158831484,0.36218843176629684,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36218843176629684
112500,18.188965615056304,0.3637793123011261,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3637793123011261
113000,18.26893058019869,0.3653786116039738,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3653786116039738
113500,18.347397692200985,0.3669479538440197,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3669479538440197
114000,18.425004465268362,0.36850008930536726,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36850008930536726
114500,18.51278260713629,0.3702556521427258,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3702556521427258
115000,18.60144742905522,0.3720289485811044,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3720289485811044
115500,18.69168407343394,0.3738336814686788,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3738336814686788
116000,18.779006199691143,0.37558012399382285,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37558012399382285
116500,18.8688912139677,0.377377824279354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.377377824279354
117000,18.956670297899386,0.3791334059579877,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3791334059579877
117500,19.049423709659933,0.38098847419319865,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38098847419319865
118000,19.1387281141724,0.382774562283448,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.382774562283448
118500,19.226033091240595,0.38452066182481187,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38452066182481187
119000,19.312791199023895,0.3862558239804779,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3862558239804779
119500,19.400476022232226,0.38800952044464454,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38800952044464454
120000,19.4885263477685,0.38977052695536996,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38977052695536996
120500,19.57400357975443,0.3914800715950886,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3914800715950886
121000,19.659336644933248,0.39318673289866496,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39318673289866496
121500,19.745009494343396,0.3949001898868679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3949001898868679
122000,19.828557219495778,0.3965711443899156,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3965711443899156
122500,19.913724899705382,0.39827449799410763,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39827449799410763
123000,19.998390866306153,0.3999678173261231,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3999678173261231
123500,20.082606075148934,0.4016521215029787,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4016521215029787
124000,20.165740644762227,0.40331481289524457,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40331481289524457
124500,20.24958668962271,0.4049917337924542,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4049917337924542
125000,20.335016502605804,0.4067003300521161,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4067003300521161
125500,20.417212615940993,0.4083442523188199,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4083442523188199
126000,20.50317450231379,0.4100634900462758,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4100634900462758
126500,20.59660627158633,0.41193212543172664,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41193212543172664
127000,20.692087602207256,0.4138417520441451,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4138417520441451
127500,20.786449761734787,0.41572899523469575,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41572899523469575
128000,20.880579369526142,0.41761158739052284,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41761158739052284
128500,20.974097802697944,0.4194819560539589,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4194819560539589
129000,21.06449494237311,0.4212898988474622,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4212898988474622
129500,21.155024207136897,0.42310048414273793,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42310048414273793
130000,21.246133831396794,0.42492267662793587,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42492267662793587
130500,21.337178284504322,0.4267435656900864,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4267435656900864
131000,21.427830798335123,0.42855661596670247,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42855661596670247
131500,21.518826997825645,0.4303765399565129,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4303765399565129
132000,21.606388894303542,0.4321277778860708,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4321277778860708
132500,21.686207385747682,0.43372414771495366,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43372414771495366
133000,21.76483567977172,0.4352967135954344,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4352967135954344
133500,21.844395531700155,0.4368879106340031,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4368879106340031
134000,21.92334266053387,0.4384668532106774,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4384668532106774
134500,22.0027940987176,0.440055881974352,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.440055881974352
135000,22.080960032638703,0.44161920065277405,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44161920065277405
135500,22.158540156223136,0.4431708031244627,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4431708031244627
136000,22.23674176655752,0.44473483533115044,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44473483533115044
136500,22.315724850550577,0.44631449701101156,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44631449701101156
137000,22.393349021080176,0.44786698042160356,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44786698042160356
137500,22.47113436056676,0.4494226872113352,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4494226872113352
138000,22.550566019967093,0.45101132039934183,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45101132039934183
138500,22.64077856553191,0.4528155713106382,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4528155713106382
139000,22.729887995578622,0.4545977599115724,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4545977599115724
139500,22.82048666389792,0.4564097332779584,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4564097332779584
140000,22.9099847554206,0.45819969510841196,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45819969510841196
140500,22.998665990316912,0.45997331980633827,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45997331980633827
141000,23.084969894843343,0.46169939789686687,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46169939789686687
141500,23.172395699565808,0.46344791399131613,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.46344791399131613
142000,23.259077632641837,0.4651815526528367,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4651815526528367
142500,23.34618955623193,0.4669237911246386,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4669237911246386
143000,23.432585660234885,0.4686517132046977,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4686517132046977
143500,23.516488017513804,0.47032976035027607,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47032976035027607
144000,23.603407814189367,0.47206815628378734,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47206815628378734
144500,23.687159626903437,0.47374319253806874,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47374319253806874
145000,23.772098411390004,0.4754419682278001,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4754419682278001
145500,23.857685490293157,0.47715370980586314,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47715370980586314
146000,23.94348393559853,0.47886967871197056,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47886967871197056
146500,24.029745816272403,0.48059491632544804,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48059491632544804
147000,24.11252828863422,0.4822505657726844,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4822505657726844
147500,24.19581296255791,0.48391625925115817,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48391625925115817
148000,24.27712071089921,0.4855424142179842,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4855424142179842
148500,24.360096586416677,0.48720193172833354,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48720193172833354
149000,24.44457037526935,0.488891407505387,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.488891407505387
149500,24.527266843167585,0.49054533686335167,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.49054533686335167
150000,24.610456222490658,0.4922091244498132,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4922091244498132
150500,24.703959663659518,0.49407919327319033,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.49407919327319033
151000,24.798955039226897,0.49597910078453794,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.49597910078453794
151500,24.892554288009727,0.49785108576019454,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.49785108576019454
152000,24.98550940757474,0.49971018815149476,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.49971018815149476
152500,25.078281062700405,0.501565621254008,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.501565621254008
153000,25.172504817540787,0.5034500963508157,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5034500963508157
153500,25.26140598757775,0.505228119751555,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.505228119751555
154000,25.351528952332277,0.5070305790466455,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5070305790466455
154500,25.445001656041317,0.5089000331208263,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5089000331208263
155000,25.53504797945564,0.5107009595891128,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5107009595891128
155500,25.62700294842366,0.5125400589684732,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5125400589684732
156000,25.71730777320907,0.5143461554641814,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5143461554641814
156500,25.797391287486967,0.5159478257497393,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5159478257497393
157000,25.87610662714925,0.5175221325429851,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5175221325429851
157500,25.95656068324874,0.5191312136649748,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5191312136649748
158000,26.034922994998425,0.5206984598999685,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5206984598999685
158500,26.11313541096826,0.5222627082193652,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5222627082193652
159000,26.192183115914048,0.523843662318281,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.523843662318281
159500,26.271008681288897,0.525420173625778,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.525420173625778
160000,26.34996374955384,0.5269992749910768,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5269992749910768
160500,26.42623479473711,0.5285246958947422,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5285246958947422
161000,26.50553893115782,0.5301107786231564,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5301107786231564
161500,26.58342126021852,0.5316684252043704,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5316684252043704
162000,26.663912091571113,0.5332782418314223,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5332782418314223
162500,26.75571018324273,0.5351142036648546,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5351142036648546
163000,26.84467777981097,0.5368935555962193,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5368935555962193
163500,26.932865886626463,0.5386573177325292,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5386573177325292
164000,27.021701668804194,0.5404340333760839,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5404340333760839
164500,27.110614054998212,0.5422122810999642,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5422122810999642
165000,27.196113116288824,0.5439222623257765,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5439222623257765
165500,27.28474448906454,0.5456948897812908,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5456948897812908
166000,27.371355884730832,0.5474271176946166,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5474271176946166
166500,27.458748647775398,0.549174972955508,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.549174972955508
167000,27.54661334402539,0.5509322668805078,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5509322668805078
167500,27.635442761505075,0.5527088552301015,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5527088552301015
168000,27.719181166846077,0.5543836233369216,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5543836233369216
168500,27.802695204310997,0.5560539040862199,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5560539040862199
169000,27.888994655176784,0.5577798931035357,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5577798931035357
169500,27.974021892870223,0.5594804378574044,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5594804378574044
170000,28.05877096838874,0.5611754193677748,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5611754193677748
170500,28.14382682096594,0.5628765364193188,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5628765364193188
171000,28.229016089813687,0.5645803217962737,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5645803217962737
171500,28.3111856986195,0.56622371397239,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.56622371397239
172000,28.39464607680298,0.5678929215360596,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5678929215360596
172500,28.478696671366215,0.5695739334273243,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5695739334273243
173000,28.560136377150545,0.5712027275430109,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5712027275430109
173500,28.642098798627437,0.5728419759725487,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5728419759725487
174000,28.728344336445733,0.5745668867289146,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5745668867289146
174500,28.821233971921302,0.576424679438426,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.576424679438426
175000,28.909995250239337,0.5781999050047868,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5781999050047868
175500,29.00394743682378,0.5800789487364756,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5800789487364756
176000,29.0952120198674,0.581904240397348,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.581904240397348
176500,29.19002868606099,0.5838005737212199,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5838005737212199
177000,29.279646148750434,0.5855929229750086,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5855929229750086
177500,29.370319977683366,0.5874063995536674,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5874063995536674
178000,29.462944567034867,0.5892588913406973,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5892588913406973
178500,29.553177098614064,0.5910635419722813,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5910635419722813
179000,29.6422809793785,0.59284561958757,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.59284561958757
179500,29.732902819147593,0.5946580563829519,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5946580563829519
180000,29.819115428027864,0.5963823085605573,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5963823085605573
180500,29.90137379686011,0.5980274759372022,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5980274759372022
181000,29.982528044816203,0.5996505608963241,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.5996505608963241
181500,30.063578171561705,0.6012715634312341,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6012715634312341
182000,30.14436830285245,0.602887366057049,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.602887366057049
182500,30.224830046740465,0.6044966009348093,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6044966009348093
183000,30.306037540084503,0.60612075080169,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.60612075080169
183500,30.38617972908765,0.6077235945817531,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6077235945817531
184000,30.466249318699344,0.6093249863739869,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6093249863739869
184500,30.545807441182728,0.6109161488236545,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6109161488236545
185000,30.62547032238089,0.6125094064476179,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6125094064476179
185500,30.705871330688776,0.6141174266137756,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6141174266137756
186000,30.789398193186635,0.6157879638637327,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6157879638637327
186500,30.88137115907439,0.6176274231814878,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6176274231814878
187000,30.97315627815435,0.619463125563087,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.619463125563087
187500,31.064023883643603,0.6212804776728721,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6212804776728721
188000,31.155198401729603,0.623103968034592,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.623103968034592
188500,31.247933689639606,0.6249586737927921,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6249586737927921
189000,31.33791680643467,0.6267583361286934,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6267583361286934
189500,31.428501064561974,0.6285700212912395,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6285700212912395
190000,31.517862122176318,0.6303572424435263,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6303572424435263
190500,31.607567511099788,0.6321513502219958,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6321513502219958
191000,31.696943166534982,0.6339388633306996,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6339388633306996
191500,31.788183062995955,0.6357636612599191,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6357636612599191
192000,31.87799217550757,0.6375598435101514,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6375598435101514
192500,31.965915891795298,0.639318317835906,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.639318317835906
193000,32.05495325758783,0.6410990651517566,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6410990651517566
193500,32.14397076485415,0.642879415297083,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.642879415297083
194000,32.23309770561887,0.6446619541123774,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6446619541123774
194500,32.321960299136826,0.6464392059827365,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6464392059827365
195000,32.41072686823813,0.6482145373647625,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6482145373647625
195500,32.49623876217505,0.6499247752435009,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6499247752435009
196000,32.582764309498394,0.6516552861899679,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6516552861899679
196500,32.66700261705427,0.6533400523410855,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6533400523410855
197000,32.75257679449771,0.6550515358899542,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6550515358899542
197500,32.83792658999417,0.6567585317998834,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6567585317998834
198000,32.926055897643806,0.6585211179528762,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6585211179528762
198500,33.023524899217705,0.6604704979843541,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6604704979843541
199000,33.118837999319275,0.6623767599863855,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6623767599863855
199500,33.21537351092307,0.6643074702184615,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6643074702184615
200000,33.31222993774152,0.6662445987548304,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6662445987548304
200500,33.40793315715512,0.6681586631431025,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6681586631431025
201000,33.50538735640803,0.6701077471281606,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6701077471281606
201500,33.60131549779204,0.6720263099558408,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6720263099558408
202000,33.69665601069551,0.6739331202139103,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6739331202139103
202500,33.79159672893237,0.6758319345786474,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6758319345786474
203000,33.8838883374118,0.677677766748236,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.677677766748236
203500,33.97825451364774,0.6795650902729549,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6795650902729549
204000,34.06881644604845,0.681376328920969,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.681376328920969
204500,34.151063222767526,0.6830212644553505,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6830212644553505
205000,34.23356627032287,0.6846713254064574,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6846713254064574
205500,34.31586444223534,0.6863172888447068,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6863172888447068
206000,34.39701643772098,0.6879403287544196,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6879403287544196
206500,34.47957037206112,0.6895914074412224,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6895914074412224
207000,34.56114892643247,0.6912229785286494,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6912229785286494
207500,34.64259250884701,0.6928518501769402,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6928518501769402
208000,34.72262071839492,0.6944524143678984,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6944524143678984
208500,34.80231156017143,0.6960462312034287,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6960462312034287
209000,34.883052707862774,0.6976610541572554,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6976610541572554
209500,34.964584585901214,0.6992916917180243,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.6992916917180243
210000,35.04811948572426,0.7009623897144851,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7009623897144851
210500,35.1399278732513,0.7027985574650261,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7027985574650261
211000,35.23217038774497,0.7046434077548994,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7046434077548994
211500,35.32350796267633,0.7064701592535266,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7064701592535266
212000,35.41382502494388,0.7082765004988777,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7082765004988777
212500,35.50623791037781,0.7101247582075563,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7101247582075563
213000,35.59706277110422,0.7119412554220844,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7119412554220844
213500,35.68636508516453,0.7137273017032907,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7137273017032907
214000,35.776057256284794,0.7155211451256959,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7155211451256959
214500,35.866955159634486,0.7173391031926897,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7173391031926897
215000,35.956595894034095,0.7191319178806819,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7191319178806819
215500,36.04606444037726,0.7209212888075451,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7209212888075451
216000,36.13702165998883,0.7227404331997767,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7227404331997767
216500,36.224867352134574,0.7244973470426914,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7244973470426914
217000,36.3108447587331,0.7262168951746619,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7262168951746619
217500,36.396239217701186,0.7279247843540237,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7279247843540237
218000,36.484142910204,0.72968285820408,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.72968285820408
218500,36.5702831055772,0.7314056621115439,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7314056621115439
219000,36.65656898720663,0.7331313797441327,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7331313797441327
219500,36.74303494048037,0.7348606988096074,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7348606988096074
220000,36.82862321108267,0.7365724642216535,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7365724642216535
220500,36.91292813914581,0.7382585627829162,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7382585627829162
221000,37.000421330846464,0.7400084266169293,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7400084266169293
221500,37.0859501251569,0.7417190025031379,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7417190025031379
222000,37.17465012578434,0.7434930025156867,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7434930025156867
222500,37.27049224226517,0.7454098448453034,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7454098448453034
223000,37.36682740553545,0.747336548110709,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.747336548110709
223500,37.46056038730082,0.7492112077460165,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7492112077460165
224000,37.55675762013521,0.7511351524027041,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7511351524027041
224500,37.65242347191499,0.7530484694382998,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7530484694382998
225000,37.74537625329104,0.7549075250658208,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7549075250658208
225500,37.83863847563055,0.7567727695126111,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7567727695126111
226000,37.936488228504004,0.7587297645700801,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7587297645700801
226500,38.03114386643344,0.7606228773286687,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7606228773286687
227000,38.125949317909914,0.7625189863581983,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7625189863581983
227500,38.2191561468329,0.764383122936658,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.764383122936658
228000,38.30455229399143,0.7660910458798286,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7660910458798286
228500,38.38232338961401,0.7676464677922802,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7676464677922802
229000,38.4599349456988,0.769198698913976,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.769198698913976
229500,38.539959088023274,0.7707991817604655,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7707991817604655
230000,38.616599223708896,0.772331984474178,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.772331984474178
230500,38.69276757142915,0.773855351428583,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.773855351428583
231000,38.77113529816109,0.7754227059632218,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7754227059632218
231500,38.85011632031388,0.7770023264062776,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7770023264062776
232000,38.9285438158097,0.7785708763161939,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7785708763161939
232500,39.0053919043406,0.7801078380868119,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7801078380868119
233000,39.08262811520819,0.7816525623041638,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7816525623041638
233500,39.15837606226477,0.7831675212452954,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7831675212452954
234000,39.238399987237834,0.7847679997447566,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7847679997447566
234500,39.325053040788475,0.7865010608157695,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7865010608157695
235000,39.412448842767674,0.7882489768553534,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7882489768553534
235500,39.500275631452254,0.7900055126290451,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7900055126290451
236000,39.58828769169016,0.7917657538338032,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7917657538338032
236500,39.67462900786667,0.7934925801573334,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7934925801573334
237000,39.76273409498101,0.7952546818996202,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7952546818996202
237500,39.848747202320396,0.7969749440464079,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7969749440464079
238000,39.93594882386121,0.7987189764772242,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.7987189764772242
238500,40.02104632303131,0.8004209264606261,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8004209264606261
239000,40.10710594838865,0.802142118967773,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.802142118967773
239500,40.195173866382135,0.8039034773276427,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8039034773276427
240000,40.27803492019249,0.8055606984038498,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8055606984038498
240500,40.36266750777669,0.8072533501555338,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8072533501555338
241000,40.44642582059699,0.8089285164119399,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8089285164119399
241500,40.5292514689186,0.8105850293783721,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8105850293783721
242000,40.61145452487494,0.8122290904974987,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8122290904974987
242500,40.69193958289026,0.8138387916578051,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8138387916578051
243000,40.773663527212726,0.8154732705442546,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8154732705442546
243500,40.85771399895912,0.8171542799791824,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8171542799791824
244000,40.93882843558394,0.8187765687116788,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8187765687116788
244500,41.02094686286224,0.8204189372572448,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8204189372572448
245000,41.10185506186053,0.8220371012372106,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8220371012372106
245500,41.18489627760812,0.8236979255521624,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8236979255521624
246000,41.26704623126626,0.8253409246253252,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8253409246253252
246500,41.359284300274496,0.8271856860054899,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8271856860054899
247000,41.44953165014734,0.8289906330029468,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8289906330029468
247500,41.542011269648455,0.8308402253929691,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8308402253929691
248000,41.634959267540886,0.8326991853508177,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8326991853508177
248500,41.728421717788926,0.8345684343557785,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8345684343557785
249000,41.820791799353,0.83641583598706,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.83641583598706
249500,41.90935410140014,0.8381870820280029,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8381870820280029
250000,42.000720023973585,0.8400144004794717,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8400144004794717
250500,42.09107545440014,0.8418215090880028,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8418215090880028
251000,42.18058822283892,0.8436117644567784,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8436117644567784
251500,42.2682178492582,0.845364356985164,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.845364356985164
252000,42.353215338581784,0.8470643067716357,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8470643067716357
252500,42.432901824520194,0.8486580364904038,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8486580364904038
253000,42.509863722164,0.85019727444328,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.85019727444328
253500,42.589488610193534,0.8517897722038706,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8517897722038706
254000,42.66601405893096,0.8533202811786192,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8533202811786192
254500,42.745897317318224,0.8549179463463645,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8549179463463645
255000,42.82427163280961,0.8564854326561923,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8564854326561923
255500,42.90473196272375,0.858094639254475,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.858094639254475
256000,42.979556917269306,0.8595911383453861,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8595911383453861
256500,43.056011698333094,0.8611202339666619,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8611202339666619
257000,43.13282893654953,0.8626565787309906,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8626565787309906
257500,43.20984418411101,0.8641968836822203,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8641968836822203
258000,43.29101343906255,0.8658202687812511,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8658202687812511
258500,43.378817274438845,0.8675763454887769,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8675763454887769
259000,43.46530136400468,0.8693060272800937,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8693060272800937
259500,43.55324628566561,0.8710649257133122,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8710649257133122
260000,43.64250211667577,0.8728500423335155,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8728500423335155
260500,43.727968950085824,0.8745593790017164,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8745593790017164
261000,43.815027750489946,0.876300555009799,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.876300555009799
261500,43.90237633706234,0.8780475267412469,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8780475267412469
262000,43.989324396754384,0.8797864879350876,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8797864879350876
262500,44.07380510316915,0.881476102063383,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.881476102063383
263000,44.15649126380593,0.8831298252761186,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8831298252761186
263500,44.24030235791474,0.8848060471582948,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8848060471582948
264000,44.32214071782049,0.8864428143564098,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8864428143564098
264500,44.405968916338665,0.8881193783267733,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8881193783267733
265000,44.48986942554308,0.8897973885108615,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8897973885108615
265500,44.57186464201453,0.8914372928402906,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8914372928402906
266000,44.650994836980416,0.8930198967396084,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8930198967396084
266500,44.732910728073776,0.8946582145614755,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8946582145614755
267000,44.820613366005524,0.8964122673201105,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8964122673201105
267500,44.902093484875884,0.8980418696975176,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8980418696975176
268000,44.983581637944724,0.8996716327588945,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.8996716327588945
268500,45.064066499580505,0.9012813299916101,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9012813299916101
269000,45.144639279194905,0.9028927855838981,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9028927855838981
269500,45.22513519090662,0.9045027038181324,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9045027038181324
270000,45.30708984178112,0.9061417968356225,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9061417968356225
270500,45.3983069996516,0.907966139993032,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.907966139993032
271000,45.489584748584,0.90979169497168,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.90979169497168
271500,45.581942747747505,0.9116388549549501,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9116388549549501
272000,45.67343860631403,0.9134687721262806,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9134687721262806
272500,45.763773317583265,0.9152754663516653,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9152754663516653
273000,45.85562632761373,0.9171125265522746,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9171125265522746
273500,45.94608458792883,0.9189216917585766,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9189216917585766
274000,46.03718162168311,0.9207436324336622,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9207436324336622
274500,46.12774399743519,0.9225548799487038,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9225548799487038
275000,46.21461592445915,0.924292318489183,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.924292318489183
275500,46.30559659663111,0.9261119319326222,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9261119319326222
276000,46.38824044018059,0.9277648088036118,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9277648088036118
276500,46.46760578453065,0.9293521156906129,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9293521156906129
277000,46.546650450757284,0.9309330090151456,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9309330090151456
277500,46.622723774717414,0.9324544754943482,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9324544754943482
278000,46.70120640233588,0.9340241280467175,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9340241280467175
278500,46.778837358316274,0.9355767471663254,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9355767471663254
279000,46.85668302153155,0.9371336604306311,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9371336604306311
279500,46.93535971728416,0.9387071943456832,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9387071943456832
280000,47.01205912310076,0.9402411824620153,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9402411824620153
280500,47.09014060469786,0.9418028120939571,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9418028120939571
281000,47.167312244898305,0.9433462448979661,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9433462448979661
281500,47.244347160333696,0.9448869432066739,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9448869432066739
282000,47.32401157305037,0.9464802314610075,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9464802314610075
282500,47.41106711577228,0.9482213423154456,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9482213423154456
283000,47.49711441331936,0.9499422882663872,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9499422882663872
283500,47.5860483421347,0.951720966842694,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.951720966842694
284000,47.670585138866336,0.9534117027773267,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9534117027773267
284500,47.75713271941348,0.9551426543882695,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9551426543882695
285000,47.84116818922896,0.9568233637845792,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9568233637845792
285500,47.9258164363836,0.958516328727672,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.958516328727672
286000,48.011423906219875,0.9602284781243975,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9602284781243975
286500,48.09618728000986,0.9619237456001971,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9619237456001971
287000,48.18203686892978,0.9636407373785956,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9636407373785956
287500,48.26754303156052,0.9653508606312105,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9653508606312105
288000,48.35128996859218,0.9670257993718435,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9670257993718435
288500,48.43630903993019,0.9687261807986037,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9687261807986037
289000,48.52026246552019,0.9704052493104038,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9704052493104038
289500,48.60523170848279,0.9721046341696558,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9721046341696558
290000,48.68941064635923,0.9737882129271845,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9737882129271845
290500,48.77168226393265,0.975433645278653,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.975433645278653
291000,48.85341894125343,0.9770683788250686,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9770683788250686
291500,48.93633676217842,0.9787267352435685,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9787267352435685
292000,49.01862991957649,0.9803725983915298,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9803725983915298
292500,49.10085114909076,0.9820170229818151,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9820170229818151
293000,49.182840149521226,0.9836568029904246,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9836568029904246
293500,49.26360859506243,0.9852721719012486,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9852721719012486
294000,49.34789440321502,0.9869578880643004,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9869578880643004
294500,49.429670831182214,0.9885934166236443,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9885934166236443
295000,49.509769253782274,0.9901953850756455,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9901953850756455
295500,49.589595738667974,0.9917919147733595,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9917919147733595
296000,49.67177400085827,0.9934354800171654,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9934354800171654
296500,49.75106760624213,0.9950213521248427,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9950213521248427
297000,49.82813912906202,0.9965627825812404,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9965627825812404
297500,49.911225422322616,0.9982245084464523,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9982245084464523
298000,49.99054727093744,0.9998109454187488,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.9998109454187488
298500,50.06742687710341,1.001348537542068,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.001348537542068
299000,50.14528196377563,1.0029056392755127,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0029056392755127
299500,50.2248830706113,1.004497661412226,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.004497661412226
299999,50.30376215168694,1.0060752430337387,Laplace+TreeCache,0.0,Laplace+TreeCache,,,MinCuts,,0.05,False,1.0060752430337387
0,0.00013698633814260996,2.739726762852199e-06,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,2.739726762852199e-06
500,0.046849327644772606,0.0009369865528954521,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0009369865528954521
1000,0.08410961161956296,0.0016821922323912591,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0016821922323912591
1500,0.12013701855106981,0.0024027403710213963,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0024027403710213963
2000,0.15465757576300826,0.003093151515260165,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.003093151515260165
2500,0.1868493652265225,0.00373698730453045,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.00373698730453045
3000,0.22095896342403318,0.0044191792684806636,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0044191792684806636
3500,0.25205486218240614,0.005041097243648123,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.005041097243648123
4000,0.2817808975593525,0.00563561795118705,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.00563561795118705
4500,0.3097261105404447,0.006194522210808894,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.006194522210808894
5000,0.3365754328163962,0.006731508656327923,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.006731508656327923
5500,0.3615069463583536,0.007230138927167073,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.007230138927167073
6000,0.38657544623845386,0.007731508924769077,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.007731508924769077
6500,0.429778698564736,0.00859557397129472,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.00859557397129472
7000,0.46882609269294384,0.009376521853858876,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.009376521853858876
7500,0.501863412751066,0.01003726825502132,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01003726825502132
8000,0.5389669081289092,0.010779338162578185,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.010779338162578185
8500,0.5737271489667246,0.011474542979334493,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.011474542979334493
9000,0.6078417319683651,0.012156834639367302,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.012156834639367302
9500,0.640585059452667,0.012811701189053339,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.012811701189053339
10000,0.6751247650501134,0.013502495301002268,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.013502495301002268
10500,0.7071570708273329,0.014143141416546658,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.014143141416546658
11000,0.7388754836532783,0.014777509673065565,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.014777509673065565
11500,0.765807547176723,0.01531615094353446,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01531615094353446
12000,0.796427195843223,0.01592854391686446,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01592854391686446
12500,0.8457524317365616,0.01691504863473123,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01691504863473123
13000,0.8897913664872956,0.01779582732974591,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01779582732974591
13500,0.9315593256982202,0.018631186513964403,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.018631186513964403
14000,0.9684364427264626,0.01936872885452925,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.01936872885452925
14500,1.0064447718218594,0.02012889543643719,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02012889543643719
15000,1.0458111827089573,0.020916223654179146,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.020916223654179146
15500,1.0810573141949003,0.021621146283898007,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.021621146283898007
16000,1.1136760965581574,0.022273521931163148,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.022273521931163148
16500,1.146218891568949,0.022924377831378982,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.022924377831378982
17000,1.1769027389800464,0.023538054779600928,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.023538054779600928
17500,1.2095825203289805,0.02419165040657961,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02419165040657961
18000,1.2398372135817997,0.024796744271635994,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.024796744271635994
18500,1.287273256396382,0.02574546512792764,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02574546512792764
19000,1.327155500002093,0.026543110000041857,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.026543110000041857
19500,1.3678334705618118,0.027356669411236236,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.027356669411236236
20000,1.406374061631349,0.02812748123262698,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.02812748123262698
20500,1.4438054400979776,0.028876108801959552,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.028876108801959552
21000,1.4829955915482262,0.029659911830964523,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.029659911830964523
21500,1.5201314768132796,0.03040262953626559,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03040262953626559
22000,1.554050574936073,0.03108101149872146,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03108101149872146
22500,1.5880965803975773,0.03176193160795154,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03176193160795154
23000,1.6221243550886482,0.032442487101772964,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.032442487101772964
23500,1.6570324740778284,0.03314064948155657,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03314064948155657
24000,1.6965703215653638,0.03393140643130728,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03393140643130728
24500,1.7438341816349192,0.034876683632698385,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.034876683632698385
25000,1.7856074419490136,0.03571214883898027,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03571214883898027
25500,1.8277145937056045,0.03655429187411209,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03655429187411209
26000,1.86511221865334,0.0373022443730668,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0373022443730668
26500,1.9033664062574018,0.038067328125148035,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.038067328125148035
27000,1.9415795520131285,0.03883159104026257,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.03883159104026257
27500,1.9805584630202524,0.039611169260405046,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.039611169260405046
28000,2.01518641309368,0.0403037282618736,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0403037282618736
28500,2.0472078441445314,0.04094415688289063,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04094415688289063
29000,2.0829616158224904,0.04165923231644981,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04165923231644981
29500,2.1157407029509385,0.04231481405901877,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04231481405901877
30000,2.153643189417465,0.0430728637883493,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0430728637883493
30500,2.1975030634450174,0.04395006126890035,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04395006126890035
31000,2.2379057310518125,0.04475811462103625,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04475811462103625
31500,2.2773926225577235,0.04554785245115447,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04554785245115447
32000,2.3140830584615797,0.046281661169231596,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.046281661169231596
32500,2.3521440173606067,0.047042880347212136,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.047042880347212136
33000,2.3864217256891,0.047728434513781996,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.047728434513781996
33500,2.420547835117783,0.04841095670235566,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04841095670235566
34000,2.4575475578064965,0.04915095115612993,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.04915095115612993
34500,2.4923956790756083,0.049847913581512165,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.049847913581512165
35000,2.526582793512592,0.05053165587025184,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05053165587025184
35500,2.558762081487838,0.05117524162975676,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05117524162975676
36000,2.6028301991371556,0.052056603982743116,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.052056603982743116
36500,2.653960859963459,0.05307921719926918,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05307921719926918
37000,2.699115853364834,0.05398231706729668,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05398231706729668
37500,2.7410269216425607,0.054820538432851215,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.054820538432851215
38000,2.7839454666287713,0.055678909332575424,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.055678909332575424
38500,2.823319480912388,0.05646638961824776,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05646638961824776
39000,2.8621674375005757,0.05724334875001151,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.05724334875001151
39500,2.8980620725493407,0.057961241450986814,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.057961241450986814
40000,2.9347941934647497,0.058695883869294994,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.058695883869294994
40500,2.9693238840190284,0.059386477680380564,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.059386477680380564
41000,3.0052902718331405,0.06010580543666281,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06010580543666281
41500,3.0391639530203536,0.06078327906040707,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06078327906040707
42000,3.07932003648627,0.061586400729725405,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.061586400729725405
42500,3.1264874700771164,0.06252974940154232,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06252974940154232
43000,3.173072663424491,0.06346145326848981,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06346145326848981
43500,3.2198896596420052,0.0643977931928401,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0643977931928401
44000,3.2599581310372767,0.06519916262074553,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06519916262074553
44500,3.302479923740435,0.06604959847480871,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06604959847480871
45000,3.344681383656611,0.06689362767313221,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06689362767313221
45500,3.385730026185959,0.06771460052371918,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06771460052371918
46000,3.42528674734706,0.0685057349469412,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0685057349469412
46500,3.4645120536497456,0.06929024107299492,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.06929024107299492
47000,3.5011859328083306,0.0700237186561666,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0700237186561666
47500,3.5386367775306957,0.07077273555061392,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07077273555061392
48000,3.5737416458709133,0.07147483291741827,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07147483291741827
48500,3.619246414240598,0.07238492828481195,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07238492828481195
49000,3.661847194386023,0.07323694388772047,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07323694388772047
49500,3.701853735197582,0.07403707470395164,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07403707470395164
50000,3.741119640774366,0.07482239281548732,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07482239281548732
50500,3.779332316921339,0.07558664633842678,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07558664633842678
51000,3.8170755859808936,0.07634151171961787,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07634151171961787
51500,3.8558612416000053,0.0771172248320001,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0771172248320001
52000,3.8974813153623247,0.0779496263072465,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0779496263072465
52500,3.9325542317082114,0.07865108463416423,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07865108463416423
53000,3.967404468586592,0.07934808937173184,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.07934808937173184
53500,4.000772706546834,0.08001545413093668,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08001545413093668
54000,4.044439579020413,0.08088879158040825,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08088879158040825
54500,4.088143176080215,0.08176286352160429,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08176286352160429
55000,4.1293708785448935,0.08258741757089787,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08258741757089787
55500,4.168009885854868,0.08336019771709736,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08336019771709736
56000,4.208578526167565,0.0841715705233513,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0841715705233513
56500,4.2457436751440945,0.08491487350288189,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08491487350288189
57000,4.286251986758909,0.08572503973517819,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08572503973517819
57500,4.324816055224921,0.08649632110449841,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08649632110449841
58000,4.3614769022826145,0.0872295380456523,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0872295380456523
58500,4.397562319951076,0.08795124639902152,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08795124639902152
59000,4.434146780479483,0.08868293560958966,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08868293560958966
59500,4.475730424664013,0.08951460849328026,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.08951460849328026
60000,4.523953070055711,0.09047906140111422,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09047906140111422
60500,4.574307409514359,0.09148614819028719,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09148614819028719
61000,4.620027712678622,0.09240055425357245,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09240055425357245
61500,4.661201452309247,0.09322402904618494,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09322402904618494
62000,4.700903596737595,0.0940180719347519,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0940180719347519
62500,4.739743896657241,0.09479487793314481,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09479487793314481
63000,4.7822016178923255,0.0956440323578465,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0956440323578465
63500,4.8205322466088845,0.09641064493217769,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09641064493217769
64000,4.855985500648035,0.09711971001296069,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09711971001296069
64500,4.8918167825826195,0.0978363356516524,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.0978363356516524
65000,4.928473688513482,0.09856947377026964,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09856947377026964
65500,4.964644858053753,0.09929289716107506,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.09929289716107506
66000,5.003877836928299,0.10007755673856598,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10007755673856598
66500,5.0487430726323845,0.1009748614526477,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1009748614526477
67000,5.089018267179861,0.10178036534359722,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10178036534359722
67500,5.1290083582806965,0.10258016716561393,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10258016716561393
68000,5.165201132821597,0.10330402265643195,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10330402265643195
68500,5.207244194312877,0.10414488388625755,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10414488388625755
69000,5.244081764090462,0.10488163528180923,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10488163528180923
69500,5.28346505863455,0.10566930117269101,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10566930117269101
70000,5.319530467482865,0.1063906093496573,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1063906093496573
70500,5.35831365540938,0.1071662731081876,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1071662731081876
71000,5.3954877758607624,0.10790975551721525,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10790975551721525
71500,5.434858917177015,0.10869717834354031,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10869717834354031
72000,5.473093876814843,0.10946187753629687,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.10946187753629687
72500,5.516034224146399,0.11032068448292798,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11032068448292798
73000,5.559219256718679,0.11118438513437358,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11118438513437358
73500,5.601703738130509,0.11203407476261018,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11203407476261018
74000,5.644703273906878,0.11289406547813757,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11289406547813757
74500,5.683990626580884,0.11367981253161767,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11367981253161767
75000,5.724893907990272,0.11449787815980544,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11449787815980544
75500,5.7627792143985985,0.11525558428797197,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11525558428797197
76000,5.803703649330313,0.11607407298660626,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11607407298660626
76500,5.835713133748952,0.11671426267497903,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11671426267497903
77000,5.87097419990029,0.1174194839980058,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1174194839980058
77500,5.905760099371257,0.11811520198742514,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11811520198742514
78000,5.944807635584114,0.11889615271168229,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11889615271168229
78500,5.988350602138138,0.11976701204276276,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.11976701204276276
79000,6.02730477855984,0.12054609557119679,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12054609557119679
79500,6.0700770698640145,0.1214015413972803,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1214015413972803
80000,6.110808745158954,0.12221617490317907,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12221617490317907
80500,6.151691100360566,0.12303382200721132,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12303382200721132
81000,6.190402091744996,0.12380804183489992,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12380804183489992
81500,6.227343259435535,0.12454686518871069,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12454686518871069
82000,6.266833687545218,0.12533667375090438,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12533667375090438
82500,6.306656085564727,0.12613312171129454,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12613312171129454
83000,6.345963338256804,0.1269192667651361,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1269192667651361
83500,6.386207292800907,0.12772414585601813,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12772414585601813
84000,6.425365244046217,0.12850730488092435,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.12850730488092435
84500,6.482480321683729,0.1296496064336746,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1296496064336746
85000,6.534220711047042,0.13068441422094085,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13068441422094085
85500,6.5805460946673655,0.1316109218933473,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1316109218933473
86000,6.624696807935964,0.13249393615871927,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13249393615871927
86500,6.667832043096219,0.13335664086192436,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13335664086192436
87000,6.710930803301949,0.13421861606603896,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13421861606603896
87500,6.754832302555607,0.13509664605111213,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13509664605111213
88000,6.798126750233441,0.13596253500466882,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13596253500466882
88500,6.837050461897502,0.13674100923795005,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13674100923795005
89000,6.875526988851142,0.13751053977702285,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.13751053977702285
89500,6.9118766463341546,0.1382375329266831,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1382375329266831
90000,6.95089030713229,0.1390178061426458,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1390178061426458
90500,7.002335361787778,0.14004670723575555,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14004670723575555
91000,7.04952519935117,0.1409905039870234,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1409905039870234
91500,7.097909652794374,0.14195819305588747,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14195819305588747
92000,7.143082323056185,0.1428616464611237,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1428616464611237
92500,7.188390928123504,0.1437678185624701,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1437678185624701
93000,7.230764666037797,0.14461529332075596,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14461529332075596
93500,7.274591323169102,0.14549182646338205,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14549182646338205
94000,7.320251110560517,0.14640502221121035,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14640502221121035
94500,7.365053429916071,0.14730106859832143,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14730106859832143
95000,7.404543987088207,0.14809087974176413,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14809087974176413
95500,7.445086734972736,0.14890173469945472,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.14890173469945472
96000,7.481143825020186,0.1496228765004037,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1496228765004037
96500,7.52512742210895,0.150502548442179,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.150502548442179
97000,7.568347235718792,0.15136694471437584,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15136694471437584
97500,7.611556775640381,0.15223113551280762,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15223113551280762
98000,7.654136575687874,0.15308273151375748,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15308273151375748
98500,7.696044644478965,0.1539208928895793,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1539208928895793
99000,7.734599084908246,0.15469198169816492,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15469198169816492
99500,7.773550616623944,0.15547101233247887,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15547101233247887
100000,7.81424294864715,0.156284858972943,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.156284858972943
100500,7.852171997255883,0.15704343994511766,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15704343994511766
101000,7.8928493551823635,0.15785698710364726,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15785698710364726
101500,7.929421232407197,0.15858842464814393,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15858842464814393
102000,7.968656795769868,0.15937313591539737,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.15937313591539737
102500,8.012119220228206,0.16024238440456412,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16024238440456412
103000,8.057857524184755,0.16115715048369508,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16115715048369508
103500,8.104005976748029,0.16208011953496057,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16208011953496057
104000,8.147240684715817,0.16294481369431632,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16294481369431632
104500,8.192679673292833,0.16385359346585665,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16385359346585665
105000,8.233713215729285,0.1646742643145857,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1646742643145857
105500,8.275696451647928,0.16551392903295856,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16551392903295856
106000,8.318439907445741,0.16636879814891484,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16636879814891484
106500,8.359527400604849,0.16719054801209698,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16719054801209698
107000,8.402916942465989,0.16805833884931978,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16805833884931978
107500,8.44205351035413,0.1688410702070826,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1688410702070826
108000,8.482212299139933,0.16964424598279865,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.16964424598279865
108500,8.528891780871078,0.17057783561742157,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17057783561742157
109000,8.575563314960558,0.17151126629921115,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17151126629921115
109500,8.618207699739084,0.1723641539947817,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1723641539947817
110000,8.660368358976427,0.17320736717952856,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17320736717952856
110500,8.700645592381564,0.1740129118476313,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1740129118476313
111000,8.737119343385373,0.17474238686770746,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17474238686770746
111500,8.777683106022756,0.17555366212045512,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17555366212045512
112000,8.8138616153996,0.17627723230799203,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17627723230799203
112500,8.84999207334484,0.1769998414668968,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1769998414668968
113000,8.88657625092989,0.1777315250185978,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1777315250185978
113500,8.92497607416577,0.17849952148331538,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.17849952148331538
114000,8.961041056531794,0.1792208211306359,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1792208211306359
114500,9.005186382715006,0.18010372765430013,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18010372765430013
115000,9.050888021923244,0.18101776043846488,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18101776043846488
115500,9.09376072985277,0.18187521459705538,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18187521459705538
116000,9.136935455997353,0.18273870911994705,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18273870911994705
116500,9.179817366611452,0.18359634733222904,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18359634733222904
117000,9.22044019383358,0.1844088038766716,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1844088038766716
117500,9.263210332226024,0.18526420664452048,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18526420664452048
118000,9.305607772111873,0.18611215544223747,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18611215544223747
118500,9.343384504597568,0.18686769009195137,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18686769009195137
119000,9.37917423098222,0.18758348461964441,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18758348461964441
119500,9.417410131242002,0.18834820262484006,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18834820262484006
120000,9.456450393939935,0.18912900787879872,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.18912900787879872
120500,9.500213146824507,0.19000426293649014,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19000426293649014
121000,9.539668881310867,0.19079337762621734,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19079337762621734
121500,9.58042255895917,0.19160845117918338,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19160845117918338
122000,9.618812215042533,0.19237624430085065,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19237624430085065
122500,9.658007382603124,0.19316014765206246,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19316014765206246
123000,9.697404431762038,0.19394808863524077,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19394808863524077
123500,9.740821423914007,0.19481642847828012,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19481642847828012
124000,9.780113999373555,0.1956022799874711,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.1956022799874711
124500,9.815264642611284,0.19630529285222567,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19630529285222567
125000,9.85451504616801,0.19709030092336022,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19709030092336022
125500,9.888472484149757,0.19776944968299515,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19776944968299515
126000,9.927494091518113,0.19854988183036226,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19854988183036226
126500,9.968295620444223,0.19936591240888446,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.19936591240888446
127000,10.013317405313458,0.20026634810626917,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20026634810626917
127500,10.050844421411817,0.20101688842823634,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20101688842823634
128000,10.092428197059046,0.20184856394118092,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20184856394118092
128500,10.132558741702162,0.20265117483404324,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20265117483404324
129000,10.172682347424571,0.2034536469484914,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2034536469484914
129500,10.213897110995815,0.2042779422199163,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2042779422199163
130000,10.252830703038413,0.20505661406076825,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20505661406076825
130500,10.292770093150539,0.20585540186301077,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20585540186301077
131000,10.333227343489847,0.20666454686979693,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20666454686979693
131500,10.372446839712097,0.20744893679424195,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.20744893679424195
132000,10.41807554608745,0.208361510921749,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.208361510921749
132500,10.467880627751715,0.2093576125550343,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2093576125550343
133000,10.517352845265963,0.21034705690531927,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21034705690531927
133500,10.562403485105763,0.21124806970211527,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21124806970211527
134000,10.605893739949574,0.21211787479899147,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21211787479899147
134500,10.647444745684552,0.21294889491369104,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21294889491369104
135000,10.689802889035795,0.2137960577807159,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2137960577807159
135500,10.728148843404682,0.21456297686809364,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21456297686809364
136000,10.767568243888038,0.21535136487776074,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21535136487776074
136500,10.808505148593182,0.21617010297186365,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21617010297186365
137000,10.848744439209378,0.21697488878418755,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21697488878418755
137500,10.886092742473249,0.21772185484946496,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21772185484946496
138000,10.926392366939547,0.21852784733879094,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.21852784733879094
138500,10.97344405045971,0.2194688810091942,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2194688810091942
139000,11.021357088492667,0.22042714176985334,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22042714176985334
139500,11.065965314516866,0.22131930629033733,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22131930629033733
140000,11.112544134752845,0.2222508826950569,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2222508826950569
140500,11.153738191907237,0.22307476383814476,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22307476383814476
141000,11.193457489464523,0.22386914978929046,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22386914978929046
141500,11.236088638272534,0.2247217727654507,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2247217727654507
142000,11.277765073074404,0.22555530146148808,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22555530146148808
142500,11.320484453759809,0.22640968907519618,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22640968907519618
143000,11.362959533282874,0.22725919066565747,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22725919066565747
143500,11.406920005623503,0.22813840011247005,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22813840011247005
144000,11.446355008137795,0.2289271001627559,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2289271001627559
144500,11.490005726300204,0.22980011452600407,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.22980011452600407
145000,11.534544099834973,0.23069088199669946,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23069088199669946
145500,11.57435922758026,0.2314871845516052,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2314871845516052
146000,11.614277114854383,0.23228554229708767,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23228554229708767
146500,11.656688954438252,0.23313377908876504,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23313377908876504
147000,11.692247435956421,0.23384494871912842,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23384494871912842
147500,11.73142429861339,0.23462848597226782,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23462848597226782
148000,11.769505122344636,0.23539010244689273,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23539010244689273
148500,11.806004460895709,0.23612008921791416,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23612008921791416
149000,11.8397575093493,0.236795150186986,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.236795150186986
149500,11.879910022567682,0.23759820045135363,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23759820045135363
150000,11.916578796992498,0.23833157593984997,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23833157593984997
150500,11.962355137690624,0.23924710275381247,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.23924710275381247
151000,12.004000388748983,0.24008000777497965,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24008000777497965
151500,12.052132157664458,0.24104264315328916,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24104264315328916
152000,12.09309567930682,0.2418619135861364,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2418619135861364
152500,12.136100127974329,0.2427220025594866,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2427220025594866
153000,12.180261896662289,0.2436052379332458,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2436052379332458
153500,12.221631276950426,0.24443262553900852,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24443262553900852
154000,12.263498927506815,0.2452699785501363,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2452699785501363
154500,12.304702189003946,0.2460940437800789,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2460940437800789
155000,12.346842950313809,0.24693685900627618,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24693685900627618
155500,12.38570919993222,0.24771418399864442,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24771418399864442
156000,12.425770641829047,0.24851541283658093,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24851541283658093
156500,12.471650383704,0.24943300767408,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.24943300767408
157000,12.516820691690516,0.25033641383381033,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25033641383381033
157500,12.558396000209417,0.2511679200041883,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2511679200041883
158000,12.593433921816127,0.25186867843632255,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25186867843632255
158500,12.629963260055446,0.2525992652011089,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2525992652011089
159000,12.66406652229456,0.2532813304458912,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2532813304458912
159500,12.702485085360731,0.25404970170721464,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25404970170721464
160000,12.737706487472936,0.2547541297494587,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2547541297494587
160500,12.773207214857258,0.25546414429714515,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25546414429714515
161000,12.809920434630957,0.2561984086926191,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2561984086926191
161500,12.84522644388001,0.2569045288776002,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2569045288776002
162000,12.884365519049116,0.2576873103809823,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2576873103809823
162500,12.926407126157157,0.25852814252314316,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.25852814252314316
163000,12.966980641545206,0.2593396128309041,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2593396128309041
163500,13.008427166728913,0.26016854333457823,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26016854333457823
164000,13.04810429346304,0.2609620858692608,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2609620858692608
164500,13.08828721541067,0.2617657443082134,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2617657443082134
165000,13.12674460916413,0.2625348921832826,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2625348921832826
165500,13.168458768375565,0.2633691753675113,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2633691753675113
166000,13.207894520650909,0.2641578904130182,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2641578904130182
166500,13.250140824663193,0.26500281649326385,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26500281649326385
167000,13.287616817483052,0.26575233634966106,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26575233634966106
167500,13.326647617743962,0.2665329523548792,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2665329523548792
168000,13.366044338564866,0.2673208867712973,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2673208867712973
168500,13.408821029794108,0.26817642059588215,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26817642059588215
169000,13.447588015257288,0.2689517603051458,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2689517603051458
169500,13.486341084120232,0.26972682168240464,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.26972682168240464
170000,13.523722375787465,0.2704744475157493,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2704744475157493
170500,13.562464027130835,0.2712492805426167,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2712492805426167
171000,13.603639055464189,0.2720727811092838,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2720727811092838
171500,13.643978553320744,0.2728795710664149,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2728795710664149
172000,13.680685224120827,0.27361370448241656,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27361370448241656
172500,13.713980735120122,0.2742796147024025,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2742796147024025
173000,13.748186490728365,0.2749637298145673,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2749637298145673
173500,13.782659172237738,0.27565318344475476,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27565318344475476
174000,13.822740429560666,0.2764548085912133,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2764548085912133
174500,13.862876724911583,0.27725753449823165,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27725753449823165
175000,13.904712880194719,0.2780942576038944,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2780942576038944
175500,13.942368639153164,0.27884737278306326,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.27884737278306326
176000,13.981796914064015,0.2796359382812803,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2796359382812803
176500,14.020347331950052,0.28040694663900106,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28040694663900106
177000,14.059269800646085,0.2811853960129217,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2811853960129217
177500,14.098938848042133,0.28197877696084267,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28197877696084267
178000,14.136973396388646,0.28273946792777294,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28273946792777294
178500,14.17576933147351,0.28351538662947023,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28351538662947023
179000,14.214140920156627,0.2842828184031325,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2842828184031325
179500,14.249028249205915,0.28498056498411833,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28498056498411833
180000,14.301334138811702,0.28602668277623405,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28602668277623405
180500,14.357101236527358,0.2871420247305472,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2871420247305472
181000,14.406102406974579,0.2881220481394916,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2881220481394916
181500,14.457435355431953,0.28914870710863905,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.28914870710863905
182000,14.50620821257441,0.29012416425148824,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29012416425148824
182500,14.550842931907725,0.2910168586381545,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2910168586381545
183000,14.595156124121544,0.2919031224824309,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2919031224824309
183500,14.639043494399187,0.29278086988798374,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29278086988798374
184000,14.68054533617725,0.293610906723545,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.293610906723545
184500,14.72456511327668,0.2944913022655336,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2944913022655336
185000,14.765421404464504,0.2953084280892901,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2953084280892901
185500,14.808151318145514,0.29616302636291025,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29616302636291025
186000,14.856564383943095,0.2971312876788619,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2971312876788619
186500,14.907366506643339,0.29814733013286676,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.29814733013286676
187000,14.959198519009796,0.2991839703801959,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.2991839703801959
187500,15.009272056936808,0.3001854411387362,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3001854411387362
188000,15.058975814493493,0.3011795162898699,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3011795162898699
188500,15.108993867540011,0.3021798773508002,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3021798773508002
189000,15.155099842974778,0.30310199685949557,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30310199685949557
189500,15.200829092653496,0.3040165818530699,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3040165818530699
190000,15.248696767464986,0.30497393534929973,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30497393534929973
190500,15.294441855900123,0.30588883711800247,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30588883711800247
191000,15.33830635063749,0.3067661270127498,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3067661270127498
191500,15.385138048946763,0.30770276097893523,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30770276097893523
192000,15.430492811156476,0.30860985622312953,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.30860985622312953
192500,15.475252236199724,0.3095050447239945,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3095050447239945
193000,15.518931006898075,0.3103786201379615,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3103786201379615
193500,15.56477235782263,0.3112954471564526,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3112954471564526
194000,15.609140328276812,0.31218280656553626,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31218280656553626
194500,15.653095488971513,0.31306190977943027,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31306190977943027
195000,15.695365798154407,0.31390731596308813,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31390731596308813
195500,15.733267828493005,0.3146653565698601,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3146653565698601
196000,15.770392958377274,0.3154078591675455,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3154078591675455
196500,15.80991927885021,0.3161983855770042,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3161983855770042
197000,15.850191172052106,0.3170038234410421,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3170038234410421
197500,15.889768497172199,0.317795369943444,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.317795369943444
198000,15.92901582460841,0.31858031649216817,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.31858031649216817
198500,15.97991561940332,0.3195983123880664,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3195983123880664
199000,16.030826643479145,0.3206165328695829,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3206165328695829
199500,16.076976032647238,0.3215395206529448,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3215395206529448
200000,16.12278868144201,0.3224557736288402,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3224557736288402
200500,16.169232258496347,0.32338464516992693,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32338464516992693
201000,16.218432860195566,0.32436865720391134,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32436865720391134
201500,16.264012785588232,0.32528025571176467,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32528025571176467
202000,16.307999468049765,0.3261599893609953,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3261599893609953
202500,16.356018094736935,0.3271203618947387,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3271203618947387
203000,16.39924382778685,0.327984876555737,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.327984876555737
203500,16.444643297428296,0.3288928659485659,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3288928659485659
204000,16.4899097829915,0.32979819565983,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.32979819565983
204500,16.532324689460133,0.33064649378920263,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33064649378920263
205000,16.57711509940504,0.3315423019881008,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3315423019881008
205500,16.614740975982244,0.3322948195196449,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3322948195196449
206000,16.654729715929673,0.33309459431859345,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33309459431859345
206500,16.696051322306946,0.3339210264461389,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3339210264461389
207000,16.736625457183983,0.3347325091436797,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3347325091436797
207500,16.773683195257693,0.3354736639051539,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3354736639051539
208000,16.81230161940767,0.33624603238815337,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33624603238815337
208500,16.847506105336176,0.33695012210672354,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33695012210672354
209000,16.883110561150836,0.3376622112230167,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3376622112230167
209500,16.919358715196967,0.33838717430393933,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.33838717430393933
210000,16.960593675402386,0.3392118735080477,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3392118735080477
210500,17.00679252348558,0.34013585046971156,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34013585046971156
211000,17.050972868650287,0.34101945737300576,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34101945737300576
211500,17.09462870328843,0.34189257406576856,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34189257406576856
212000,17.134743485601568,0.34269486971203134,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34269486971203134
212500,17.176791783192385,0.3435358356638477,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3435358356638477
213000,17.218542427484277,0.3443708485496855,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3443708485496855
213500,17.260095114713618,0.34520190229427233,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34520190229427233
214000,17.295855470444383,0.34591710940888765,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34591710940888765
214500,17.338638280459058,0.3467727656091812,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3467727656091812
215000,17.37450307465002,0.3474900614930004,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3474900614930004
215500,17.4126691781855,0.34825338356371,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34825338356371
216000,17.45429893435378,0.3490859786870756,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3490859786870756
216500,17.496659368418463,0.34993318736836926,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.34993318736836926
217000,17.541143532299156,0.3508228706459831,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3508228706459831
217500,17.583568185308806,0.35167136370617613,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35167136370617613
218000,17.619881638261575,0.3523976327652315,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3523976327652315
218500,17.662369002807107,0.35324738005614215,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35324738005614215
219000,17.699566234803797,0.3539913246960759,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3539913246960759
219500,17.739354184814385,0.3547870836962877,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3547870836962877
220000,17.779979316604198,0.35559958633208394,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.35559958633208394
220500,17.814051708348124,0.3562810341669625,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3562810341669625
221000,17.8506313669761,0.357012627339522,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.357012627339522
221500,17.88753552644505,0.357750710528901,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.357750710528901
222000,17.927160899374325,0.3585432179874865,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3585432179874865
222500,17.97195057403,0.3594390114806,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3594390114806
223000,18.017057303067364,0.36034114606134726,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36034114606134726
223500,18.06200148990546,0.36124002979810915,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36124002979810915
224000,18.105005053155615,0.3621001010631123,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3621001010631123
224500,18.144945958704586,0.3628989191740917,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3628989191740917
225000,18.18654009667732,0.3637308019335464,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3637308019335464
225500,18.22888006867792,0.36457760137355844,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36457760137355844
226000,18.273017521805805,0.3654603504361161,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3654603504361161
226500,18.31714125864289,0.3663428251728578,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3663428251728578
227000,18.357775154094536,0.3671555030818907,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3671555030818907
227500,18.39818148117643,0.3679636296235286,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3679636296235286
228000,18.440674558515926,0.36881349117031853,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36881349117031853
228500,18.485914819648613,0.36971829639297227,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.36971829639297227
229000,18.53047290161296,0.3706094580322592,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3706094580322592
229500,18.572260297819682,0.37144520595639363,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37144520595639363
230000,18.610258806088602,0.37220517612177206,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37220517612177206
230500,18.648130629386348,0.37296261258772695,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37296261258772695
231000,18.683888272029627,0.37367776544059256,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37367776544059256
231500,18.72100018107678,0.37442000362153555,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37442000362153555
232000,18.759147859669245,0.3751829571933849,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3751829571933849
232500,18.796385106084614,0.3759277021216923,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3759277021216923
233000,18.833152104159716,0.3766630420831943,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3766630420831943
233500,18.870655349727357,0.37741310699454717,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37741310699454717
234000,18.906661733491603,0.37813323466983206,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37813323466983206
234500,18.95207101133545,0.37904142022670895,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37904142022670895
235000,18.996727163372448,0.37993454326744897,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.37993454326744897
235500,19.038913620391906,0.3807782724078381,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3807782724078381
236000,19.08010395896323,0.38160207917926464,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38160207917926464
236500,19.121658125474084,0.38243316250948167,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38243316250948167
237000,19.16353404436071,0.38327068088721417,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38327068088721417
237500,19.20575802719114,0.38411516054382283,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38411516054382283
238000,19.246648857275787,0.3849329771455157,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3849329771455157
238500,19.284997235245324,0.3856999447049065,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3856999447049065
239000,19.326525876373232,0.38653051752746465,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38653051752746465
239500,19.36804343113327,0.3873608686226654,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3873608686226654
240000,19.411117817003014,0.38822235634006025,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38822235634006025
240500,19.45127637723165,0.389025527544633,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.389025527544633
241000,19.490067529653203,0.38980135059306403,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.38980135059306403
241500,19.52660015355618,0.3905320030711236,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3905320030711236
242000,19.563846623372758,0.39127693246745515,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39127693246745515
242500,19.6037669782885,0.39207533956577,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39207533956577
243000,19.644453191367457,0.39288906382734917,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39288906382734917
243500,19.68211037232913,0.3936422074465826,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3936422074465826
244000,19.720263181178865,0.3944052636235773,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3944052636235773
244500,19.758658411737812,0.39517316823475623,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39517316823475623
245000,19.792277146041574,0.39584554292083146,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39584554292083146
245500,19.825515280263012,0.39651030560526024,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39651030560526024
246000,19.861801108783812,0.3972360221756762,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3972360221756762
246500,19.901804624764146,0.39803609249528293,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39803609249528293
247000,19.940214553739445,0.3988042910747889,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.3988042910747889
247500,19.98391497221272,0.39967829944425437,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.39967829944425437
248000,20.022597937510323,0.40045195875020645,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40045195875020645
248500,20.06323885150482,0.4012647770300964,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4012647770300964
249000,20.105987793015416,0.4021197558603083,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4021197558603083
249500,20.14349982669248,0.4028699965338496,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4028699965338496
250000,20.184744276217284,0.4036948855243457,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4036948855243457
250500,20.227076256217472,0.40454152512434943,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40454152512434943
251000,20.266085401588274,0.4053217080317655,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4053217080317655
251500,20.30294912658806,0.4060589825317612,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4060589825317612
252000,20.347060922707772,0.40694121845415543,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40694121845415543
252500,20.388827164878272,0.40777654329756546,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.40777654329756546
253000,20.426825027963037,0.4085365005592607,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4085365005592607
253500,20.466098960452165,0.4093219792090433,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4093219792090433
254000,20.504463382012307,0.41008926764024617,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41008926764024617
254500,20.54130041795896,0.4108260083591792,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4108260083591792
255000,20.578144230084472,0.41156288460168944,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41156288460168944
255500,20.612997896062673,0.4122599579212535,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4122599579212535
256000,20.650146158649324,0.4130029231729865,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4130029231729865
256500,20.681427407830775,0.4136285481566155,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4136285481566155
257000,20.717116079428955,0.4143423215885791,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4143423215885791
257500,20.75027445301734,0.4150054890603468,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4150054890603468
258000,20.786659258331888,0.41573318516663776,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.41573318516663776
258500,20.829474095553355,0.4165894819110671,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4165894819110671
259000,20.866294735335295,0.4173258947067059,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4173258947067059
259500,20.90988327517812,0.4181976655035624,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4181976655035624
260000,20.94816148309837,0.4189632296619674,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4189632296619674
260500,20.985448862944057,0.4197089772588811,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4197089772588811
261000,21.024483298531045,0.42048966597062093,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42048966597062093
261500,21.060549175468907,0.42121098350937813,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42121098350937813
262000,21.098706601043972,0.4219741320208794,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4219741320208794
262500,21.138934765032232,0.42277869530064466,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42277869530064466
263000,21.173406623963857,0.4234681324792771,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4234681324792771
263500,21.21279681049023,0.42425593620980456,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42425593620980456
264000,21.252621820571125,0.4250524364114225,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4250524364114225
264500,21.292516736288704,0.42585033472577405,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42585033472577405
265000,21.33068136400937,0.42661362728018737,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42661362728018737
265500,21.365400644200754,0.4273080128840151,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4273080128840151
266000,21.399662692381277,0.42799325384762554,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42799325384762554
266500,21.43469989738757,0.4286939979477514,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4286939979477514
267000,21.476004153197266,0.42952008306394535,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.42952008306394535
267500,21.51434638775251,0.43028692775505023,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43028692775505023
268000,21.550892110914454,0.4310178422182891,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4310178422182891
268500,21.58696248427427,0.4317392496854854,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4317392496854854
269000,21.62034194731598,0.4324068389463196,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4324068389463196
269500,21.656222322552804,0.4331244464510561,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4331244464510561
270000,21.6939617697456,0.43387923539491197,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43387923539491197
270500,21.73857161697851,0.4347714323395702,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4347714323395702
271000,21.780494765882526,0.43560989531765054,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43560989531765054
271500,21.823198356096523,0.4364639671219305,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4364639671219305
272000,21.862170145957776,0.43724340291915553,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43724340291915553
272500,21.9012788288195,0.43802557657639,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43802557657639
273000,21.942392261628587,0.43884784523257175,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.43884784523257175
273500,21.986715315009626,0.4397343063001925,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4397343063001925
274000,22.024966399994764,0.4404993279998953,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4404993279998953
274500,22.06357172174596,0.4412714344349192,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4412714344349192
275000,22.102299538189772,0.44204599076379547,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44204599076379547
275500,22.14262936409738,0.4428525872819476,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4428525872819476
276000,22.19136354342117,0.4438272708684234,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4438272708684234
276500,22.240724976806494,0.4448144995361299,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4448144995361299
277000,22.290173846585144,0.4458034769317029,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4458034769317029
277500,22.332986445008856,0.44665972890017713,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44665972890017713
278000,22.377289627529336,0.44754579255058674,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44754579255058674
278500,22.41932874979061,0.4483865749958122,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4483865749958122
279000,22.459420966850256,0.44918841933700515,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.44918841933700515
279500,22.501497300184226,0.4500299460036845,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4500299460036845
280000,22.541135750051534,0.45082271500103066,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45082271500103066
280500,22.582052541944986,0.4516410508388997,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4516410508388997
281000,22.62029760745153,0.4524059521490306,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4524059521490306
281500,22.659385512373678,0.45318771024747356,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45318771024747356
282000,22.700145739101384,0.4540029147820277,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4540029147820277
282500,22.749011531278896,0.4549802306255779,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4549802306255779
283000,22.796481444910953,0.45592962889821903,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.45592962889821903
283500,22.845943637409423,0.4569188727481885,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4569188727481885
284000,22.893414432367525,0.4578682886473505,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4578682886473505
284500,22.93606733854427,0.4587213467708854,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4587213467708854
285000,22.980967228889334,0.4596193445777867,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4596193445777867
285500,23.022719915189306,0.4604543983037861,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4604543983037861
286000,23.064267865701055,0.4612853573140211,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4612853573140211
286500,23.10700378206188,0.4621400756412376,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4621400756412376
287000,23.149510690070095,0.4629902138014019,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4629902138014019
287500,23.191991178563345,0.4638398235712669,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4638398235712669
288000,23.230962642643615,0.4646192528528723,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4646192528528723
288500,23.27446738381302,0.4654893476762604,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4654893476762604
289000,23.315670358896085,0.4663134071779217,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4663134071779217
289500,23.357465470393425,0.4671493094078685,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4671493094078685
290000,23.397336282246396,0.4679467256449279,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4679467256449279
290500,23.435549683978955,0.4687109936795791,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4687109936795791
291000,23.477455638986314,0.4695491127797263,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4695491127797263
291500,23.518429046157184,0.4703685809231437,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4703685809231437
292000,23.557751020961266,0.4711550204192253,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4711550204192253
292500,23.59489804202279,0.4718979608404558,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4718979608404558
293000,23.634768836728174,0.47269537673456347,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47269537673456347
293500,23.675304107597608,0.47350608215195217,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47350608215195217
294000,23.71425594646903,0.47428511892938063,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47428511892938063
294500,23.751235596552736,0.4750247119310547,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4750247119310547
295000,23.78890381211749,0.4757780762423498,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4757780762423498
295500,23.82567031162372,0.4765134062324744,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4765134062324744
296000,23.867447530704386,0.4773489506140877,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4773489506140877
296500,23.906013224536693,0.47812026449073386,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47812026449073386
297000,23.939847085460457,0.4787969417092091,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4787969417092091
297500,23.97610631588285,0.47952212631765695,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.47952212631765695
298000,24.013410308401177,0.4802682061680235,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4802682061680235
298500,24.048615960872045,0.4809723192174409,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.4809723192174409
299000,24.084665861094553,0.48169331722189107,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48169331722189107
299500,24.119070404079253,0.48238140808158503,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48238140808158503
299999,24.15442172785506,0.48308843455710115,Laplace+TreeCache,1.0,Laplace+TreeCache,,,MinCuts,,0.05,False,0.48308843455710115


==> results/multiblock/streaming/syseval/runtime.csv <==
dataset, timescaledb, redis, budget-accountant, monte-carlo, min-cuts
Covid (zipf 0), 113.03, 14.03, 5.15, 1.96, 1.56
Covid (zipf 1), 43.81, 11.96, 6.31, 1.43, 1.62
Citibike, 15.91, 69.23, 1.26, 1.06, 1.75
